What price to pay? Auto-tuning a building MPC controller for optimal economic cost

Demand-side management (DSM) programs introduce complex pricing, requiring advanced control for cost minimization. Model Predictive Control (MPC) offers a solution but its performance hinges on appropriate hyperparameter tuning. We propose using Constrained Bayesian Optimization (CONFIG) to automate this process. In a case study, our optimized MPC reduced electricity costs by 26.90% compared to a rule-based controller and by 17.46% versus an manually tuned MPC. Analysis of real contracts further showed that optimal DSM program selection can lower monthly bills by up to 20.18%, demonstrating a data-driven path to significant consumer savings.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> fig/Jan_elec_data.dat <==
time elec
3.870073949579831947e+02 2.490969264000000016e-01
3.870178151260504364e+02 2.490969264000000016e-01
3.870282352941176214e+02 2.490969264000000016e-01
3.870386554621848632e+02 2.490969264000000016e-01
3.870490756302520481e+02 2.490969264000000016e-01
3.870594957983193467e+02 2.490969264000000016e-01
3.870699159663865885e+02 2.490969264000000016e-01
3.870803361344537734e+02 2.490969264000000016e-01
3.870907563025210152e+02 2.490969264000000016e-01
3.871011764705882001e+02 2.490969264000000016e-01
3.871115966386554987e+02 2.490969264000000016e-01
3.871220168067226837e+02 2.490969264000000016e-01
3.871324369747899254e+02 2.490969264000000016e-01
3.871428571428571672e+02 2.490969264000000016e-01
3.871532773109243522e+02 2.490969264000000016e-01
3.871636974789915371e+02 2.490969264000000016e-01
3.871741176470588357e+02 2.490969264000000016e-01
3.871845378151260775e+02 2.490969264000000016e-01
3.871949579831932624e+02 2.490969264000000016e-01
3.872053781512605042e+02 2.490969264000000016e-01
3.872157983193278028e+02 2.490969264000000016e-01
3.872262184873949877e+02 2.490969264000000016e-01
3.872366386554621727e+02 2.490969264000000016e-01
3.872470588235294144e+02 2.490969264000000016e-01
3.872574789915966562e+02 2.490969264000000016e-01
3.872678991596638411e+02 2.490969264000000016e-01
3.872783193277311398e+02 2.490969264000000016e-01
3.872887394957983247e+02 2.490969264000000016e-01
3.872991596638655665e+02 2.818191051999999752e-01
3.873095798319327514e+02 2.818191051999999752e-01
3.873199999999999932e+02 2.818191051999999752e-01
3.873304201680671781e+02 2.818191051999999752e-01
3.873408403361344767e+02 2.818191051999999752e-01
3.873512605042016617e+02 2.818191051999999752e-01
3.873616806722689034e+02 2.818191051999999752e-01
3.873721008403360884e+02 2.818191051999999752e-01
3.873825210084033301e+02 2.818191051999999752e-01
3.873929411764706288e+02 2.818191051999999752e-01
3.874033613445378137e+02 2.818191051999999752e-01
3.874137815126050555e+02 2.818191051999999752e-01
3.874242016806722404e+02 2.818191051999999752e-01
3.874346218487394822e+02 2.818191051999999752e-01
3.874450420168066671e+02 2.818191051999999752e-01
3.874554621848739657e+02 2.818191051999999752e-01
3.874658823529412075e+02 2.818191051999999752e-01
3.874763025210083924e+02 2.818191051999999752e-01
3.874867226890755774e+02 2.818191051999999752e-01
3.874971428571428191e+02 2.818191051999999752e-01
3.875075630252101178e+02 2.818191051999999752e-01
3.875179831932773027e+02 2.818191051999999752e-01
3.875284033613445445e+02 2.818191051999999752e-01
3.875388235294117862e+02 2.818191051999999752e-01
3.875492436974789712e+02 2.818191051999999752e-01
3.875596638655461561e+02 2.818191051999999752e-01
3.875700840336134547e+02 2.818191051999999752e-01
3.875805042016806965e+02 2.818191051999999752e-01
3.875909243697478814e+02 2.818191051999999752e-01
3.876013445378151232e+02 2.818191051999999752e-01
3.876117647058824218e+02 2.818191051999999752e-01
3.876221848739496068e+02 2.818191051999999752e-01
3.876326050420167917e+02 2.818191051999999752e-01
3.876430252100840335e+02 2.818191051999999752e-01
3.876534453781512752e+02 2.818191051999999752e-01
3.876638655462184602e+02 2.818191051999999752e-01
3.876742857142857588e+02 2.818191051999999752e-01
3.876847058823529437e+02 2.818191051999999752e-01
3.876951260504201855e+02 2.818191051999999752e-01
3.877055462184873704e+02 2.818191051999999752e-01
3.877159663865546122e+02 2.818191051999999752e-01
3.877263865546219108e+02 2.818191051999999752e-01
3.877368067226890957e+02 2.818191051999999752e-01
3.877472268907562807e+02 2.818191051999999752e-01
3.877576470588235225e+02 2.818191051999999752e-01
3.877680672268907642e+02 2.818191051999999752e-01
3.877784873949579492e+02 2.818191051999999752e-01
3.877889075630252478e+02 2.818191051999999752e-01
3.877993277310924896e+02 2.818191051999999752e-01
3.878097478991596745e+02 2.818191051999999752e-01
3.878201680672268594e+02 2.818191051999999752e-01
3.878305882352941012e+02 2.818191051999999752e-01
3.878410084033613998e+02 2.818191051999999752e-01
3.878514285714285847e+02 2.818191051999999752e-01
3.878618487394958265e+02 2.818191051999999752e-01
3.878722689075630115e+02 2.818191051999999752e-01
3.878826890756302532e+02 2.818191051999999752e-01
3.878931092436974382e+02 2.818191051999999752e-01
3.879035294117647368e+02 2.818191051999999752e-01
3.879139495798319217e+02 2.818191051999999752e-01
3.879243697478991635e+02 2.818191051999999752e-01
3.879347899159664053e+02 2.490969264000000016e-01
3.879452100840335902e+02 2.490969264000000016e-01
3.879556302521007751e+02 2.490969264000000016e-01
3.879660504201680737e+02 2.490969264000000016e-01
3.879764705882353155e+02 2.490969264000000016e-01
3.879868907563025004e+02 2.490969264000000016e-01
3.879973109243697422e+02 2.490969264000000016e-01
3.880077310924369272e+02 2.490969264000000016e-01
3.880181512605042258e+02 2.490969264000000016e-01
3.880285714285714107e+02 2.490969264000000016e-01
3.880389915966386525e+02 2.490969264000000016e-01
3.880494117647058943e+02 2.490969264000000016e-01
3.880598319327730792e+02 2.490969264000000016e-01
3.880702521008402641e+02 2.490969264000000016e-01
3.880806722689075627e+02 2.490969264000000016e-01
3.880910924369748045e+02 2.490969264000000016e-01
3.881015126050419894e+02 2.490969264000000016e-01
3.881119327731092312e+02 2.490969264000000016e-01
3.881223529411765298e+02 2.490969264000000016e-01
3.881327731092437148e+02 2.490969264000000016e-01
3.881431932773108997e+02 2.490969264000000016e-01
3.881536134453781415e+02 2.490969264000000016e-01
3.881640336134453833e+02 2.490969264000000016e-01
3.881744537815125682e+02 2.490969264000000016e-01
3.881848739495798668e+02 2.490969264000000016e-01
3.881952941176471086e+02 2.490969264000000016e-01
3.882057142857142935e+02 2.490969264000000016e-01
3.882161344537814784e+02 2.490969264000000016e-01
3.882265546218487202e+02 2.490969264000000016e-01
3.882369747899160188e+02 2.490969264000000016e-01
3.882473949579832038e+02 2.490969264000000016e-01
3.882578151260504455e+02 2.490969264000000016e-01
3.882682352941176305e+02 2.490969264000000016e-01
3.882786554621848722e+02 2.490969264000000016e-01
3.882890756302520572e+02 2.490969264000000016e-01
3.882994957983193558e+02 2.818191051999999752e-01
3.883099159663865976e+02 2.818191051999999752e-01
3.883203361344537825e+02 2.818191051999999752e-01
3.883307563025210243e+02 2.818191051999999752e-01
3.883411764705882092e+02 2.818191051999999752e-01
3.883515966386555078e+02 2.818191051999999752e-01
3.883620168067226928e+02 2.818191051999999752e-01
3.883724369747898777e+02 2.818191051999999752e-01
3.883828571428571195e+02 2.818191051999999752e-01
3.883932773109243612e+02 2.818191051999999752e-01
3.884036974789916599e+02 2.818191051999999752e-01
3.884141176470588448e+02 2.818191051999999752e-01
3.884245378151260866e+02 2.818191051999999752e-01
3.884349579831932715e+02 2.818191051999999752e-01
3.884453781512604564e+02 2.818191051999999752e-01
3.884557983193276982e+02 2.818191051999999752e-01
3.884662184873948831e+02 2.818191051999999752e-01
3.884766386554622386e+02 2.818191051999999752e-01
3.884870588235294235e+02 2.818191051999999752e-01
3.884974789915966085e+02 2.818191051999999752e-01
3.885078991596638502e+02 2.818191051999999752e-01
3.885183193277310352e+02 2.818191051999999752e-01
3.885287394957983338e+02 2.818191051999999752e-01
3.885391596638655187e+02 2.818191051999999752e-01
3.885495798319328173e+02 2.818191051999999752e-01
3.885600000000000023e+02 2.818191051999999752e-01
3.885704201680671872e+02 2.818191051999999752e-01
3.885808403361344858e+02 2.818191051999999752e-01
3.885912605042016708e+02 2.818191051999999752e-01
3.886016806722689125e+02 2.818191051999999752e-01
3.886121008403360975e+02 2.818191051999999752e-01
3.886225210084034529e+02 2.818191051999999752e-01
3.886329411764706379e+02 2.818191051999999752e-01
3.886433613445378228e+02 2.818191051999999752e-01
3.886537815126050646e+02 2.818191051999999752e-01
3.886642016806722495e+02 2.818191051999999752e-01
3.886746218487394913e+02 2.818191051999999752e-01
3.886850420168066762e+02 2.818191051999999752e-01
3.886954621848738611e+02 2.818191051999999752e-01
3.887058823529412166e+02 2.818191051999999752e-01
3.887163025210084015e+02 2.818191051999999752e-01
3.887267226890756433e+02 2.818191051999999752e-01
3.887371428571428282e+02 2.818191051999999752e-01
3.887475630252101269e+02 2.818191051999999752e-01
3.887579831932773118e+02 2.818191051999999752e-01
3.887684033613444967e+02 2.818191051999999752e-01
3.887788235294117953e+02 2.818191051999999752e-01
3.887892436974789803e+02 2.818191051999999752e-01
3.887996638655462789e+02 2.818191051999999752e-01
3.888100840336134638e+02 2.818191051999999752e-01
3.888205042016806487e+02 2.818191051999999752e-01
3.888309243697478905e+02 2.818191051999999752e-01
3.888413445378150755e+02 2.818191051999999752e-01
3.888517647058823172e+02 2.818191051999999752e-01
3.888621848739496158e+02 2.818191051999999752e-01
3.888726050420168576e+02 2.818191051999999752e-01
3.888830252100840426e+02 2.818191051999999752e-01
3.888934453781512275e+02 2.818191051999999752e-01
3.889038655462184693e+02 2.818191051999999752e-01
3.889142857142856542e+02 2.818191051999999752e-01
3.889247058823529528e+02 2.818191051999999752e-01
3.889351260504201946e+02 2.490969264000000016e-01
3.889455462184874364e+02 2.490969264000000016e-01
3.889559663865546213e+02 2.490969264000000016e-01
3.889663865546218062e+02 2.490969264000000016e-01
3.889768067226891048e+02 2.490969264000000016e-01
3.889872268907562898e+02 2.490969264000000016e-01
3.889976470588235316e+02 2.490969264000000016e-01
3.890080672268907165e+02 2.490969264000000016e-01
3.890184873949579583e+02 2.490969264000000016e-01
3.890289075630252569e+02 2.490969264000000016e-01
3.890393277310924418e+02 2.490969264000000016e-01
3.890497478991596836e+02 2.490969264000000016e-01
3.890601680672268685e+02 2.490969264000000016e-01
3.890705882352941103e+02 2.490969264000000016e-01
3.890810084033612952e+02 2.490969264000000016e-01
3.890914285714284802e+02 2.490969264000000016e-01
3.891018487394958356e+02 2.490969264000000016e-01
3.891122689075630205e+02 2.490969264000000016e-01
3.891226890756302623e+02 2.490969264000000016e-01
3.891331092436974473e+02 2.490969264000000016e-01
3.891435294117647459e+02 2.490969264000000016e-01
3.891539495798319308e+02 2.490969264000000016e-01
3.891643697478991157e+02 2.490969264000000016e-01
3.891747899159664144e+02 2.490969264000000016e-01
3.891852100840335993e+02 2.490969264000000016e-01
3.891956302521008979e+02 2.490969264000000016e-01
3.892060504201680828e+02 2.490969264000000016e-01
3.892164705882352678e+02 2.490969264000000016e-01
3.892268907563025095e+02 2.490969264000000016e-01
3.892373109243696945e+02 2.490969264000000016e-01
3.892477310924370499e+02 2.490969264000000016e-01
3.892581512605042349e+02 2.490969264000000016e-01
3.892685714285714766e+02 2.490969264000000016e-01
3.892789915966386616e+02 2.490969264000000016e-01
3.892894117647058465e+02 2.490969264000000016e-01
3.892998319327730883e+02 2.818191051999999752e-01
3.893102521008402732e+02 2.818191051999999752e-01
3.893206722689076287e+02 2.818191051999999752e-01
3.893310924369748136e+02 2.818191051999999752e-01
3.893415126050420554e+02 2.818191051999999752e-01
3.893519327731092403e+02 2.818191051999999752e-01
3.893623529411764252e+02 2.818191051999999752e-01
3.893727731092437239e+02 2.818191051999999752e-01
3.893831932773109088e+02 2.818191051999999752e-01
3.893936134453781506e+02 2.818191051999999752e-01
3.894040336134453923e+02 2.818191051999999752e-01
3.894144537815125773e+02 2.818191051999999752e-01
3.894248739495798759e+02 2.818191051999999752e-01
3.894352941176470608e+02 2.818191051999999752e-01
3.894457142857143026e+02 2.818191051999999752e-01
3.894561344537814875e+02 2.818191051999999752e-01
3.894665546218487293e+02 2.818191051999999752e-01
3.894769747899159142e+02 2.818191051999999752e-01
3.894873949579832129e+02 2.818191051999999752e-01
3.894978151260504546e+02 2.818191051999999752e-01
3.895082352941176396e+02 2.818191051999999752e-01
3.895186554621848813e+02 2.818191051999999752e-01
3.895290756302520663e+02 2.818191051999999752e-01
3.895394957983193649e+02 2.818191051999999752e-01
3.895499159663865498e+02 2.818191051999999752e-01
3.895603361344537348e+02 2.818191051999999752e-01
3.895707563025210334e+02 2.818191051999999752e-01
3.895811764705882183e+02 2.818191051999999752e-01
3.895915966386555169e+02 2.818191051999999752e-01
3.896020168067227019e+02 2.818191051999999752e-01
3.896124369747898868e+02 2.818191051999999752e-01
3.896228571428571286e+02 2.818191051999999752e-01
3.896332773109243135e+02 2.818191051999999752e-01
3.896436974789916690e+02 2.818191051999999752e-01
3.896541176470588539e+02 2.818191051999999752e-01
3.896645378151260957e+02 2.818191051999999752e-01
3.896749579831932806e+02 2.818191051999999752e-01
3.896853781512604655e+02 2.818191051999999752e-01
3.896957983193277073e+02 2.818191051999999752e-01
3.897062184873948922e+02 2.818191051999999752e-01
3.897166386554622477e+02 2.818191051999999752e-01
3.897270588235294326e+02 2.818191051999999752e-01
3.897374789915966744e+02 2.818191051999999752e-01
3.897478991596638593e+02 2.818191051999999752e-01
3.897583193277310443e+02 2.818191051999999752e-01
3.897687394957983429e+02 2.818191051999999752e-01
3.897791596638655278e+02 2.818191051999999752e-01
3.897895798319328264e+02 2.818191051999999752e-01
3.898000000000000114e+02 2.818191051999999752e-01
3.898104201680671963e+02 2.818191051999999752e-01
3.898208403361344949e+02 2.818191051999999752e-01
3.898312605042016799e+02 2.818191051999999752e-01
3.898416806722689216e+02 2.818191051999999752e-01
3.898521008403361066e+02 2.818191051999999752e-01
3.898625210084032915e+02 2.818191051999999752e-01
3.898729411764706470e+02 2.818191051999999752e-01
3.898833613445378319e+02 2.818191051999999752e-01
3.898937815126050737e+02 2.818191051999999752e-01
3.899042016806722586e+02 2.818191051999999752e-01
3.899146218487395004e+02 2.818191051999999752e-01
3.899250420168066853e+02 2.818191051999999752e-01
3.899354621848738702e+02 2.490969264000000016e-01
3.899458823529411688e+02 2.490969264000000016e-01
3.899563025210084106e+02 2.490969264000000016e-01
3.899667226890756524e+02 2.490969264000000016e-01
3.899771428571428373e+02 2.490969264000000016e-01
3.899875630252101359e+02 2.490969264000000016e-01
3.899979831932773209e+02 2.490969264000000016e-01
3.900084033613445058e+02 2.490969264000000016e-01
3.900188235294117476e+02 2.490969264000000016e-01
3.900292436974789894e+02 2.490969264000000016e-01
3.900396638655462880e+02 2.490969264000000016e-01
3.900500840336134729e+02 2.490969264000000016e-01
3.900605042016806578e+02 2.490969264000000016e-01
3.900709243697478996e+02 2.490969264000000016e-01
3.900813445378150845e+02 2.490969264000000016e-01
3.900917647058823263e+02 2.490969264000000016e-01
3.901021848739495113e+02 2.490969264000000016e-01
3.901126050420168667e+02 2.490969264000000016e-01
3.901230252100840517e+02 2.490969264000000016e-01
3.901334453781512366e+02 2.490969264000000016e-01
3.901438655462184784e+02 2.490969264000000016e-01
3.901542857142856633e+02 2.490969264000000016e-01
3.901647058823529619e+02 2.490969264000000016e-01
3.901751260504201468e+02 2.490969264000000016e-01
3.901855462184874455e+02 2.490969264000000016e-01
3.901959663865546304e+02 2.490969264000000016e-01
3.902063865546218153e+02 2.490969264000000016e-01
3.902168067226891139e+02 2.490969264000000016e-01
3.902272268907562989e+02 2.490969264000000016e-01
3.902376470588235406e+02 2.490969264000000016e-01
3.902480672268907256e+02 2.490969264000000016e-01
3.902584873949579105e+02 2.490969264000000016e-01
3.902689075630252660e+02 2.490969264000000016e-01
3.902793277310924509e+02 2.490969264000000016e-01
3.902897478991596927e+02 2.490969264000000016e-01
3.903001680672268776e+02 2.818191051999999752e-01
3.903105882352941194e+02 2.818191051999999752e-01
3.903210084033613043e+02 2.818191051999999752e-01
3.903314285714284892e+02 2.818191051999999752e-01
3.903418487394958447e+02 2.818191051999999752e-01
3.903522689075630296e+02 2.818191051999999752e-01
3.903626890756302714e+02 2.818191051999999752e-01
3.903731092436974563e+02 2.818191051999999752e-01
3.903835294117647550e+02 2.818191051999999752e-01
3.903939495798319399e+02 2.818191051999999752e-01
3.904043697478991248e+02 2.818191051999999752e-01
3.904147899159664235e+02 2.818191051999999752e-01
3.904252100840336084e+02 2.818191051999999752e-01
3.904356302521009070e+02 2.818191051999999752e-01
3.904460504201680919e+02 2.818191051999999752e-01
3.904564705882352769e+02 2.818191051999999752e-01
3.904668907563025186e+02 2.818191051999999752e-01
3.904773109243697036e+02 2.818191051999999752e-01
3.904877310924369453e+02 2.818191051999999752e-01
3.904981512605042440e+02 2.818191051999999752e-01
3.905085714285714857e+02 2.818191051999999752e-01
3.905189915966386707e+02 2.818191051999999752e-01
3.905294117647058556e+02 2.818191051999999752e-01
3.905398319327730974e+02 2.818191051999999752e-01
3.905502521008402823e+02 2.818191051999999752e-01
3.905606722689075809e+02 2.818191051999999752e-01
3.905710924369747659e+02 2.818191051999999752e-01
3.905815126050420645e+02 2.818191051999999752e-01
3.905919327731092494e+02 2.818191051999999752e-01
3.906023529411764343e+02 2.818191051999999752e-01
3.906127731092437330e+02 2.818191051999999752e-01
3.906231932773109179e+02 2.818191051999999752e-01
3.906336134453781597e+02 2.818191051999999752e-01
3.906440336134453446e+02 2.818191051999999752e-01
3.906544537815125295e+02 2.818191051999999752e-01
3.906648739495798850e+02 2.818191051999999752e-01
3.906752941176470699e+02 2.818191051999999752e-01
3.906857142857143117e+02 2.818191051999999752e-01
3.906961344537814966e+02 2.818191051999999752e-01
3.907065546218487384e+02 2.818191051999999752e-01
3.907169747899159233e+02 2.818191051999999752e-01
3.907273949579831083e+02 2.818191051999999752e-01
3.907378151260504637e+02 2.818191051999999752e-01
3.907482352941176487e+02 2.818191051999999752e-01
3.907586554621848904e+02 2.818191051999999752e-01
3.907690756302520754e+02 2.818191051999999752e-01
3.907794957983193740e+02 2.818191051999999752e-01
3.907899159663865589e+02 2.818191051999999752e-01
3.908003361344537439e+02 2.818191051999999752e-01
3.908107563025210425e+02 2.818191051999999752e-01
3.908211764705882274e+02 2.818191051999999752e-01
3.908315966386555260e+02 2.818191051999999752e-01
3.908420168067227110e+02 2.818191051999999752e-01
3.908524369747898959e+02 2.818191051999999752e-01
3.908628571428571377e+02 2.818191051999999752e-01
3.908732773109243226e+02 2.818191051999999752e-01
3.908836974789916781e+02 2.818191051999999752e-01
3.908941176470588630e+02 2.818191051999999752e-01
3.909045378151261048e+02 2.818191051999999752e-01
3.909149579831932897e+02 2.818191051999999752e-01
3.909253781512604746e+02 2.818191051999999752e-01
3.909357983193277164e+02 2.490969264000000016e-01
3.909462184873949013e+02 2.490969264000000016e-01
3.909566386554621999e+02 2.490969264000000016e-01
3.909670588235294417e+02 2.490969264000000016e-01
3.909774789915966835e+02 2.490969264000000016e-01
3.909878991596638684e+02 2.490969264000000016e-01
3.909983193277310534e+02 2.490969264000000016e-01
3.910087394957983520e+02 2.490969264000000016e-01
3.910191596638655369e+02 2.490969264000000016e-01
3.910295798319327787e+02 2.490969264000000016e-01
3.910399999999999636e+02 2.490969264000000016e-01
3.910504201680672054e+02 2.490969264000000016e-01
3.910608403361345040e+02 2.490969264000000016e-01
3.910712605042016889e+02 2.490969264000000016e-01
3.910816806722689307e+02 2.490969264000000016e-01
3.910921008403361157e+02 2.490969264000000016e-01
3.911025210084033006e+02 2.490969264000000016e-01
3.911129411764705424e+02 2.490969264000000016e-01
3.911233613445377273e+02 2.490969264000000016e-01
3.911337815126050828e+02 2.490969264000000016e-01
3.911442016806722677e+02 2.490969264000000016e-01
3.911546218487395095e+02 2.490969264000000016e-01
3.911650420168066944e+02 2.490969264000000016e-01
3.911754621848738793e+02 2.490969264000000016e-01
3.911858823529411779e+02 2.490969264000000016e-01
3.911963025210083629e+02 2.490969264000000016e-01
3.912067226890756615e+02 2.490969264000000016e-01
3.912171428571428464e+02 2.490969264000000016e-01
3.912275630252101450e+02 2.490969264000000016e-01
3.912379831932773300e+02 2.490969264000000016e-01
3.912484033613445149e+02 2.490969264000000016e-01
3.912588235294117567e+02 2.490969264000000016e-01
3.912692436974789416e+02 2.490969264000000016e-01
3.912796638655462971e+02 2.490969264000000016e-01
3.912900840336134820e+02 2.490969264000000016e-01
3.913005042016806669e+02 2.818191051999999752e-01
3.913109243697479087e+02 2.818191051999999752e-01
3.913213445378150936e+02 2.818191051999999752e-01
3.913317647058823354e+02 2.818191051999999752e-01
3.913421848739495204e+02 2.818191051999999752e-01
3.913526050420168758e+02 2.818191051999999752e-01
3.913630252100840607e+02 2.818191051999999752e-01
3.913734453781512457e+02 2.818191051999999752e-01
3.913838655462184875e+02 2.818191051999999752e-01
3.913942857142856724e+02 2.818191051999999752e-01
3.914047058823529710e+02 2.818191051999999752e-01
3.914151260504201559e+02 2.818191051999999752e-01
3.914255462184873977e+02 2.818191051999999752e-01
3.914359663865546395e+02 2.818191051999999752e-01
3.914463865546218244e+02 2.818191051999999752e-01
3.914568067226891230e+02 2.818191051999999752e-01
3.914672268907563080e+02 2.818191051999999752e-01
3.914776470588235497e+02 2.818191051999999752e-01
3.914880672268907347e+02 2.818191051999999752e-01
3.914984873949579196e+02 2.818191051999999752e-01
3.915089075630251614e+02 2.818191051999999752e-01
3.915193277310924600e+02 2.818191051999999752e-01
3.915297478991597018e+02 2.818191051999999752e-01
3.915401680672268867e+02 2.818191051999999752e-01
3.915505882352941285e+02 2.818191051999999752e-01
3.915610084033613134e+02 2.818191051999999752e-01
3.915714285714284983e+02 2.818191051999999752e-01
3.915818487394957970e+02 2.818191051999999752e-01
3.915922689075630387e+02 2.818191051999999752e-01
3.916026890756302805e+02 2.818191051999999752e-01
3.916131092436974654e+02 2.818191051999999752e-01
3.916235294117647641e+02 2.818191051999999752e-01
3.916339495798319490e+02 2.818191051999999752e-01
3.916443697478991339e+02 2.818191051999999752e-01
3.916547899159663757e+02 2.818191051999999752e-01
3.916652100840335606e+02 2.818191051999999752e-01
3.916756302521009161e+02 2.818191051999999752e-01
3.916860504201681010e+02 2.818191051999999752e-01
3.916964705882352860e+02 2.818191051999999752e-01
3.917068907563025277e+02 2.818191051999999752e-01
3.917173109243697127e+02 2.818191051999999752e-01
3.917277310924369544e+02 2.818191051999999752e-01
3.917381512605041394e+02 2.818191051999999752e-01
3.917485714285714948e+02 2.818191051999999752e-01
3.917589915966386798e+02 2.818191051999999752e-01
3.917694117647058647e+02 2.818191051999999752e-01
3.917798319327731065e+02 2.818191051999999752e-01
3.917902521008402914e+02 2.818191051999999752e-01
3.918006722689075900e+02 2.818191051999999752e-01
3.918110924369747750e+02 2.818191051999999752e-01
3.918215126050420736e+02 2.818191051999999752e-01
3.918319327731092585e+02 2.818191051999999752e-01
3.918423529411764434e+02 2.818191051999999752e-01
3.918527731092437421e+02 2.818191051999999752e-01
3.918631932773109270e+02 2.818191051999999752e-01
3.918736134453781688e+02 2.818191051999999752e-01
3.918840336134453537e+02 2.818191051999999752e-01
3.918944537815125386e+02 2.818191051999999752e-01
3.919048739495798941e+02 2.818191051999999752e-01
3.919152941176470790e+02 2.818191051999999752e-01
3.919257142857143208e+02 2.818191051999999752e-01
3.919361344537815057e+02 2.490969264000000016e-01
3.919465546218487475e+02 2.490969264000000016e-01
3.919569747899159324e+02 2.490969264000000016e-01
3.919673949579831174e+02 2.490969264000000016e-01
3.919778151260504728e+02 2.490969264000000016e-01
3.919882352941176578e+02 2.490969264000000016e-01
3.919986554621848995e+02 2.490969264000000016e-01
3.920090756302520845e+02 2.490969264000000016e-01
3.920194957983193831e+02 2.490969264000000016e-01
3.920299159663865680e+02 2.490969264000000016e-01
3.920403361344537529e+02 2.490969264000000016e-01
3.920507563025209947e+02 2.490969264000000016e-01
3.920611764705882365e+02 2.490969264000000016e-01
3.920715966386555351e+02 2.490969264000000016e-01
3.920820168067227200e+02 2.490969264000000016e-01
3.920924369747899050e+02 2.490969264000000016e-01
3.921028571428571468e+02 2.490969264000000016e-01
3.921132773109243317e+02 2.490969264000000016e-01
3.921236974789915735e+02 2.490969264000000016e-01
3.921341176470587584e+02 2.490969264000000016e-01
3.921445378151261139e+02 2.490969264000000016e-01
3.921549579831932988e+02 2.490969264000000016e-01
3.921653781512604837e+02 2.490969264000000016e-01
3.921757983193277255e+02 2.490969264000000016e-01
3.921862184873949104e+02 2.490969264000000016e-01
3.921966386554622090e+02 2.490969264000000016e-01
3.922070588235293940e+02 2.490969264000000016e-01
3.922174789915966926e+02 2.490969264000000016e-01
3.922278991596638775e+02 2.490969264000000016e-01
3.922383193277310625e+02 2.490969264000000016e-01
3.922487394957983611e+02 2.490969264000000016e-01
3.922591596638655460e+02 2.490969264000000016e-01
3.922695798319327878e+02 2.490969264000000016e-01
3.922799999999999727e+02 2.490969264000000016e-01
3.922904201680671576e+02 2.490969264000000016e-01
3.923008403361345131e+02 2.490969264000000016e-01
3.923112605042016980e+02 2.490969264000000016e-01
3.923216806722689398e+02 2.490969264000000016e-01
3.923321008403361247e+02 2.490969264000000016e-01
3.923425210084033097e+02 2.490969264000000016e-01
3.923529411764705515e+02 2.490969264000000016e-01
3.923633613445377364e+02 2.490969264000000016e-01
3.923737815126050918e+02 2.490969264000000016e-01
3.923842016806722768e+02 2.490969264000000016e-01
3.923946218487395186e+02 2.490969264000000016e-01
3.924050420168067035e+02 2.490969264000000016e-01
3.924154621848738884e+02 2.490969264000000016e-01
3.924258823529411870e+02 2.490969264000000016e-01
3.924363025210083720e+02 2.490969264000000016e-01
3.924467226890756706e+02 2.490969264000000016e-01
3.924571428571428555e+02 2.490969264000000016e-01
3.924675630252101541e+02 2.490969264000000016e-01
3.924779831932773391e+02 2.490969264000000016e-01
3.924884033613445240e+02 2.490969264000000016e-01
3.924988235294117658e+02 2.490969264000000016e-01
3.925092436974789507e+02 2.490969264000000016e-01
3.925196638655461925e+02 2.490969264000000016e-01
3.925300840336134911e+02 2.490969264000000016e-01
3.925405042016806760e+02 2.490969264000000016e-01
3.925509243697479178e+02 2.490969264000000016e-01
3.925613445378151027e+02 2.490969264000000016e-01
3.925717647058823445e+02 2.490969264000000016e-01
3.925821848739495294e+02 2.490969264000000016e-01
3.925926050420168281e+02 2.490969264000000016e-01
3.926030252100840130e+02 2.490969264000000016e-01
3.926134453781512548e+02 2.490969264000000016e-01
3.926238655462184965e+02 2.490969264000000016e-01
3.926342857142856815e+02 2.490969264000000016e-01
3.926447058823529801e+02 2.490969264000000016e-01
3.926551260504201650e+02 2.490969264000000016e-01
3.926655462184874068e+02 2.490969264000000016e-01
3.926759663865545917e+02 2.490969264000000016e-01
3.926863865546218335e+02 2.490969264000000016e-01
3.926968067226891321e+02 2.490969264000000016e-01
3.927072268907563171e+02 2.490969264000000016e-01
3.927176470588235588e+02 2.490969264000000016e-01
3.927280672268907438e+02 2.490969264000000016e-01
3.927384873949579287e+02 2.490969264000000016e-01
3.927489075630251705e+02 2.490969264000000016e-01
3.927593277310923554e+02 2.490969264000000016e-01
3.927697478991597109e+02 2.490969264000000016e-01
3.927801680672268958e+02 2.490969264000000016e-01
3.927905882352941376e+02 2.490969264000000016e-01
3.928010084033613225e+02 2.490969264000000016e-01
3.928114285714285074e+02 2.490969264000000016e-01
3.928218487394958061e+02 2.490969264000000016e-01
3.928322689075629910e+02 2.490969264000000016e-01
3.928426890756302896e+02 2.490969264000000016e-01
3.928531092436974745e+02 2.490969264000000016e-01
3.928635294117647732e+02 2.490969264000000016e-01
3.928739495798319581e+02 2.490969264000000016e-01
3.928843697478991430e+02 2.490969264000000016e-01
3.928947899159663848e+02 2.490969264000000016e-01
3.929052100840335697e+02 2.490969264000000016e-01
3.929156302521009252e+02 2.490969264000000016e-01
3.929260504201681101e+02 2.490969264000000016e-01
3.929364705882352951e+02 2.490969264000000016e-01
3.929468907563025368e+02 2.490969264000000016e-01
3.929573109243697218e+02 2.490969264000000016e-01
3.929677310924369635e+02 2.490969264000000016e-01
3.929781512605041485e+02 2.490969264000000016e-01
3.929885714285714471e+02 2.490969264000000016e-01
3.929989915966386889e+02 2.490969264000000016e-01
3.930094117647058738e+02 2.490969264000000016e-01
3.930198319327731156e+02 2.490969264000000016e-01
3.930302521008403005e+02 2.490969264000000016e-01
3.930406722689075991e+02 2.490969264000000016e-01
3.930510924369747841e+02 2.490969264000000016e-01
3.930615126050420258e+02 2.490969264000000016e-01
3.930719327731092676e+02 2.490969264000000016e-01
3.930823529411764525e+02 2.490969264000000016e-01
3.930927731092437512e+02 2.490969264000000016e-01
3.931031932773109361e+02 2.490969264000000016e-01
3.931136134453781779e+02 2.490969264000000016e-01
3.931240336134453628e+02 2.490969264000000016e-01
3.931344537815125477e+02 2.490969264000000016e-01
3.931448739495797895e+02 2.490969264000000016e-01
3.931552941176470881e+02 2.490969264000000016e-01
3.931657142857143299e+02 2.490969264000000016e-01
3.931761344537815148e+02 2.490969264000000016e-01
3.931865546218487566e+02 2.490969264000000016e-01
3.931969747899159415e+02 2.490969264000000016e-01
3.932073949579831265e+02 2.490969264000000016e-01
3.932178151260504251e+02 2.490969264000000016e-01
3.932282352941176100e+02 2.490969264000000016e-01
3.932386554621849086e+02 2.490969264000000016e-01
3.932490756302520936e+02 2.490969264000000016e-01
3.932594957983193922e+02 2.490969264000000016e-01
3.932699159663865771e+02 2.490969264000000016e-01
3.932803361344537620e+02 2.490969264000000016e-01
3.932907563025210038e+02 2.490969264000000016e-01
3.933011764705881887e+02 2.490969264000000016e-01
3.933115966386555442e+02 2.490969264000000016e-01
3.933220168067227291e+02 2.490969264000000016e-01
3.933324369747899141e+02 2.490969264000000016e-01
3.933428571428571558e+02 2.490969264000000016e-01
3.933532773109243408e+02 2.490969264000000016e-01
3.933636974789915826e+02 2.490969264000000016e-01
3.933741176470587675e+02 2.490969264000000016e-01
3.933845378151261230e+02 2.490969264000000016e-01
3.933949579831933079e+02 2.490969264000000016e-01
3.934053781512604928e+02 2.490969264000000016e-01
3.934157983193277346e+02 2.490969264000000016e-01
3.934262184873949195e+02 2.490969264000000016e-01
3.934366386554622181e+02 2.490969264000000016e-01
3.934470588235294031e+02 2.490969264000000016e-01
3.934574789915967017e+02 2.490969264000000016e-01
3.934678991596638866e+02 2.490969264000000016e-01
3.934783193277310716e+02 2.490969264000000016e-01
3.934887394957983702e+02 2.490969264000000016e-01
3.934991596638655551e+02 2.490969264000000016e-01
3.935095798319327969e+02 2.490969264000000016e-01
3.935199999999999818e+02 2.490969264000000016e-01
3.935304201680671667e+02 2.490969264000000016e-01
3.935408403361345222e+02 2.490969264000000016e-01
3.935512605042017071e+02 2.490969264000000016e-01
3.935616806722689489e+02 2.490969264000000016e-01
3.935721008403361338e+02 2.490969264000000016e-01
3.935825210084033188e+02 2.490969264000000016e-01
3.935929411764705605e+02 2.490969264000000016e-01
3.936033613445377455e+02 2.490969264000000016e-01
3.936137815126050441e+02 2.490969264000000016e-01
3.936242016806722859e+02 2.490969264000000016e-01
3.936346218487395276e+02 2.490969264000000016e-01
3.936450420168067126e+02 2.490969264000000016e-01
3.936554621848738975e+02 2.490969264000000016e-01
3.936658823529411961e+02 2.490969264000000016e-01
3.936763025210083811e+02 2.490969264000000016e-01
3.936867226890756228e+02 2.490969264000000016e-01
3.936971428571428078e+02 2.490969264000000016e-01
3.937075630252101632e+02 2.490969264000000016e-01
3.937179831932773482e+02 2.490969264000000016e-01
3.937284033613445331e+02 2.490969264000000016e-01
3.937388235294117749e+02 2.490969264000000016e-01
3.937492436974789598e+02 2.490969264000000016e-01
3.937596638655462016e+02 2.490969264000000016e-01
3.937700840336133865e+02 2.490969264000000016e-01
3.937805042016806851e+02 2.490969264000000016e-01
3.937909243697479269e+02 2.490969264000000016e-01
3.938013445378151118e+02 2.490969264000000016e-01
3.938117647058823536e+02 2.490969264000000016e-01
3.938221848739495385e+02 2.490969264000000016e-01
3.938326050420168372e+02 2.490969264000000016e-01
3.938430252100840221e+02 2.490969264000000016e-01
3.938534453781512070e+02 2.490969264000000016e-01
3.938638655462185056e+02 2.490969264000000016e-01
3.938742857142856906e+02 2.490969264000000016e-01
3.938847058823529892e+02 2.490969264000000016e-01
3.938951260504201741e+02 2.490969264000000016e-01
3.939055462184874159e+02 2.490969264000000016e-01
3.939159663865546008e+02 2.490969264000000016e-01
3.939263865546217858e+02 2.490969264000000016e-01
3.939368067226891412e+02 2.490969264000000016e-01
3.939472268907563262e+02 2.490969264000000016e-01
3.939576470588235679e+02 2.490969264000000016e-01
3.939680672268907529e+02 2.490969264000000016e-01
3.939784873949579378e+02 2.490969264000000016e-01
3.939889075630251796e+02 2.490969264000000016e-01
3.939993277310923645e+02 2.490969264000000016e-01


==> fig/Jan_temp_data.dat <==
time Baseline Mask QP MIQP high low
3.870073949579831947e+02 2.128379892450000099e+01 2.115381633670000028e+01 2.150986673939999960e+01 2.140315790569999876e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870178151260504364e+02 2.128228633399999836e+01 2.120474597509999981e+01 2.151211832979999983e+01 2.139555328690000024e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870282352941176214e+02 2.128020030209999902e+01 2.120581235530000086e+01 2.151144918829999853e+01 2.142976295649999940e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870386554621848632e+02 2.127771939659999845e+01 2.117322214800000069e+01 2.150893877729999915e+01 2.142270074520000023e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870490756302520481e+02 2.127506724470000066e+01 2.112341832530000119e+01 2.150797593649999939e+01 2.138633165530000113e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870594957983193467e+02 2.127243817289999939e+01 2.111346629750000048e+01 2.150915133619999864e+01 2.138253428590000027e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870699159663865885e+02 2.126961865999999901e+01 2.114876494709999832e+01 2.151036633700000067e+01 2.142105152210000085e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870803361344537734e+02 2.126614382309999840e+01 2.114388680269999909e+01 2.150945198370000000e+01 2.141731600099999966e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.870907563025210152e+02 2.126142837700000143e+01 2.110902712049999863e+01 2.150687405040000044e+01 2.138241280689999968e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871011764705882001e+02 2.125534323979999840e+01 2.110438430099999962e+01 2.150484312180000046e+01 2.137836884209999866e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871115966386554987e+02 2.124833881869999885e+01 2.114013528450000123e+01 2.150515558500000068e+01 2.141574643610000095e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871220168067226837e+02 2.124105500860000006e+01 2.113427325130000156e+01 2.150680219290000039e+01 2.141018441199999955e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871324369747899254e+02 2.123409327590000117e+01 2.109850347120000080e+01 2.150783865620000057e+01 2.137381655649999956e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871428571428571672e+02 2.122764740570000086e+01 2.109370238460000024e+01 2.150727949750000079e+01 2.136934557180000027e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871532773109243522e+02 2.122165179830000170e+01 2.112987126339999833e+01 2.150599211899999830e+01 2.140705514089999895e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871636974789915371e+02 2.121595348849999851e+01 2.112425396569999947e+01 2.150544571809999894e+01 2.140164192230000140e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871741176470588357e+02 2.121029521879999891e+01 2.113147610720000102e+01 2.150570550819999838e+01 2.136454976230000113e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871845378151260775e+02 2.120425519069999964e+01 2.116785449649999862e+01 2.150566499709999846e+01 2.135813360999999944e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.871949579831932624e+02 2.119780256669999829e+01 2.115936182009999911e+01 2.150485680450000103e+01 2.139281753579999901e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872053781512605042e+02 2.119121010859999998e+01 2.111896008880000153e+01 2.150680189819999910e+01 2.142872325640000142e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872157983193278028e+02 2.118488403859999991e+01 2.110816535860000087e+01 2.150972862569999933e+01 2.148243752480000168e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872262184873949877e+02 2.117941225059999866e+01 2.113816277849999992e+01 2.151055230640000104e+01 2.148159949289999915e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872366386554621727e+02 2.117526673309999907e+01 2.112678148579999871e+01 2.150646212490000053e+01 2.144380727669999942e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872470588235294144e+02 2.117246755709999917e+01 2.113009037730000017e+01 2.149537493029999879e+01 2.138679408349999989e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872574789915966562e+02 2.116999213329999918e+01 2.120179961719999895e+01 2.152550984719999860e+01 2.131971531250000140e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872678991596638411e+02 2.116724702320000162e+01 2.127110946270000014e+01 2.158773803609999931e+01 2.124695260800000085e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872783193277311398e+02 2.116427938780000062e+01 2.127565874049999906e+01 2.161899901869999852e+01 2.117166507039999956e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872887394957983247e+02 2.116116144460000115e+01 2.123758624879999957e+01 2.159809483769999972e+01 2.109581075499999869e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.872991596638655665e+02 2.109418305129999993e+01 2.112589543560000038e+01 2.149504691699999981e+01 2.096717258460000011e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873095798319327514e+02 2.103521116719999995e+01 2.103882827170000169e+01 2.141145006660000050e+01 2.087796679659999910e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873199999999999932e+02 2.096255122069999999e+01 2.095037901859999963e+01 2.132349916389999933e+01 2.079403691879999982e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873304201680671781e+02 2.088165707779999991e+01 2.086075549759999959e+01 2.123280875069999851e+01 2.071141254380000163e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873408403361344767e+02 2.079707552849999885e+01 2.077109786040000117e+01 2.114145177609999848e+01 2.063006932240000069e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873512605042016617e+02 2.071132264150000069e+01 2.068217441979999904e+01 2.105060947739999833e+01 2.055058413189999911e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873616806722689034e+02 2.062630164209999961e+01 2.059508386939999980e+01 2.096156623650000128e+01 2.047351201369999885e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873721008403360884e+02 2.055814682999999832e+01 2.051190766859999925e+01 2.087658820800000115e+01 2.040071767610000109e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873825210084033301e+02 2.050349377639999915e+01 2.042574628719999907e+01 2.078822907889999883e+01 2.032499166490000064e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.873929411764706288e+02 2.045076698549999961e+01 2.033648295980000142e+01 2.069658077060000068e+01 2.024532073840000024e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874033613445378137e+02 2.040518023679999970e+01 2.024975624829999887e+01 2.060759229419999983e+01 2.016733160349999920e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874137815126050555e+02 2.037171335880000100e+01 2.016961584359999904e+01 2.052528161409999896e+01 2.009517722489999869e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874242016806722404e+02 2.035307651660000161e+01 2.009838486119999956e+01 2.045194604900000002e+01 2.003127714900000100e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874346218487394822e+02 2.034637169229999998e+01 2.003398910880000017e+01 2.038550827530000120e+01 1.997365630199999842e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874450420168066671e+02 2.035005079880000167e+01 1.997575237910000112e+01 2.032529044200000001e+01 1.992170819589999908e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874554621848739657e+02 2.036358556680000120e+01 1.992445764540000042e+01 2.027207651299999824e+01 1.987625692920000020e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874658823529412075e+02 2.038497530069999897e+01 1.987993252209999895e+01 2.022569341599999859e+01 1.983716107320000077e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874763025210083924e+02 2.041202609549999991e+01 1.984141617850000117e+01 2.018538871999999884e+01 1.980368744440000128e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874867226890755774e+02 2.044202215179999982e+01 1.980773290930000030e+01 2.014998294100000109e+01 1.977468774329999945e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.874971428571428191e+02 2.047237795610000077e+01 1.977746293479999906e+01 2.011804368689999833e+01 1.974876968179999892e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875075630252101178e+02 2.050263749109999978e+01 1.975087165409999912e+01 2.008982311879999827e+01 1.972622369830000011e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875179831932773027e+02 2.053401890339999980e+01 1.972996919610000077e+01 2.006732411850000020e+01 1.970907761269999980e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875284033613445445e+02 2.056695655029999870e+01 1.971581180260000110e+01 2.005160537049999903e+01 1.969840882160000106e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875388235294117862e+02 2.060391762689999950e+01 1.971142317289999824e+01 2.004570111350000161e+01 1.969724886759999904e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875492436974789712e+02 2.064498095669999955e+01 1.971767525059999926e+01 2.005048513530000065e+01 1.970648288039999940e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875596638655461561e+02 2.068972574460000047e+01 1.973523803650000019e+01 2.006661826519999892e+01 1.972679831840000020e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875700840336134547e+02 2.074770996120000177e+01 1.977780485759999962e+01 2.010780174010000110e+01 1.977189278599999867e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875805042016806965e+02 2.084429070579999888e+01 1.987468121850000102e+01 2.020338016419999860e+01 1.987101409819999986e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.875909243697478814e+02 2.096704780869999851e+01 2.000695889039999997e+01 2.033436787229999965e+01 2.000526011950000083e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876013445378151232e+02 2.109449564330000015e+01 2.014907234820000070e+01 2.047521182719999899e+01 2.014917386939999844e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876117647058824218e+02 2.117065843689999838e+01 2.024340890459999898e+01 2.056816625929999987e+01 2.024527133599999829e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876221848739496068e+02 2.120191514369999908e+01 2.029475703550000176e+01 2.061810899580000012e+01 2.029838187580000053e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876326050420167917e+02 2.119909550879999927e+01 2.031257494669999986e+01 2.063458451159999996e+01 2.031795555560000111e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876430252100840335e+02 2.117218807660000124e+01 2.030611708340000021e+01 2.062681661630000107e+01 2.031320551669999830e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876534453781512752e+02 2.112748273660000109e+01 2.028127480239999869e+01 2.060073074230000145e+01 2.028999568580000101e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876638655462184602e+02 2.105166257819999842e+01 2.022467044749999943e+01 2.054287705129999964e+01 2.023492399410000075e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876742857142857588e+02 2.096187498360000134e+01 2.015343473060000079e+01 2.047044021330000163e+01 2.016514500270000099e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876847058823529437e+02 2.087377546289999941e+01 2.008319635360000177e+01 2.039903418149999936e+01 2.009626644480000124e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.876951260504201855e+02 2.079260722020000074e+01 2.001901228679999889e+01 2.033370273850000132e+01 2.003334481239999931e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877055462184873704e+02 2.071441249149999919e+01 1.995683495859999823e+01 2.027038238729999975e+01 1.997232946240000118e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877159663865546122e+02 2.063889847880000161e+01 1.989611412420000036e+01 2.020854069980000034e+01 1.991268975319999868e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877263865546219108e+02 2.054799216369999826e+01 1.981893239200000068e+01 2.013022818660000013e+01 1.983651012649999856e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877368067226890957e+02 2.046479909370000172e+01 1.973896751659999893e+01 2.004917155769999937e+01 1.975748380510000146e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877472268907562807e+02 2.040214521869999942e+01 1.966304268800000088e+01 1.997218050729999916e+01 1.968243820040000003e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877576470588235225e+02 2.035417397710000031e+01 1.964887660080000131e+01 1.995436879940000097e+01 1.961168684969999987e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877680672268907642e+02 2.031814224840000094e+01 1.972881703299999856e+01 2.003230311869999980e+01 1.954349843259999986e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877784873949579492e+02 2.029328472379999937e+01 1.985499383919999872e+01 2.015959590779999999e+01 1.953632742550000145e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877889075630252478e+02 2.027881918850000176e+01 2.000285924929999837e+01 2.031078958270000001e+01 1.962450648969999989e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.877993277310924896e+02 2.027354810719999989e+01 2.016073656660000069e+01 2.047316291839999991e+01 1.975889909469999850e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.878097478991596745e+02 2.027565824959999929e+01 2.032285852649999924e+01 2.064033390179999827e+01 1.991639423000000164e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.878201680672268594e+02 2.028349433110000177e+01 2.048575836379999870e+01 2.080855912759999882e+01 2.008414073950000045e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.878305882352941012e+02 2.029518867270000015e+01 2.064731889329999959e+01 2.097554836759999830e+01 2.025528689229999912e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.878410084033613998e+02 2.036030166149999943e+01 2.085921913829999852e+01 2.119271909549999933e+01 2.047680737729999834e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.878514285714285847e+02 2.040152128109999907e+01 2.103150183489999847e+01 2.137025426840000009e+01 2.066316146899999850e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.878618487394958265e+02 2.047184055110000145e+01 2.115131551860000059e+01 2.152694599830000044e+01 2.084514807020000049e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.878722689075630115e+02 2.056259204219999859e+01 2.117163195230000028e+01 2.161746085800000117e+01 2.101957033089999882e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.878826890756302532e+02 2.066198340309999892e+01 2.112818408329999897e+01 2.161609534709999991e+01 2.118384173979999829e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.878931092436974382e+02 2.076236521630000098e+01 2.109959095250000161e+01 2.155750772309999874e+01 2.133695188220000105e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879035294117647368e+02 2.085877839060000127e+01 2.114466952740000139e+01 2.149926424810000114e+01 2.148047263000000129e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879139495798319217e+02 2.094806020829999937e+01 2.118549537470000033e+01 2.148791419619999843e+01 2.157336658819999897e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879243697478991635e+02 2.102767524940000143e+01 2.115555073069999992e+01 2.150385590519999823e+01 2.156891533319999965e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879347899159664053e+02 2.109503272679999952e+01 2.112366246930000102e+01 2.150968613790000106e+01 2.150263860620000145e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879452100840335902e+02 2.115052463310000164e+01 2.111822077289999910e+01 2.150601984609999917e+01 2.145468701969999969e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879556302521007751e+02 2.119649588649999927e+01 2.110797416790000014e+01 2.149284458409999843e+01 2.144179147910000083e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879660504201680737e+02 2.123574675229999897e+01 2.111469008939999981e+01 2.149235381100000097e+01 2.142575555810000054e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879764705882353155e+02 2.126908354549999913e+01 2.111406067689999944e+01 2.150024323030000062e+01 2.142753569050000095e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879868907563025004e+02 2.129658887640000131e+01 2.112725785230000142e+01 2.151146910459999972e+01 2.142067670340000163e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.879973109243697422e+02 2.131799275150000028e+01 2.113057845590000028e+01 2.151258075990000052e+01 2.142815208829999918e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880077310924369272e+02 2.133364479970000005e+01 2.114583203000000111e+01 2.150828339610000128e+01 2.142433566149999891e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880181512605042258e+02 2.134600256410000085e+01 2.115239846269999902e+01 2.150327026320000101e+01 2.143599350730000097e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880285714285714107e+02 2.135524459770000050e+01 2.117199965320000032e+01 2.150472581469999866e+01 2.143796452369999983e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880389915966386525e+02 2.135979320570000084e+01 2.113779279459999927e+01 2.150600509090000045e+01 2.145259287380000046e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880494117647058943e+02 2.135779102329999901e+01 2.111058862559999838e+01 2.150460910840000039e+01 2.145257566440000119e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880598319327730792e+02 2.134921384689999968e+01 2.110912272879999918e+01 2.149870112059999983e+01 2.146121012300000075e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880702521008402641e+02 2.133514379000000005e+01 2.110149486619999948e+01 2.149516325100000103e+01 2.145502759340000054e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880806722689075627e+02 2.131710595439999878e+01 2.110606949860000014e+01 2.149447647370000070e+01 2.145831500099999900e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.880910924369748045e+02 2.129693879199999884e+01 2.110021573510000081e+01 2.149755793870000176e+01 2.144840002760000175e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881015126050419894e+02 2.127569571769999968e+01 2.110465627640000008e+01 2.149993502370000087e+01 2.144870852389999882e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881119327731092312e+02 2.125461310009999849e+01 2.109802509500000056e+01 2.150088788429999909e+01 2.143679826270000177e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881223529411765298e+02 2.123525966829999945e+01 2.110232896189999963e+01 2.150051328150000174e+01 2.143646870390000103e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881327731092437148e+02 2.121925939710000009e+01 2.109758477649999975e+01 2.150170378720000031e+01 2.142654619389999837e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881431932773108997e+02 2.120751221920000162e+01 2.110550564069999879e+01 2.150485633939999985e+01 2.143013844000000034e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881536134453781415e+02 2.119964433559999861e+01 2.110490084459999949e+01 2.150791849299999825e+01 2.142487606410000112e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881640336134453833e+02 2.119478667819999984e+01 2.111597390900000093e+01 2.150871245029999912e+01 2.143214050539999960e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881744537815125682e+02 2.119212070540000070e+01 2.111737904419999978e+01 2.150733665930000171e+01 2.142947043379999883e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881848739495798668e+02 2.119150989470000113e+01 2.113009281689999952e+01 2.150593749600000137e+01 2.143893082059999955e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.881952941176471086e+02 2.119250302760000082e+01 2.113313916519999935e+01 2.150601214610000156e+01 2.143848213740000119e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882057142857142935e+02 2.119427712259999907e+01 2.114679900570000015e+01 2.150808067950000080e+01 2.144942216959999826e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882161344537814784e+02 2.119581688910000139e+01 2.114943711949999994e+01 2.151001383790000077e+01 2.144907992639999961e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882265546218487202e+02 2.119649929650000075e+01 2.116145875950000033e+01 2.150933833810000095e+01 2.145882820610000152e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882369747899160188e+02 2.119621289170000011e+01 2.115988570249999867e+01 2.150819630719999864e+01 2.145673156750000032e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882473949579832038e+02 2.119496273100000039e+01 2.120071548769999836e+01 2.151563086970000072e+01 2.146461281690000078e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882578151260504455e+02 2.119043298220000082e+01 2.126734058099999913e+01 2.156012627850000030e+01 2.141613081310000055e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882682352941176305e+02 2.117708670729999909e+01 2.130498692890000001e+01 2.161813211480000163e+01 2.132449779099999887e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882786554621848722e+02 2.115706467380000078e+01 2.126275006910000087e+01 2.163660952900000112e+01 2.120923831140000004e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882890756302520572e+02 2.113668788900000095e+01 2.117436227840000029e+01 2.158462463029999867e+01 2.108601333800000077e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.882994957983193558e+02 2.105635432140000063e+01 2.102105223270000067e+01 2.144882438770000022e+01 2.091660504720000091e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883099159663865976e+02 2.098227223490000171e+01 2.090385006600000040e+01 2.133834550399999941e+01 2.079491029149999903e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883203361344537825e+02 2.089619678309999884e+01 2.079369677900000113e+01 2.122968628079999931e+01 2.068651808239999923e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883307563025210243e+02 2.081946616460000143e+01 2.068483484520000104e+01 2.111969322919999925e+01 2.058217131889999862e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883411764705882092e+02 2.074174133189999836e+01 2.056883188100000126e+01 2.100095319380000092e+01 2.047176138980000104e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883515966386555078e+02 2.065533208760000150e+01 2.044284412940000095e+01 2.087159991209999887e+01 2.035149648579999848e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883620168067226928e+02 2.057107814820000158e+01 2.031645290630000034e+01 2.074163547419999887e+01 2.023108925260000035e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883724369747898777e+02 2.049519816420000140e+01 2.019348124600000105e+01 2.061528673089999941e+01 2.011589096899999873e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883828571428571195e+02 2.044301359700000020e+01 2.008896752209999903e+01 2.050639368639999915e+01 2.001889325169999978e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.883932773109243612e+02 2.041126843179999995e+01 1.999989040119999828e+01 2.041297524590000023e+01 1.993632264040000024e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884036974789916599e+02 2.039442100640000177e+01 1.992103507319999878e+01 2.033013521579999860e+01 1.986334455229999918e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884141176470588448e+02 2.038765250679999852e+01 1.984865615660000060e+01 2.025400895759999997e+01 1.979638934109999937e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884245378151260866e+02 2.038764330680000114e+01 1.977999922440000091e+01 2.018175776580000047e+01 1.973278769799999921e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884349579831932715e+02 2.039435076970000082e+01 1.971591311030000071e+01 2.011420063239999934e+01 1.967341146909999949e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884453781512604564e+02 2.041371382879999885e+01 1.966303034370000091e+01 2.005798843850000068e+01 1.962489157079999913e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884557983193276982e+02 2.047181692999999925e+01 1.964813589130000082e+01 2.003997397770000077e+01 1.961394497119999869e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884662184873948831e+02 2.057152874479999838e+01 1.967835949939999907e+01 2.006730125860000058e+01 1.964769899539999898e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884766386554622386e+02 2.068844473809999940e+01 1.973326284750000070e+01 2.011948158739999926e+01 1.970580107809999859e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884870588235294235e+02 2.077951455439999862e+01 1.977494555590000047e+01 2.015852248419999881e+01 1.975048091689999907e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.884974789915966085e+02 2.081537392730000136e+01 1.977751052059999992e+01 2.015846644750000038e+01 1.975596738910000028e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885078991596638502e+02 2.078357879849999890e+01 1.973399656919999856e+01 2.011239262209999978e+01 1.971531115450000016e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885183193277310352e+02 2.071593787080000126e+01 1.967167071520000121e+01 2.004760667489999904e+01 1.965570126620000124e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885287394957983338e+02 2.067043648920000010e+01 1.962836479770000153e+01 2.000198761409999904e+01 1.961487482149999906e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885391596638655187e+02 2.065563852220000030e+01 1.961043526759999978e+01 1.998185065539999883e+01 1.959917733340000012e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885495798319328173e+02 2.067525161689999891e+01 1.962431476429999933e+01 1.999360263029999984e+01 1.961508228110000118e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885600000000000023e+02 2.070893704570000082e+01 1.965530502669999890e+01 2.002253277470000015e+01 1.964792730890000172e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885704201680671872e+02 2.073329304410000162e+01 1.968782815670000019e+01 2.005304319140000047e+01 1.968216757629999947e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885808403361344858e+02 2.074877263899999846e+01 1.971844033409999852e+01 2.008169970100000157e+01 1.971437735319999973e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.885912605042016708e+02 2.075563447849999932e+01 1.974368150149999934e+01 2.010504270839999919e+01 1.974110670310000160e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886016806722689125e+02 2.075195831710000149e+01 1.975962748070000075e+01 2.011914355869999937e+01 1.975844224780000147e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886121008403360975e+02 2.073006241330000066e+01 1.975766197080000097e+01 2.011537709939999985e+01 1.975778121860000169e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886225210084034529e+02 2.066890307919999969e+01 1.971653199980000082e+01 2.007247230480000155e+01 1.971789302479999861e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886329411764706379e+02 2.056862914879999948e+01 1.963622241479999886e+01 1.999043355030000058e+01 1.963877022950000040e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886433613445378228e+02 2.046525130859999919e+01 1.954389605180000089e+01 1.989644014920000004e+01 1.954756315950000101e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886537815126050646e+02 2.038543326570000147e+01 1.945868038460000093e+01 1.980962147880000046e+01 1.946339316059999902e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886642016806722495e+02 2.032685373139999996e+01 1.938249833789999954e+01 1.973187339660000106e+01 1.938817001700000020e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886746218487394913e+02 2.028854688890000091e+01 1.931572817700000044e+01 1.966356505839999969e+01 1.932228414569999941e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886850420168066762e+02 2.027128870190000143e+01 1.926035034179999883e+01 1.960668442189999894e+01 1.926772417760000167e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.886954621848738611e+02 2.026676322220000159e+01 1.920974335100000019e+01 1.955460463460000042e+01 1.921787565169999823e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887058823529412166e+02 2.026064065319999941e+01 1.915149892999999892e+01 1.949491375870000098e+01 1.916033688230000109e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887163025210084015e+02 2.025040338049999988e+01 1.908453477540000165e+01 1.942655104660000021e+01 1.909403262320000039e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887267226890756433e+02 2.021729835980000090e+01 1.899084836600000159e+01 1.933149080520000140e+01 1.900095793350000051e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887371428571428282e+02 2.018024900680000044e+01 1.888884485919999889e+01 1.922816995770000048e+01 1.889952533539999990e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887475630252101269e+02 2.015252720439999834e+01 1.879082362589999988e+01 1.912886583719999933e+01 1.880203667820000035e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887579831932773118e+02 2.013518240379999824e+01 1.875849183020000055e+01 1.909488320430000030e+01 1.870939620640000101e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887684033613444967e+02 2.012617671630000160e+01 1.881026360670000130e+01 1.914682936799999879e+01 1.868038920980000128e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887788235294117953e+02 2.012400825879999999e+01 1.889259734510000044e+01 1.923112768549999885e+01 1.873581947070000098e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887892436974789803e+02 2.012695176160000088e+01 1.898730593590000026e+01 1.932878348459999884e+01 1.882248269220000125e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.887996638655462789e+02 2.013493809490000075e+01 1.908704471629999944e+01 1.943202893990000035e+01 1.892298224050000144e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.888100840336134638e+02 2.015120492510000005e+01 1.919389331569999868e+01 1.954268197220000047e+01 1.903319627329999975e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.888205042016806487e+02 2.017503354560000162e+01 1.930410471220000090e+01 1.965665341189999893e+01 1.915141365390000061e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.888309243697478905e+02 2.020315317040000025e+01 1.941403306160000142e+01 1.977032281270000169e+01 1.927113356830000157e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.888413445378150755e+02 2.028004976580000118e+01 1.956907533629999918e+01 1.992892351269999907e+01 1.943635310650000037e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.888517647058823172e+02 2.033076839390000146e+01 1.968653280210000034e+01 2.005001436710000107e+01 1.956394022279999945e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.888621848739496158e+02 2.040240263380000130e+01 1.979817562039999856e+01 2.016526081769999834e+01 1.968571631789999898e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.888726050420168576e+02 2.048848265899999888e+01 1.990560182970000014e+01 2.027620864529999878e+01 1.980317743239999828e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.888830252100840426e+02 2.057975488070000125e+01 2.000716134780000033e+01 2.038117898499999825e+01 1.991459662549999976e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.888934453781512275e+02 2.066960587080000167e+01 2.010096236500000089e+01 2.047827377739999832e+01 2.001803870499999860e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889038655462184693e+02 2.075621784479999832e+01 2.018858095310000067e+01 2.056906767830000149e+01 2.011503407629999884e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889142857142856542e+02 2.084039153270000000e+01 2.027327877970000003e+01 2.065682905999999974e+01 2.020881932440000028e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889247058823529528e+02 2.092354014420000041e+01 2.035832992759999982e+01 2.074487586089999880e+01 2.030268545919999923e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889351260504201946e+02 2.100406573300000090e+01 2.044369932569999904e+01 2.083332967340000152e+01 2.039676725120000000e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889455462184874364e+02 2.108028451430000061e+01 2.052874957510000087e+01 2.092088507420000099e+01 2.048981525669999826e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889559663865546213e+02 2.115065161369999913e+01 2.061175971669999996e+01 2.100634585010000066e+01 2.058042837079999998e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889663865546218062e+02 2.121356023359999909e+01 2.069200178199999840e+01 2.108904215200000110e+01 2.066800141970000126e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889768067226891048e+02 2.126750108930000138e+01 2.076859603440000157e+01 2.116811555130000144e+01 2.075171280940000074e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889872268907562898e+02 2.131268703179999946e+01 2.084219404179999913e+01 2.124417383760000178e+01 2.083225444760000045e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.889976470588235316e+02 2.135072386350000073e+01 2.091397395810000148e+01 2.131794222779999970e+01 2.091034650980000009e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890080672268907165e+02 2.138435494129999981e+01 2.098602569590000044e+01 2.139198632249999932e+01 2.098845099789999935e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890184873949579583e+02 2.141746262499999887e+01 2.106212196650000124e+01 2.147004169979999944e+01 2.107033597890000109e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890289075630252569e+02 2.145042151190000013e+01 2.114270287900000156e+01 2.153729016839999844e+01 2.115647033040000125e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890393277310924418e+02 2.148104736530000025e+01 2.118940874939999830e+01 2.156495475170000020e+01 2.124507449949999938e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890497478991596836e+02 2.150477763239999973e+01 2.115598481660000019e+01 2.155315798119999826e+01 2.133213339250000118e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890601680672268685e+02 2.151847440350000085e+01 2.111513895890000114e+01 2.151622702290000078e+01 2.141472076109999989e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890705882352941103e+02 2.152196740839999833e+01 2.112731659669999829e+01 2.148326700559999836e+01 2.145428997919999858e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890810084033612952e+02 2.151675216550000158e+01 2.113104163719999917e+01 2.147232466839999887e+01 2.145173868030000008e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.890914285714284802e+02 2.150180835129999934e+01 2.110487558610000036e+01 2.148278262150000018e+01 2.143878102320000067e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891018487394958356e+02 2.147222789619999972e+01 2.110774401899999830e+01 2.149091730929999855e+01 2.139518029919999975e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891122689075630205e+02 2.143284053869999894e+01 2.112851078130000104e+01 2.148921128519999968e+01 2.138561061600000102e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891226890756302623e+02 2.139379918519999890e+01 2.112694772729999926e+01 2.148512523340000158e+01 2.140158530569999940e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891331092436974473e+02 2.136487902760000068e+01 2.110308262590000083e+01 2.149110308019999849e+01 2.144004641709999959e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891435294117647459e+02 2.134667085979999968e+01 2.112362501089999967e+01 2.150635927549999948e+01 2.145834516140000048e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891539495798319308e+02 2.133577414200000177e+01 2.117054192069999985e+01 2.151974466169999900e+01 2.144797018119999876e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891643697478991157e+02 2.132657540519999984e+01 2.119201363439999852e+01 2.152521977179999979e+01 2.143626902269999945e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891747899159664144e+02 2.131400938590000038e+01 2.113864814340000109e+01 2.151814452300000013e+01 2.140143169519999944e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891852100840335993e+02 2.129931194379999937e+01 2.108357735939999955e+01 2.150687127429999990e+01 2.140923109739999930e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.891956302521008979e+02 2.128376204839999986e+01 2.108533009230000133e+01 2.149741644659999906e+01 2.144448529290000138e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892060504201680828e+02 2.126793279070000153e+01 2.111756849160000016e+01 2.149353657980000065e+01 2.149413042420000153e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892164705882352678e+02 2.125158087390000006e+01 2.112940906049999867e+01 2.149567898940000177e+01 2.151250915050000145e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892268907563025095e+02 2.123370861420000111e+01 2.111017583869999825e+01 2.149879816150000167e+01 2.149095986940000103e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892373109243696945e+02 2.121532470129999837e+01 2.112366835450000124e+01 2.150029105790000017e+01 2.150173224790000148e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892477310924370499e+02 2.119860224119999970e+01 2.115786533600000041e+01 2.151960048329999964e+01 2.149796078640000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892581512605042349e+02 2.118708872419999878e+01 2.120661184000000077e+01 2.156079961680000068e+01 2.143000659490000004e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892685714285714766e+02 2.118319128819999975e+01 2.126553309359999844e+01 2.161527411349999994e+01 2.132809031569999902e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892789915966386616e+02 2.118495321729999858e+01 2.129454162700000097e+01 2.165169349319999981e+01 2.121205687269999984e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892894117647058465e+02 2.118843544459999961e+01 2.125020467030000049e+01 2.162731326029999934e+01 2.108936212349999906e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.892998319327730883e+02 2.117798229159999934e+01 2.115882844049999889e+01 2.154704695810000104e+01 2.096205770899999976e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893102521008402732e+02 2.113517281660000080e+01 2.104578188079999990e+01 2.143837561449999995e+01 2.083523938769999972e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893206722689076287e+02 2.106145043469999933e+01 2.092524531029999935e+01 2.131864737560000123e+01 2.071226567029999899e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893310924369748136e+02 2.096959735820000148e+01 2.080161038980000043e+01 2.119394292719999839e+01 2.059207112729999878e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893415126050420554e+02 2.088651743690000018e+01 2.068050809889999897e+01 2.107090932190000032e+01 2.047717902249999966e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893519327731092403e+02 2.080961799030000137e+01 2.056313204019999930e+01 2.095119708240000023e+01 2.036722675980000119e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893623529411764252e+02 2.073501080469999991e+01 2.044681337120000109e+01 2.083235377540000144e+01 2.025888933990000140e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893727731092437239e+02 2.066553688140000133e+01 2.033355334439999851e+01 2.071651445450000040e+01 2.015378890159999870e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893831932773109088e+02 2.060344925020000062e+01 2.022484198260000099e+01 2.060522151720000039e+01 2.005310656309999828e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.893936134453781506e+02 2.055008943920000064e+01 2.012153249289999835e+01 2.049937299209999964e+01 1.995753363029999861e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894040336134453923e+02 2.050493948540000133e+01 2.002288824980000115e+01 2.039825371619999927e+01 1.986622959980000047e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894144537815125773e+02 2.046711120890000046e+01 1.992799724569999853e+01 2.030096917130000023e+01 1.977821629860000030e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894248739495798759e+02 2.043275376249999908e+01 1.983305632469999935e+01 2.020371102040000011e+01 1.968959286710000001e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894352941176470608e+02 2.039330195859999861e+01 1.972913773719999853e+01 2.009751009320000037e+01 1.959106142919999982e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894457142857143026e+02 2.035716825100000094e+01 1.962388182910000012e+01 1.999001339950000045e+01 1.949093279330000072e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894561344537814875e+02 2.035085231620000101e+01 1.954391905439999988e+01 1.990787048720000030e+01 1.941741126810000040e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894665546218487293e+02 2.039083220339999869e+01 1.951013139559999843e+01 1.987191278839999953e+01 1.938929594120000033e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894769747899159142e+02 2.046915463890000098e+01 1.951659161710000134e+01 1.987639010170000020e+01 1.940055315940000114e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894873949579832129e+02 2.057298196540000035e+01 1.955248069820000012e+01 1.991043341829999846e+01 1.944064964480000057e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.894978151260504546e+02 2.070240690349999824e+01 1.962175412550000075e+01 1.997797255229999891e+01 1.951361591330000067e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895082352941176396e+02 2.086483299609999875e+01 1.973671140869999974e+01 2.009123027340000078e+01 1.963162736459999991e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895186554621848813e+02 2.102555402549999997e+01 1.987170037210000118e+01 2.022444703100000041e+01 1.976989735469999943e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895290756302520663e+02 2.116056471710000153e+01 2.000354184720000106e+01 2.035451676839999990e+01 1.990557836179999995e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895394957983193649e+02 2.122186921580000174e+01 2.007509992310000158e+01 2.042428307240000152e+01 1.998054479689999852e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895499159663865498e+02 2.120672750370000159e+01 2.007714775839999888e+01 2.042462588829999959e+01 1.998562252070000156e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895603361344537348e+02 2.115406826239999916e+01 2.004437992089999909e+01 2.039025249479999857e+01 1.995550533500000157e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895707563025210334e+02 2.111683378989999937e+01 2.002721672159999855e+01 2.037160314280000151e+01 1.994081837939999957e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895811764705882183e+02 2.112456347650000055e+01 2.005470322269999883e+01 2.039766921249999854e+01 1.997059109210000116e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.895915966386555169e+02 2.117890981380000071e+01 2.012856959459999828e+01 2.047012242519999958e+01 2.004678464639999902e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896020168067227019e+02 2.127094949909999855e+01 2.023975621279999970e+01 2.057994167540000063e+01 2.016022156849999902e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896124369747898868e+02 2.135339336430000046e+01 2.034082976859999903e+01 2.067957395879999893e+01 2.026337213720000108e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896228571428571286e+02 2.141759627769999952e+01 2.042284210600000094e+01 2.076016641700000065e+01 2.034729887929999848e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896332773109243135e+02 2.145007340020000086e+01 2.047221718690000003e+01 2.080815243229999822e+01 2.039846486549999938e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896436974789916690e+02 2.145237009510000092e+01 2.049066150290000010e+01 2.082518567010000154e+01 2.041860182170000115e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896541176470588539e+02 2.141796551430000051e+01 2.047177638380000175e+01 2.080486170260000023e+01 2.040131431800000072e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896645378151260957e+02 2.134309470810000064e+01 2.041181003499999846e+01 2.074346499760000029e+01 2.034284391470000131e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896749579831932806e+02 2.123258543340000060e+01 2.031547959030000072e+01 2.064576694890000041e+01 2.024788395570000077e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896853781512604655e+02 2.112195804699999968e+01 2.021781078069999893e+01 2.054679616270000153e+01 2.015148145470000074e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.896957983193277073e+02 2.104240617379999989e+01 2.015033808909999991e+01 2.047810712600000116e+01 2.008528830850000091e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897062184873948922e+02 2.098159065480000152e+01 2.010106387180000098e+01 2.042765684860000164e+01 2.003730723250000167e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897166386554622477e+02 2.092838199770000074e+01 2.005896260029999922e+01 2.038439630059999885e+01 1.999640444650000148e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897270588235294326e+02 2.084732322609999855e+01 1.998852820950000009e+01 2.031278497479999956e+01 1.992707595639999951e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897374789915966744e+02 2.073481673899999933e+01 1.988610625460000136e+01 2.020923287600000151e+01 1.982569056679999875e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897478991596638593e+02 2.060781818439999924e+01 1.976880700450000106e+01 2.009083445450000127e+01 1.970936468860000090e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897583193277310443e+02 2.048927616989999834e+01 1.971588694969999978e+01 2.003235122599999940e+01 1.959682624070000045e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897687394957983429e+02 2.040009243809999973e+01 1.975627101759999960e+01 2.006778436000000099e+01 1.955563023870000094e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897791596638655278e+02 2.032912182560000147e+01 1.983452659450000155e+01 2.014510699459999898e+01 1.960938458469999901e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.897895798319328264e+02 2.027365404420000061e+01 1.992802783839999847e+01 2.024029506249999955e+01 1.970036577100000130e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898000000000000114e+02 2.023553911349999979e+01 2.003390872010000123e+01 2.034920615500000096e+01 1.980916708490000033e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898104201680671963e+02 2.021508591950000167e+01 2.014980678199999886e+01 2.046893198720000129e+01 1.993138988850000004e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898208403361344949e+02 2.020765492479999992e+01 2.027020139109999874e+01 2.059355614520000088e+01 2.006042189489999927e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898312605042016799e+02 2.020630543880000118e+01 2.038921249399999880e+01 2.071700372649999977e+01 2.018917165839999939e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898416806722689216e+02 2.020555376469999942e+01 2.050130679769999986e+01 2.083362593080000025e+01 2.031162239920000090e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.898521008403361066e+02 2.021522990709999945e+01 2.060490862170000170e+01 2.094175830460000043e+01 2.042587156369999946e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.898625210084032915e+02 2.025352919859999901e+01 2.070055354619999832e+01 2.104185944969999866e+01 2.053221195900000140e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.898729411764706470e+02 2.031328344739999991e+01 2.078997424860000010e+01 2.113559986670000157e+01 2.063220166050000159e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.898833613445378319e+02 2.038729105170000011e+01 2.087497519640000121e+01 2.122474137740000089e+01 2.072754605289999930e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.898937815126050737e+02 2.046856479639999904e+01 2.095538132509999940e+01 2.130910911240000161e+01 2.081802690960000035e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899042016806722586e+02 2.055317553229999916e+01 2.103199714149999977e+01 2.138951845060000068e+01 2.090442482979999994e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899146218487395004e+02 2.063894758480000036e+01 2.110602629839999977e+01 2.146720198359999898e+01 2.098794986009999874e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899250420168066853e+02 2.072531375370000006e+01 2.114349614440000025e+01 2.153031556890000076e+01 2.107078156080000042e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899354621848738702e+02 2.081272648419999882e+01 2.114476845020000084e+01 2.155555131279999870e+01 2.115572727900000061e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899458823529411688e+02 2.089878788629999917e+01 2.114346494140000132e+01 2.154829311239999967e+01 2.124120673110000013e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899563025210084106e+02 2.097949251069999832e+01 2.112353390550000043e+01 2.152461770249999873e+01 2.132415229989999972e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899667226890756524e+02 2.105024339599999905e+01 2.110571238469999855e+01 2.150019636209999874e+01 2.140021047999999837e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899771428571428373e+02 2.110864833040000121e+01 2.107045606750000033e+01 2.148503526529999874e+01 2.146792054009999973e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899875630252101359e+02 2.115571466749999985e+01 2.107489519510000164e+01 2.148339781030000140e+01 2.149183755660000017e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.899979831932773209e+02 2.119482117569999957e+01 2.110482438989999920e+01 2.149171762819999998e+01 2.147385169620000056e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900084033613445058e+02 2.123046520979999841e+01 2.115166063179999867e+01 2.150471983519999952e+01 2.145231130739999870e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900188235294117476e+02 2.126472756640000128e+01 2.117528567940000173e+01 2.151309020880000134e+01 2.141403302979999879e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900292436974789894e+02 2.129665182280000124e+01 2.116834988280000118e+01 2.151457604679999847e+01 2.142358340110000015e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900396638655462880e+02 2.132385645080000103e+01 2.115789260120000037e+01 2.151129358749999909e+01 2.146125036460000146e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900500840336134729e+02 2.134281315970000037e+01 2.112946923530000021e+01 2.150320557910000119e+01 2.147372585700000158e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900605042016806578e+02 2.135112881579999922e+01 2.110294746070000116e+01 2.149346150879999939e+01 2.144864051749999945e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900709243697478996e+02 2.135066184949999979e+01 2.106180577630000172e+01 2.148683785109999889e+01 2.141926867460000139e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900813445378150845e+02 2.134560440979999996e+01 2.106263868759999980e+01 2.148783292019999891e+01 2.137372668140000087e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.900917647058823263e+02 2.134230035599999908e+01 2.109371537710000055e+01 2.149825940230000043e+01 2.137565461160000169e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901021848739495113e+02 2.134579372010000142e+01 2.114751334250000170e+01 2.151476135360000086e+01 2.141262774659999835e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901126050420168667e+02 2.135385772620000111e+01 2.118094238689999997e+01 2.152491259110000144e+01 2.147063246420000127e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901230252100840517e+02 2.135997204970000141e+01 2.114409013770000101e+01 2.152046502489999824e+01 2.150076864709999924e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901334453781512366e+02 2.135679844259999882e+01 2.109929821840000130e+01 2.150179650740000170e+01 2.148995849989999840e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901438655462184784e+02 2.134368801349999956e+01 2.110049949660000124e+01 2.148146080660000123e+01 2.146904975709999874e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901542857142856633e+02 2.132302519019999920e+01 2.112415875430000156e+01 2.147139594309999922e+01 2.142539769769999936e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901647058823529619e+02 2.129853621050000001e+01 2.115545263730000158e+01 2.147546781810000027e+01 2.142002613040000014e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901751260504201468e+02 2.127360466749999901e+01 2.115494027429999946e+01 2.148882586219999880e+01 2.143861583989999886e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901855462184874455e+02 2.124940899819999984e+01 2.112590705879999931e+01 2.150103948470000148e+01 2.146984881950000101e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.901959663865546304e+02 2.122771460579999925e+01 2.112885828230000129e+01 2.150690814029999842e+01 2.147412330419999904e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902063865546218153e+02 2.120955896179999911e+01 2.115007318840000039e+01 2.150544501439999934e+01 2.144816469459999908e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902168067226891139e+02 2.119634837850000153e+01 2.115286843719999865e+01 2.150208218370000068e+01 2.145729114059999887e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902272268907562989e+02 2.119576453159999829e+01 2.114012577849999985e+01 2.150997959329999887e+01 2.149686954979999953e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902376470588235406e+02 2.120418124089999878e+01 2.116810561859999851e+01 2.153149881450000080e+01 2.155496094000000085e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902480672268907256e+02 2.121268134190000154e+01 2.121547122569999999e+01 2.157298604669999875e+01 2.158313857279999937e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902584873949579105e+02 2.121532630480000137e+01 2.126792670500000071e+01 2.162372040689999864e+01 2.153199754399999932e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902689075630252660e+02 2.121363774099999944e+01 2.128791723149999982e+01 2.167154369280000026e+01 2.143313807059999831e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902793277310924509e+02 2.120873927439999918e+01 2.123464662499999989e+01 2.167591662419999921e+01 2.131068191889999852e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.902897478991596927e+02 2.120089100059999865e+01 2.113671208259999901e+01 2.161046715439999844e+01 2.117710594829999948e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.903001680672268776e+02 2.118010492229999997e+01 2.101645220549999848e+01 2.150422405440000162e+01 2.103932652940000025e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903105882352941194e+02 2.113004977470000156e+01 2.088644995130000126e+01 2.137837601169999857e+01 2.090136926299999942e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903210084033613043e+02 2.106055651000000140e+01 2.075370203150000137e+01 2.124474744589999986e+01 2.076574324959999984e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903314285714284892e+02 2.098070707790000000e+01 2.062152467370000153e+01 2.110914211989999956e+01 2.063340225540000006e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903418487394958447e+02 2.089641326259999943e+01 2.049120661039999902e+01 2.097412313179999899e+01 2.050436540749999992e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903522689075630296e+02 2.081405804030000084e+01 2.036561921010000020e+01 2.084329749189999959e+01 2.038081779019999829e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903626890756302714e+02 2.073721289639999910e+01 2.024583032219999978e+01 2.071811807779999981e+01 2.026343154450000128e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903731092436974563e+02 2.066768354330000079e+01 2.013195798579999973e+01 2.059890815329999825e+01 2.015209623810000039e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903835294117647550e+02 2.060710670430000135e+01 2.002457500739999929e+01 2.048635791250000082e+01 2.004724632419999963e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.903939495798319399e+02 2.055541624860000027e+01 1.992310287260000123e+01 2.037990489870000133e+01 1.994822809680000120e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904043697478991248e+02 2.051574307150000109e+01 1.983041453810000121e+01 2.028241692219999948e+01 1.985784099860000040e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904147899159664235e+02 2.050340356599999936e+01 1.976181307699999934e+01 2.020924044590000079e+01 1.979129179650000125e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904252100840336084e+02 2.052249579629999943e+01 1.972166343310000158e+01 2.016487532500000057e+01 1.975292976780000131e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904356302521009070e+02 2.056551675289999892e+01 1.970352565039999959e+01 2.014265094920000010e+01 1.973665476280000064e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904460504201680919e+02 2.061578961420000056e+01 1.969565948520000020e+01 2.013077755799999835e+01 1.973071992170000044e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904564705882352769e+02 2.065962627689999920e+01 1.968915290389999839e+01 2.012046185109999996e+01 1.972608165540000158e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904668907563025186e+02 2.069940800839999895e+01 1.968586262310000023e+01 2.011350618650000044e+01 1.972458307449999992e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904773109243697036e+02 2.074410951060000130e+01 1.969502772759999942e+01 2.011906413999999899e+01 1.973532287189999934e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904877310924369453e+02 2.080793117889999877e+01 1.973126732509999925e+01 2.015178764699999903e+01 1.977290174379999854e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.904981512605042440e+02 2.091212893599999845e+01 1.981982116420000040e+01 2.023702447009999972e+01 1.986290032839999853e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905085714285714857e+02 2.105465979539999921e+01 1.996361869869999950e+01 2.037768054140000018e+01 2.000809774220000037e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905189915966386707e+02 2.120097933299999937e+01 2.012134320219999850e+01 2.053243829779999885e+01 2.016704746950000171e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905294117647058556e+02 2.132220117620000011e+01 2.025929308519999950e+01 2.066755294069999849e+01 2.030605531550000009e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905398319327730974e+02 2.142070400820000131e+01 2.037706388659999845e+01 2.078260055810000040e+01 2.042475264939999846e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905502521008402823e+02 2.150389779200000007e+01 2.048049629610000011e+01 2.088341528690000004e+01 2.052901798139999912e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905606722689075809e+02 2.157469467660000007e+01 2.057166697250000098e+01 2.097204273699999888e+01 2.062094477650000002e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905710924369747659e+02 2.163510256049999825e+01 2.065209733400000047e+01 2.105000167229999875e+01 2.070206075129999945e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905815126050420645e+02 2.168731807849999882e+01 2.072368803550000038e+01 2.111920316380000173e+01 2.077427294969999849e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.905919327731092494e+02 2.173323726710000159e+01 2.078816069270000000e+01 2.118137877810000091e+01 2.083930865350000161e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906023529411764343e+02 2.177392266500000062e+01 2.084649782440000010e+01 2.123750793829999850e+01 2.089815133429999960e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906127731092437330e+02 2.179208602050000110e+01 2.088143661599999845e+01 2.127030593790000168e+01 2.093354785620000058e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906231932773109179e+02 2.178115219669999902e+01 2.088651215029999975e+01 2.127327291989999836e+01 2.093909081949999873e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906336134453781597e+02 2.173664384270000127e+01 2.085734350450000107e+01 2.124205527419999839e+01 2.091033718379999939e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906440336134453446e+02 2.167097374160000101e+01 2.080628997990000073e+01 2.118901717620000014e+01 2.085964527369999999e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906544537815125295e+02 2.160034308930000080e+01 2.074952967609999988e+01 2.113034966160000039e+01 2.080319472929999947e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906648739495798850e+02 2.154487765789999898e+01 2.070695028369999946e+01 2.108593773160000140e+01 2.076088124560000026e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906752941176470699e+02 2.151422205469999938e+01 2.068830733489999929e+01 2.106551803389999833e+01 2.074247031100000171e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906857142857143117e+02 2.150391292000000121e+01 2.068929708399999967e+01 2.106478148089999891e+01 2.074366254990000158e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.906961344537814966e+02 2.149484630470000113e+01 2.069091116599999935e+01 2.106469019209999871e+01 2.074544649259999929e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907065546218487384e+02 2.146220128850000108e+01 2.066831399959999871e+01 2.104038462309999957e+01 2.072296391509999935e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907169747899159233e+02 2.139756637529999850e+01 2.061304065779999917e+01 2.098346139319999892e+01 2.066782526049999902e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907273949579831083e+02 2.128671888370000076e+01 2.051122446839999824e+01 2.088002913309999897e+01 2.056610308189999969e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907378151260504637e+02 2.114320947339999890e+01 2.037623792859999838e+01 2.074348651409999889e+01 2.043122210359999968e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907482352941176487e+02 2.097993977329999993e+01 2.022133240710000024e+01 2.058712345560000045e+01 2.027648799050000150e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907586554621848904e+02 2.082385890819999830e+01 2.013083280309999878e+01 2.049515910270000063e+01 2.012880758209999854e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907690756302520754e+02 2.068379370079999902e+01 2.013634133640000101e+01 2.050117505149999886e+01 1.999645932740000021e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907794957983193740e+02 2.055745079009999898e+01 2.018435711500000096e+01 2.055130077120000109e+01 1.993789440509999977e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.907899159663865589e+02 2.045419266040000039e+01 2.024816332720000034e+01 2.061804095780000168e+01 1.997109761389999960e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908003361344537439e+02 2.037447442779999918e+01 2.032243842860000171e+01 2.069573991629999909e+01 2.003685265760000078e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908107563025210425e+02 2.030983942570000167e+01 2.040428347920000007e+01 2.078118678330000080e+01 2.011956589409999907e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908211764705882274e+02 2.025774113510000163e+01 2.049027935690000035e+01 2.087086321649999832e+01 2.021216084759999987e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908315966386555260e+02 2.021692250859999973e+01 2.057687326989999832e+01 2.096110259239999962e+01 2.030882799529999971e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908420168067227110e+02 2.018461810690000036e+01 2.066029922730000123e+01 2.104808123440000145e+01 2.040435311259999906e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.908524369747898959e+02 2.016857503450000166e+01 2.073814323759999922e+01 2.112934923459999936e+01 2.049557132529999848e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.908628571428571377e+02 2.018368954520000003e+01 2.080989791949999912e+01 2.120435794919999850e+01 2.058105359909999876e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.908732773109243226e+02 2.022328150959999959e+01 2.087685275730000001e+01 2.127440939910000139e+01 2.066174318810000088e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.908836974789916781e+02 2.027901369270000131e+01 2.093900526970000087e+01 2.133952946990000044e+01 2.073741385599999987e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.908941176470588630e+02 2.034171355220000166e+01 2.099397035149999979e+01 2.139735844719999847e+01 2.080553631280000104e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909045378151261048e+02 2.040786874169999976e+01 2.104238043320000173e+01 2.144851119140000151e+01 2.086664091140000110e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909149579831932897e+02 2.047636074729999933e+01 2.108663939919999919e+01 2.149529597040000084e+01 2.092306571510000168e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909253781512604746e+02 2.054604373649999971e+01 2.112800074880000167e+01 2.152760916249999923e+01 2.097604711239999986e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909357983193277164e+02 2.061270354410000039e+01 2.116123290839999882e+01 2.152828871879999895e+01 2.102335490069999935e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909462184873949013e+02 2.067475340409999873e+01 2.115299136930000046e+01 2.150877957779999861e+01 2.106476786809999879e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909566386554621999e+02 2.073532696770000072e+01 2.111383069060000039e+01 2.148682488600000084e+01 2.110435769020000052e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909670588235294417e+02 2.079708903490000083e+01 2.110767078259999963e+01 2.148208400340000068e+01 2.114561496620000014e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909774789915966835e+02 2.085899997150000118e+01 2.112229099600000026e+01 2.149094177110000103e+01 2.118821612629999862e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909878991596638684e+02 2.091821861329999876e+01 2.114699116979999971e+01 2.150346183399999944e+01 2.122992501290000078e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.909983193277310534e+02 2.097215740469999901e+01 2.114357115399999998e+01 2.150712067570000130e+01 2.126861464770000154e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910087394957983520e+02 2.101858697569999990e+01 2.110780158229999870e+01 2.150062745299999989e+01 2.130232512370000109e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910191596638655369e+02 2.105737323820000029e+01 2.109755161969999904e+01 2.148654362630000136e+01 2.133101008130000054e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910295798319327787e+02 2.109006334340000066e+01 2.110244140269999846e+01 2.147759225000000072e+01 2.135617007460000139e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910399999999999636e+02 2.111793258759999858e+01 2.111535956310000017e+01 2.147659093949999942e+01 2.137893172000000064e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910504201680672054e+02 2.114188790560000086e+01 2.113257322169999952e+01 2.148429117199999894e+01 2.140001727849999824e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910608403361345040e+02 2.116213400099999831e+01 2.115133950830000131e+01 2.149285171400000038e+01 2.141943090550000051e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910712605042016889e+02 2.117906344960000098e+01 2.113963103380000064e+01 2.149830859940000138e+01 2.143737400879999910e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910816806722689307e+02 2.119332586319999834e+01 2.109812133830000036e+01 2.149726167689999912e+01 2.145431208269999956e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.910921008403361157e+02 2.120733856300000042e+01 2.108607359319999830e+01 2.149531543390000010e+01 2.147251625599999869e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911025210084033006e+02 2.122613280379999878e+01 2.109709728110000171e+01 2.149864736989999869e+01 2.149702760559999959e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911129411764705424e+02 2.124934844319999883e+01 2.112331844190000041e+01 2.150757608749999861e+01 2.149556147199999856e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911233613445377273e+02 2.127282894340000041e+01 2.115686007569999916e+01 2.151286540699999961e+01 2.146446400410000166e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911337815126050828e+02 2.129238971159999849e+01 2.116038177389999930e+01 2.150987483480000151e+01 2.146089811850000117e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911442016806722677e+02 2.130876168189999831e+01 2.113377720340000110e+01 2.150103085419999971e+01 2.147414972389999832e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911546218487395095e+02 2.132250992450000027e+01 2.110448267119999954e+01 2.149434156559999920e+01 2.149681783069999952e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911650420168066944e+02 2.133382100089999867e+01 2.106140337920000150e+01 2.149116494449999948e+01 2.149232326999999998e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911754621848738793e+02 2.134300638839999920e+01 2.105520483809999988e+01 2.149377178689999823e+01 2.145871851669999941e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911858823529411779e+02 2.135040021029999835e+01 2.107136516450000130e+01 2.149808190070000080e+01 2.145635094489999872e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.911963025210083629e+02 2.135585877020000112e+01 2.109966204690000069e+01 2.150217595899999878e+01 2.147266181040000177e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912067226890756615e+02 2.135889031500000002e+01 2.113404473920000015e+01 2.150378963949999900e+01 2.146613055090000088e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912171428571428464e+02 2.135859687649999827e+01 2.113895689450000148e+01 2.150266486969999846e+01 2.143132662929999910e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912275630252101450e+02 2.135460708209999936e+01 2.111237087170000137e+01 2.149490537879999863e+01 2.142634052220000029e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912379831932773300e+02 2.134749767450000135e+01 2.111244150610000148e+01 2.149686918820000159e+01 2.143863039800000081e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912484033613445149e+02 2.133824589010000139e+01 2.112821941110000168e+01 2.151343766369999955e+01 2.145997240759999869e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912588235294117567e+02 2.132743934379999828e+01 2.115194337459999829e+01 2.153863691860000174e+01 2.145380077369999938e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912692436974789416e+02 2.131360168930000043e+01 2.117755114570000075e+01 2.156615976160000159e+01 2.137977871960000087e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912796638655462971e+02 2.129726320660000027e+01 2.120086764590000072e+01 2.158532152509999946e+01 2.126528755180000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.912900840336134820e+02 2.128112513019999952e+01 2.119134029259999963e+01 2.156271474320000081e+01 2.113276027830000103e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.913005042016806669e+02 2.121301146769999946e+01 2.107463543500000114e+01 2.143722747620000035e+01 2.094930453079999921e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913109243697479087e+02 2.116187190029999954e+01 2.096041668550000026e+01 2.131759559130000170e+01 2.080387660310000086e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913213445378150936e+02 2.110298006420000050e+01 2.083569895830000007e+01 2.118936132860000043e+01 2.066688064550000092e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913317647058823354e+02 2.103779450189999878e+01 2.070558216219999892e+01 2.105675134710000052e+01 2.053439946760000012e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913421848739495204e+02 2.096699896879999869e+01 2.057171780090000013e+01 2.092092440580000101e+01 2.040335299099999844e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913526050420168758e+02 2.089225577870000095e+01 2.043552790569999900e+01 2.078301933770000076e+01 2.027267791030000055e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913630252100840607e+02 2.081773107300000092e+01 2.030034102870000012e+01 2.064625550139999888e+01 2.014422929730000078e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913734453781512457e+02 2.074830735529999970e+01 2.017014351830000152e+01 2.051458808719999993e+01 2.002097445180000079e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913838655462184875e+02 2.068703934670000066e+01 2.004698735899999917e+01 2.039006223490000025e+01 1.990471383950000117e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.913942857142856724e+02 2.063348065379999952e+01 1.992989064889999895e+01 2.027168317889999827e+01 1.979448169329999985e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914047058823529710e+02 2.058685131060000018e+01 1.981791936369999974e+01 2.015848529410000012e+01 1.968918681130000081e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914151260504201559e+02 2.054765457959999964e+01 1.971157273660000087e+01 2.005093278609999885e+01 1.958944976180000097e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914255462184873977e+02 2.051635209750000044e+01 1.961106643089999935e+01 1.994920680519999934e+01 1.949579741419999834e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914359663865546395e+02 2.049332060800000122e+01 1.951678978070000170e+01 1.985375884329999963e+01 1.940863070130000168e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914463865546218244e+02 2.047862050490000030e+01 1.942973189960000013e+01 1.976565004380000090e+01 1.932819442119999920e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914568067226891230e+02 2.047324567960000152e+01 1.935143475259999946e+01 1.968628326349999824e+01 1.925580491770000080e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914672268907563080e+02 2.047835354600000102e+01 1.928339515500000090e+01 1.961716052039999880e+01 1.919312734120000030e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914776470588235497e+02 2.049309814069999902e+01 1.922617174319999833e+01 1.955886898349999825e+01 1.914080644059999869e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914880672268907347e+02 2.051864915570000036e+01 1.918194583160000022e+01 1.951358022830000039e+01 1.910107305900000085e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.914984873949579196e+02 2.056265039859999888e+01 1.915862460099999964e+01 1.948920789150000132e+01 1.908185270950000145e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915089075630251614e+02 2.062594207460000106e+01 1.915796866410000021e+01 1.948746804820000023e+01 1.908493155529999896e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915193277310924600e+02 2.071070625400000154e+01 1.918449355610000140e+01 1.951287653289999824e+01 1.911489524359999947e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915297478991597018e+02 2.079349896540000131e+01 1.921734046059999912e+01 1.954453985849999853e+01 1.915093227010000021e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915401680672268867e+02 2.086481760610000080e+01 1.924898709989999901e+01 1.957500621679999853e+01 1.918555512380000039e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915505882352941285e+02 2.092177850539999895e+01 1.927771042390000034e+01 1.960259571190000116e+01 1.921705368630000166e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915610084033613134e+02 2.096087972120000131e+01 1.930062111770000044e+01 1.962442593329999951e+01 1.924255719210000137e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915714285714284983e+02 2.097102804980000101e+01 1.931236394909999987e+01 1.963512431290000038e+01 1.925673911799999871e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915818487394957970e+02 2.094648807760000153e+01 1.930632605399999946e+01 1.962805284379999904e+01 1.925301644400000001e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.915922689075630387e+02 2.087891321009999857e+01 1.926619275750000071e+01 1.958686564899999993e+01 1.921508900510000117e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916026890756302805e+02 2.079455942759999942e+01 1.921317650559999990e+01 1.953279521409999830e+01 1.916416365139999911e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916131092436974654e+02 2.070698793789999925e+01 1.915369158949999928e+01 1.947225962919999986e+01 1.910663269149999977e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916235294117647641e+02 2.062666335160000131e+01 1.908525040560000008e+01 1.940276706239999882e+01 1.904001474980000097e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916339495798319490e+02 2.054579951030000018e+01 1.900703543239999860e+01 1.932351409019999977e+01 1.896350373770000175e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916443697478991339e+02 2.046431778219999842e+01 1.892033402279999876e+01 1.923579015609999843e+01 1.887839612579999837e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916547899159663757e+02 2.039059815739999948e+01 1.883294702619999939e+01 1.914739911410000062e+01 1.879249433440000061e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916652100840335606e+02 2.033036457589999912e+01 1.875022811090000019e+01 1.906367757539999985e+01 1.871115680739999831e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916756302521009161e+02 2.028761602519999840e+01 1.867624291850000162e+01 1.898868401340000034e+01 1.863845701170000169e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916860504201681010e+02 2.026174404229999837e+01 1.861092442929999891e+01 1.892238179650000163e+01 1.857433586690000027e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.916964705882352860e+02 2.025140533200000093e+01 1.855405885340000083e+01 1.886455973889999882e+01 1.851858789219999935e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917068907563025277e+02 2.024209431690000116e+01 1.849266225450000078e+01 1.880220831509999968e+01 1.845823815520000011e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917173109243697127e+02 2.023359698590000022e+01 1.842779719079999978e+01 1.873637475130000141e+01 1.839435865949999993e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917277310924369544e+02 2.020917346590000108e+01 1.834338410790000040e+01 1.865096041310000174e+01 1.831087428500000058e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917381512605041394e+02 2.017208634160000003e+01 1.824251410859999822e+01 1.854908777110000173e+01 1.821087873809999991e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917485714285714948e+02 2.014188534650000051e+01 1.814373277580000021e+01 1.844931757149999996e+01 1.811292081190000047e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917589915966386798e+02 2.012350003979999968e+01 1.811338819959999924e+01 1.841785355829999915e+01 1.808626766089999904e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917694117647058647e+02 2.011481882660000053e+01 1.816624590440000020e+01 1.847131681300000139e+01 1.814552732710000171e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917798319327731065e+02 2.011479406870000020e+01 1.824621432509999863e+01 1.855342019400000098e+01 1.823211946500000025e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.917902521008402914e+02 2.012201426129999859e+01 1.833578853339999881e+01 1.864594434789999866e+01 1.832800843160000070e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918006722689075900e+02 2.013499419169999882e+01 1.843100036270000075e+01 1.874473038420000037e+01 1.842969084379999956e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918110924369747750e+02 2.015300865820000098e+01 1.852980134630000109e+01 1.884730626249999830e+01 1.853457250430000158e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918215126050420736e+02 2.017532076219999837e+01 1.862873341799999949e+01 1.895004276670000110e+01 1.863933668809999844e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918319327731092585e+02 2.020126557440000070e+01 1.872717732999999996e+01 1.905227924189999911e+01 1.874345968049999911e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918423529411764434e+02 2.027685016690000097e+01 1.887220798090000073e+01 1.920091359179999912e+01 1.889397498570000167e+01 2.700000000000000000e+01 1.500000000000000000e+01
3.918527731092437421e+02 2.032645930119999989e+01 1.898162483020000124e+01 1.931395970219999825e+01 1.900878204740000044e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.918631932773109270e+02 2.039158172950000036e+01 1.908647935979999843e+01 1.942238453859999936e+01 1.911889928080000089e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.918736134453781688e+02 2.046715553139999955e+01 1.918824348680000114e+01 1.952763120639999883e+01 1.922580178440000154e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.918840336134453537e+02 2.054746936260000112e+01 1.928655594960000030e+01 1.962933385419999865e+01 1.932913975050000133e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.918944537815125386e+02 2.062986528249999907e+01 1.938192490870000029e+01 1.972800265800000119e+01 1.942943346799999915e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919048739495798941e+02 2.071275677239999879e+01 1.947463485449999965e+01 1.982392768789999948e+01 1.952698063640000115e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919152941176470790e+02 2.079499989869999865e+01 1.956467533369999856e+01 1.991710474019999921e+01 1.962178749299999936e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919257142857143208e+02 2.087552047080000150e+01 1.965167284980000062e+01 2.000716753689999905e+01 1.971349772599999994e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919361344537815057e+02 2.095289360559999992e+01 1.973499866359999899e+01 2.009349430369999823e+01 1.980150859980000178e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919465546218487475e+02 2.102581060219999998e+01 1.981496560649999950e+01 2.017640728079999946e+01 1.988619441410000022e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919569747899159324e+02 2.109373274809999899e+01 1.989246826950000013e+01 2.025683473710000015e+01 1.996862658759999931e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919673949579831174e+02 2.115697251059999928e+01 1.996890384789999828e+01 2.033627466560000130e+01 2.004924283300000099e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919778151260504728e+02 2.121612765380000099e+01 2.004554117640000044e+01 2.041525475719999960e+01 2.012920688990000073e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919882352941176578e+02 2.127084066449999966e+01 2.012173266610000155e+01 2.049375816599999922e+01 2.020883103539999937e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.919986554621848995e+02 2.131973558179999984e+01 2.019661335469999841e+01 2.057095901110000113e+01 2.028724388239999854e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920090756302520845e+02 2.135994871680000173e+01 2.026769879640000127e+01 2.064434822049999951e+01 2.036193413140000175e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920194957983193831e+02 2.138905597040000117e+01 2.033260056869999843e+01 2.071152593229999894e+01 2.043050557549999979e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920299159663865680e+02 2.140882689829999919e+01 2.039269219570000047e+01 2.077385161140000136e+01 2.049436029860000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920403361344537529e+02 2.142317126469999877e+01 2.045125300200000140e+01 2.083461279890000029e+01 2.055667078900000178e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920507563025209947e+02 2.143566875060000143e+01 2.051139773910000130e+01 2.089703502460000095e+01 2.062003528529999841e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920611764705882365e+02 2.144583105079999896e+01 2.057249364770000000e+01 2.095994361580000032e+01 2.068370493959999834e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920715966386555351e+02 2.145340094819999877e+01 2.063353997380000138e+01 2.102265982440000158e+01 2.074729247679999844e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920820168067227200e+02 2.145856949170000050e+01 2.069447495820000071e+01 2.108529619580000158e+01 2.081085587910000001e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.920924369747899050e+02 2.146160246790000059e+01 2.075547523770000069e+01 2.114800265619999919e+01 2.087452004500000058e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921028571428571468e+02 2.146274229100000142e+01 2.081665597699999992e+01 2.121088479200000165e+01 2.093837949699999967e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921132773109243317e+02 2.146206909849999889e+01 2.087796238880000033e+01 2.127388840980000140e+01 2.100237378890000173e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921236974789915735e+02 2.145957794079999914e+01 2.093923723509999846e+01 2.133686054500000040e+01 2.106634507629999931e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921341176470587584e+02 2.145508439190000161e+01 2.100012033999999872e+01 2.139944502370000023e+01 2.112993356009999957e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921445378151261139e+02 2.144805086019999862e+01 2.105985358590000089e+01 2.146088655149999980e+01 2.119238236820000054e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921549579831932988e+02 2.143850394060000042e+01 2.111818159550000118e+01 2.151212135380000134e+01 2.125343293319999916e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921653781512604837e+02 2.142708921530000055e+01 2.113949605219999839e+01 2.153748067569999947e+01 2.131339156490000164e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921757983193277255e+02 2.141445400830000168e+01 2.112410769179999903e+01 2.153804361270000101e+01 2.137257129509999842e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921862184873949104e+02 2.140095625929999912e+01 2.110438178409999921e+01 2.152044130190000004e+01 2.143102635789999866e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.921966386554622090e+02 2.138736189589999981e+01 2.106697055080000069e+01 2.149891991220000165e+01 2.145223012909999838e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922070588235293940e+02 2.137431662519999875e+01 2.107271215979999823e+01 2.148710924439999914e+01 2.143710910209999909e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922174789915966926e+02 2.136230473040000177e+01 2.110655479800000123e+01 2.149046412359999891e+01 2.141875451159999955e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922278991596638775e+02 2.135174179919999915e+01 2.115632786229999951e+01 2.150371708659999825e+01 2.138384572460000044e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922383193277310625e+02 2.134215535070000058e+01 2.117787768870000065e+01 2.151572973769999919e+01 2.139358946839999831e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922487394957983611e+02 2.133252257579999878e+01 2.116265385410000022e+01 2.151775886249999914e+01 2.143047321570000108e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922591596638655460e+02 2.132114517580000168e+01 2.113975787320000066e+01 2.150808884550000144e+01 2.144302526639999940e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922695798319327878e+02 2.130682464239999874e+01 2.109797108089999895e+01 2.149286946650000019e+01 2.142132972430000137e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922799999999999727e+02 2.129053849190000136e+01 2.110089791889999944e+01 2.148261258599999834e+01 2.143460386980000010e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.922904201680671576e+02 2.127451699750000103e+01 2.113288334619999986e+01 2.148479704849999905e+01 2.143353883709999863e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923008403361345131e+02 2.121359708709999836e+01 2.109560621909999867e+01 2.144740000999999907e+01 2.135517697590000097e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923112605042016980e+02 2.119194042879999884e+01 2.106593494270000022e+01 2.145629877600000057e+01 2.135513816819999988e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923216806722689398e+02 2.117816372060000063e+01 2.107806571320000089e+01 2.148500788280000151e+01 2.138680545869999960e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923321008403361247e+02 2.116952691030000011e+01 2.111534280100000061e+01 2.151187395110000011e+01 2.143514542089999964e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923425210084033097e+02 2.116529728749999961e+01 2.113066406649999962e+01 2.152583294869999975e+01 2.145493122279999909e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923529411764705515e+02 2.116491104329999828e+01 2.111637289089999925e+01 2.152196497470000125e+01 2.144005050690000047e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923633613445377364e+02 2.116727362479999996e+01 2.113624723870000111e+01 2.150615673700000130e+01 2.142439242509999886e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923737815126050918e+02 2.117124001710000059e+01 2.113873538629999871e+01 2.148999950969999873e+01 2.139179873459999826e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923842016806722768e+02 2.117578782069999832e+01 2.111700817099999838e+01 2.148953242489999838e+01 2.140523354489999974e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.923946218487395186e+02 2.118048758609999993e+01 2.109947411990000177e+01 2.149994064999999921e+01 2.144683568230000148e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924050420168067035e+02 2.118645726369999949e+01 2.107038321499999967e+01 2.151301127820000048e+01 2.150226874619999862e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924154621848738884e+02 2.119593838600000169e+01 2.109036911269999948e+01 2.152188385650000058e+01 2.152767129829999959e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924258823529411870e+02 2.121004211209999823e+01 2.114325173829999827e+01 2.151586603859999869e+01 2.148047822759999903e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924363025210083720e+02 2.122832244490000164e+01 2.121486521170000117e+01 2.152645536079999999e+01 2.139363811009999949e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924467226890756706e+02 2.126570118780000129e+01 2.127677041840000172e+01 2.156259181929999968e+01 2.130708182000000050e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924571428571428555e+02 2.136156579060000027e+01 2.132670811590000071e+01 2.162566088590000035e+01 2.127225464780000053e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924675630252101541e+02 2.152918823779999968e+01 2.141138799209999988e+01 2.172010155419999933e+01 2.131287524669999911e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924779831932773391e+02 2.173092201060000050e+01 2.151772436939999977e+01 2.183202993229999933e+01 2.140316399259999969e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924884033613445240e+02 2.192329115640000126e+01 2.162648824700000105e+01 2.194343403799999948e+01 2.150778469109999946e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.924988235294117658e+02 2.210252210839999876e+01 2.175185817819999912e+01 2.206987518649999913e+01 2.163484936229999889e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925092436974789507e+02 2.225976224909999956e+01 2.187960157159999852e+01 2.219780749290000088e+01 2.176708425669999869e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925196638655461925e+02 2.240667726530000081e+01 2.201054625149999922e+01 2.232849982800000177e+01 2.190393364090000006e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925300840336134911e+02 2.254972999299999969e+01 2.214491667100000072e+01 2.246237313470000174e+01 2.204484751309999879e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925405042016806760e+02 2.269097974949999852e+01 2.228151310359999826e+01 2.259832419569999828e+01 2.218819377299999829e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925509243697479178e+02 2.283426993970000041e+01 2.242246195770000128e+01 2.273853593700000175e+01 2.233588468450000164e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925613445378151027e+02 2.296962929369999884e+01 2.255689345369999899e+01 2.287214790439999845e+01 2.247688522400000011e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925717647058823445e+02 2.306849521859999896e+01 2.265580211440000014e+01 2.297014698610000139e+01 2.258221424319999926e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925821848739495294e+02 2.313799459650000045e+01 2.272585116400000160e+01 2.303933109820000169e+01 2.265863449649999950e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.925926050420168281e+02 2.317090836579999902e+01 2.275961263450000160e+01 2.307227219310000166e+01 2.269862021990000045e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926030252100840130e+02 2.317626963809999907e+01 2.276595642279999865e+01 2.307782410880000157e+01 2.271092295669999928e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926134453781512548e+02 2.317799611119999881e+01 2.276869269710000054e+01 2.307978061360000055e+01 2.271921491140000171e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926238655462184965e+02 2.317829178390000067e+01 2.277003950849999825e+01 2.308032273250000088e+01 2.272566053490000115e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926342857142856815e+02 2.317499904909999842e+01 2.276782024439999930e+01 2.307728119980000159e+01 2.272812216959999887e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926447058823529801e+02 2.316301280280000086e+01 2.275692230279999961e+01 2.306553782599999991e+01 2.272153802549999924e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926551260504201650e+02 2.313569394969999848e+01 2.273069599860000167e+01 2.303844894459999892e+01 2.269930015699999970e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926655462184874068e+02 2.309154699429999980e+01 2.268762704090000071e+01 2.299450760030000041e+01 2.265992295499999898e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926759663865545917e+02 2.304082165850000052e+01 2.263792697979999957e+01 2.294395401930000133e+01 2.261363952660000010e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926863865546218335e+02 2.298360212269999892e+01 2.258167294440000106e+01 2.288685300270000056e+01 2.256052948170000150e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.926968067226891321e+02 2.292446697100000108e+01 2.252344564419999884e+01 2.282778634749999824e+01 2.250517737359999870e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927072268907563171e+02 2.283333114050000034e+01 2.243323017370000017e+01 2.273667852310000015e+01 2.241759095580000150e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927176470588235588e+02 2.270979773899999898e+01 2.231065436049999917e+01 2.261323917220000013e+01 2.229757946850000039e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927280672268907438e+02 2.255084300169999878e+01 2.215263889859999935e+01 2.245433952630000007e+01 2.214185524650000048e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927384873949579287e+02 2.237878804209999828e+01 2.198147558859999862e+01 2.228227612459999918e+01 2.197269601780000059e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927489075630251705e+02 2.220648223770000129e+01 2.181003152170000092e+01 2.210994004790000034e+01 2.180314165069999888e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927593277310923554e+02 2.204756614020000072e+01 2.165200023399999907e+01 2.195103625469999997e+01 2.164690071809999949e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927697478991597109e+02 2.190344650629999990e+01 2.150877146059999845e+01 2.180687955919999865e+01 2.150531617849999932e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927801680672268958e+02 2.177107549069999948e+01 2.137737979790000153e+01 2.167463295339999974e+01 2.143284251500000082e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.927905882352941376e+02 2.164968651359999896e+01 2.125697848040000082e+01 2.155336261909999962e+01 2.142046885050000071e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928010084033613225e+02 2.153866927680000032e+01 2.114691312000000067e+01 2.148580864130000023e+01 2.141400570800000125e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928114285714285074e+02 2.143494806980000078e+01 2.109915192540000106e+01 2.148917083390000116e+01 2.142454977150000062e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928218487394958061e+02 2.133643935730000152e+01 2.113739784150000034e+01 2.151175560909999973e+01 2.142711398959999869e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928322689075629910e+02 2.124506495589999844e+01 2.117597555840000112e+01 2.152575997699999988e+01 2.144116394250000113e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928426890756302896e+02 2.123359563680000051e+01 2.120577322789999997e+01 2.156949351060000097e+01 2.149497229540000021e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928531092436974745e+02 2.119362445710000031e+01 2.116325576250000040e+01 2.155455266890000132e+01 2.152282755879999954e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928635294117647732e+02 2.115106209800000059e+01 2.113862591219999842e+01 2.151789169510000121e+01 2.149768765190000153e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928739495798319581e+02 2.111077978450000003e+01 2.114419676869999876e+01 2.149432613269999948e+01 2.143906623310000015e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928843697478991430e+02 2.107385232940000108e+01 2.114870123380000067e+01 2.149397238839999957e+01 2.140469794419999872e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.928947899159663848e+02 2.103805701699999986e+01 2.116289984479999831e+01 2.150387977220000124e+01 2.140036328169999891e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929052100840335697e+02 2.100461311899999828e+01 2.116428143150000096e+01 2.151171669669999886e+01 2.139247371829999977e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929156302521009252e+02 2.097687251239999995e+01 2.117285379850000027e+01 2.151120859759999959e+01 2.139834106169999828e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929260504201681101e+02 2.095832395260000069e+01 2.113844569249999950e+01 2.150787813130000004e+01 2.139924419749999984e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929364705882352951e+02 2.094923694479999909e+01 2.111657518009999990e+01 2.150540632959999954e+01 2.141422406550000090e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929468907563025368e+02 2.094837056800000141e+01 2.112252300939999827e+01 2.150888359980000075e+01 2.142255737740000043e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929573109243697218e+02 2.095473711909999892e+01 2.112833177039999910e+01 2.151316792529999944e+01 2.144299256860000114e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929677310924369635e+02 2.096693243460000033e+01 2.114880263439999908e+01 2.151741253260000164e+01 2.145537752170000090e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929781512605041485e+02 2.098387473209999854e+01 2.116350095319999980e+01 2.151716264439999904e+01 2.147928340680000048e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929885714285714471e+02 2.100393898320000119e+01 2.118960674290000057e+01 2.151494303599999824e+01 2.145458803249999846e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.929989915966386889e+02 2.102449629050000013e+01 2.116771522219999824e+01 2.151000821690000109e+01 2.143885384280000039e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930094117647058738e+02 2.104344767510000125e+01 2.111270593749999946e+01 2.150626231009999856e+01 2.144726813220000139e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930198319327731156e+02 2.106046812949999847e+01 2.108158828470000046e+01 2.150418144869999892e+01 2.145099134719999867e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930302521008403005e+02 2.107571298730000109e+01 2.111883880139999903e+01 2.150574080930000065e+01 2.146693692099999851e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930406722689075991e+02 2.108980535879999962e+01 2.115847600549999896e+01 2.150782409929999872e+01 2.143421086349999882e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930510924369747841e+02 2.110324840750000064e+01 2.114147442180000169e+01 2.151129529929999862e+01 2.141209737650000022e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930615126050420258e+02 2.111575381950000008e+01 2.112923630019999877e+01 2.151343406419999837e+01 2.141673636120000168e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930719327731092676e+02 2.112679601150000153e+01 2.113946191830000032e+01 2.151383274650000033e+01 2.141826378280000043e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930823529411764525e+02 2.113597921390000067e+01 2.114431520449999979e+01 2.151216988539999875e+01 2.143263942849999992e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.930927731092437512e+02 2.114114367950000073e+01 2.115816578229999934e+01 2.150786707629999839e+01 2.143578554679999826e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931031932773109361e+02 2.113791395390000005e+01 2.115464055909999885e+01 2.149964964739999829e+01 2.144229080470000071e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931136134453781779e+02 2.112781507140000059e+01 2.115324593840000134e+01 2.149269084169999999e+01 2.143236960870000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931240336134453628e+02 2.111523477409999927e+01 2.113983601030000159e+01 2.149286160120000133e+01 2.142935832699999921e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931344537815125477e+02 2.110534220459999943e+01 2.113782588349999969e+01 2.150248792849999901e+01 2.141769362069999971e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931448739495797895e+02 2.109820520179999903e+01 2.112765471239999826e+01 2.151346420739999843e+01 2.141666383669999973e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931552941176470881e+02 2.109313375119999989e+01 2.112717820880000019e+01 2.151982915820000031e+01 2.140600790390000085e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931657142857143299e+02 2.108934192919999973e+01 2.111678484020000113e+01 2.152000538320000089e+01 2.140442225230000162e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931761344537815148e+02 2.108600467730000005e+01 2.111440456169999891e+01 2.151547169810000071e+01 2.139181309670000175e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931865546218487566e+02 2.108302159329999981e+01 2.110132428049999831e+01 2.150996339840000005e+01 2.142287585740000111e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.931969747899159415e+02 2.108033765520000102e+01 2.112857418500000151e+01 2.150619706299999834e+01 2.144440289330000127e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932073949579831265e+02 2.107805605849999964e+01 2.114449495599999906e+01 2.150569446220000103e+01 2.144217468960000161e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932178151260504251e+02 2.107616637130000115e+01 2.113878755369999851e+01 2.150736448989999872e+01 2.144126660510000093e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932282352941176100e+02 2.107442038099999948e+01 2.113525729930000097e+01 2.150889270829999944e+01 2.142544233690000155e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932386554621849086e+02 2.107330372139999852e+01 2.111859699160000048e+01 2.150991972059999924e+01 2.141607127749999862e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932490756302520936e+02 2.107368648730000160e+01 2.110943225720000171e+01 2.151048755549999925e+01 2.139615291759999849e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932594957983193922e+02 2.107596898290000098e+01 2.109085910889999838e+01 2.151128712359999895e+01 2.142009261449999968e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932699159663865771e+02 2.107876670910000172e+01 2.111360365259999838e+01 2.151126365140000019e+01 2.143485095100000137e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932803361344537620e+02 2.108191826490000054e+01 2.115997087630000095e+01 2.151049120729999942e+01 2.142697536380000045e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.932907563025210038e+02 2.108595214909999882e+01 2.118440448770000017e+01 2.151041280549999968e+01 2.142165586770000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933011764705881887e+02 2.104428289859999879e+01 2.109758687449999925e+01 2.146412064860000157e+01 2.135656038500000165e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933115966386555442e+02 2.104063086520000070e+01 2.104734884719999854e+01 2.146489682509999852e+01 2.136890534590000001e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933220168067227291e+02 2.104300206710000154e+01 2.105389889739999987e+01 2.148796463089999875e+01 2.141004869020000001e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933324369747899141e+02 2.104785210129999840e+01 2.108976819149999926e+01 2.150896791390000118e+01 2.143010125180000003e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933428571428571558e+02 2.105419485079999831e+01 2.114046360149999870e+01 2.152288880889999945e+01 2.142144145299999991e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933532773109243408e+02 2.106288714280000107e+01 2.116607891450000167e+01 2.152165531119999997e+01 2.141295006980000082e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933636974789915826e+02 2.107374394469999856e+01 2.116237945010000132e+01 2.151017194310000136e+01 2.139075776909999860e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933741176470587675e+02 2.108580610339999950e+01 2.115682584549999845e+01 2.149554784160000054e+01 2.141009179970000176e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933845378151261230e+02 2.109736031330000117e+01 2.113498079900000093e+01 2.149039926820000090e+01 2.145327505210000041e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.933949579831933079e+02 2.110741065679999906e+01 2.111736086189999995e+01 2.149354438909999843e+01 2.147305932640000137e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934053781512604928e+02 2.111967974870000120e+01 2.109135577320000010e+01 2.150465234190000174e+01 2.146648785800000070e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934157983193277346e+02 2.114429047100000147e+01 2.111954190120000163e+01 2.152459068399999964e+01 2.147172636339999841e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934262184873949195e+02 2.118445744610000148e+01 2.115589790900000011e+01 2.154770877649999861e+01 2.147854485350000076e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934366386554622181e+02 2.123280882790000135e+01 2.114454652470000084e+01 2.155975729589999901e+01 2.150204721560000110e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934470588235294031e+02 2.127643898199999839e+01 2.113505388389999951e+01 2.154650021109999969e+01 2.147543839969999979e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934574789915967017e+02 2.130594758379999831e+01 2.113612785629999991e+01 2.151144736039999827e+01 2.144860415910000029e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934678991596638866e+02 2.132091282629999895e+01 2.112334535600000152e+01 2.147943276370000021e+01 2.143697796749999895e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934783193277310716e+02 2.132795335109999968e+01 2.111884724480000131e+01 2.147682869269999983e+01 2.141889117279999866e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934887394957983702e+02 2.133673302349999901e+01 2.111210273669999893e+01 2.150360168310000120e+01 2.145344478690000045e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.934991596638655551e+02 2.134843501330000137e+01 2.112150009309999987e+01 2.153564793219999984e+01 2.148792785399999872e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935095798319327969e+02 2.136147830350000021e+01 2.112633045309999957e+01 2.154924837869999976e+01 2.150397587009999967e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935199999999999818e+02 2.137481684709999996e+01 2.114431591470000171e+01 2.154031574169999885e+01 2.152455838210000039e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935304201680671667e+02 2.138498758789999954e+01 2.115343445999999972e+01 2.151533018370000150e+01 2.149467917679999829e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935408403361345222e+02 2.138542784130000030e+01 2.116655764149999897e+01 2.149025639870000148e+01 2.142598538089999849e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935512605042017071e+02 2.137574042840000033e+01 2.116157090689999976e+01 2.148223615859999924e+01 2.137787640719999871e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935616806722689489e+02 2.136111024010000037e+01 2.116238465110000178e+01 2.149587197840000030e+01 2.139920940280000039e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935721008403361338e+02 2.134759090240000035e+01 2.115661039309999936e+01 2.151939468229999974e+01 2.146137357870000173e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935825210084033188e+02 2.133651385250000132e+01 2.116487216530000026e+01 2.153169086189999959e+01 2.150833369720000121e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.935929411764705605e+02 2.132718544089999924e+01 2.116489928969999923e+01 2.152363843339999860e+01 2.148927917860000036e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936033613445377455e+02 2.131928947309999955e+01 2.117572728760000089e+01 2.150601806419999917e+01 2.143013204289999862e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936137815126050441e+02 2.131257320110000109e+01 2.114049974659999975e+01 2.149593573190000129e+01 2.139614485070000072e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936242016806722859e+02 2.130692671170000096e+01 2.111649869900000098e+01 2.150082942079999881e+01 2.143542310659999828e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936346218487395276e+02 2.130208037110000063e+01 2.112103479470000167e+01 2.151336025899999882e+01 2.147652589750000018e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936450420168067126e+02 2.129810385600000089e+01 2.112418119510000025e+01 2.152202173219999892e+01 2.145776984340000126e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936554621848738975e+02 2.129399397070000077e+01 2.114145888839999898e+01 2.151944685480000174e+01 2.144392916709999852e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936658823529411961e+02 2.128841620560000081e+01 2.114950011890000070e+01 2.150928023210000006e+01 2.145413175330000044e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936763025210083811e+02 2.128059110610000104e+01 2.116685262109999854e+01 2.150021539000000104e+01 2.141710249309999980e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936867226890756228e+02 2.127306701139999845e+01 2.113569971100000089e+01 2.150057173929999976e+01 2.139281912839999933e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.936971428571428078e+02 2.126722082399999891e+01 2.111588869310000049e+01 2.150880636640000176e+01 2.139979010940000137e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937075630252101632e+02 2.125997133899999980e+01 2.112190007259999902e+01 2.151209630900000036e+01 2.140286213399999937e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937179831932773482e+02 2.125002421709999822e+01 2.112205058130000168e+01 2.150667022000000017e+01 2.141729817999999952e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937284033613445331e+02 2.123458528269999945e+01 2.112977853670000172e+01 2.149546946870000141e+01 2.141777727359999872e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937388235294117749e+02 2.121095284120000102e+01 2.112042444009999898e+01 2.148474166140000108e+01 2.142055589250000125e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937492436974789598e+02 2.118792682160000140e+01 2.112089074280000034e+01 2.148849208400000066e+01 2.141262610269999911e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937596638655462016e+02 2.116845476610000176e+01 2.111324428549999865e+01 2.150345501369999823e+01 2.141640859720000023e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937700840336133865e+02 2.115281162819999849e+01 2.111690415949999888e+01 2.151400458299999841e+01 2.141127070909999830e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937805042016806851e+02 2.114116581560000085e+01 2.111204778649999980e+01 2.151295939910000143e+01 2.141754852509999907e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.937909243697479269e+02 2.113315201860000059e+01 2.111807458490000045e+01 2.150335481300000140e+01 2.141456792769999851e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938013445378151118e+02 2.112823699009999956e+01 2.111486253469999852e+01 2.149635616659999826e+01 2.142235835469999827e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938117647058823536e+02 2.112573049950000126e+01 2.112176000159999845e+01 2.149699319790000018e+01 2.142012036370000061e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938221848739495385e+02 2.112509151980000155e+01 2.111871772190000129e+01 2.150351355929999997e+01 2.142801262229999892e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938326050420168372e+02 2.112602349089999976e+01 2.112553773420000169e+01 2.150909904379999915e+01 2.142560779580000130e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938430252100840221e+02 2.117847910229999897e+01 2.117307502370000094e+01 2.156000980030000136e+01 2.148390330470000009e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938534453781512070e+02 2.120304475160000024e+01 2.120365655959999884e+01 2.156083962130000131e+01 2.146408011080000122e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938638655462185056e+02 2.122847316209999846e+01 2.118693114770000108e+01 2.153764042419999925e+01 2.141373607559999925e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938742857142856906e+02 2.125013979350000071e+01 2.113620831449999926e+01 2.151363005489999836e+01 2.139070894030000147e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938847058823529892e+02 2.126183688589999932e+01 2.110610192420000075e+01 2.149350338039999997e+01 2.139792987970000127e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.938951260504201741e+02 2.126692680109999856e+01 2.110872959330000143e+01 2.149081544879999939e+01 2.140235800279999978e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939055462184874159e+02 2.126719356070000089e+01 2.110995398049999849e+01 2.150163167670000064e+01 2.142071368850000113e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939159663865546008e+02 2.126307089839999875e+01 2.112447433599999869e+01 2.150956283200000030e+01 2.142885737490000153e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939263865546217858e+02 2.125449293730000022e+01 2.112864284950000027e+01 2.150585169600000057e+01 2.144545919910000009e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939368067226891412e+02 2.124202602960000164e+01 2.114116802279999874e+01 2.149406345790000117e+01 2.144922035349999945e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939472268907563262e+02 2.122702173580000107e+01 2.114169884929999910e+01 2.148994646039999878e+01 2.146117153739999850e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939576470588235679e+02 2.121086195239999839e+01 2.115064165340000102e+01 2.149354066200000091e+01 2.146088110310000019e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939680672268907529e+02 2.119493841219999908e+01 2.114850314959999977e+01 2.150240658719999942e+01 2.146970098230000090e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939784873949579378e+02 2.118023211470000078e+01 2.115571097620000174e+01 2.150865248950000108e+01 2.146748525929999829e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939889075630251796e+02 2.116760568269999965e+01 2.115290384269999890e+01 2.151012919889999964e+01 2.147536622040000154e+01 2.400000000000000000e+01 2.116300000000000026e+01
3.939993277310923645e+02 2.115777704779999979e+01 2.116052057630000149e+01 2.150819067420000152e+01 2.147347612789999971e+01 2.400000000000000000e+01 2.116300000000000026e+01


==> fig/Jan_u_data.dat <==
time Mask MIQP QP
3.870073949579831947e+02 9.589964632999999905e-01 0.000000000000000000e+00 1.765936414000000010e-01
3.870178151260504364e+02 0.000000000000000000e+00 9.999999979000000483e-01 1.599754263000000010e-01
3.870282352941176214e+02 0.000000000000000000e+00 3.659999999999999686e-08 1.398656262999999900e-01
3.870386554621848632e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.672631411000000123e-01
3.870490756302520481e+02 0.000000000000000000e+00 1.034999999999999937e-07 1.785922196999999989e-01
3.870594957983193467e+02 9.589987698999999921e-01 9.999999971999999904e-01 1.711424441000000130e-01
3.870699159663865885e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.456935618000000099e-01
3.870803361344537734e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.436743188999999865e-01
3.870907563025210152e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.583853295000000050e-01
3.871011764705882001e+02 9.589984724000000238e-01 9.999999976000000235e-01 1.858997430999999867e-01
3.871115966386554987e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.886919875999999996e-01
3.871220168067226837e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.733956326999999964e-01
3.871324369747899254e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.577536311000000135e-01
3.871428571428571672e+02 9.589984602000000136e-01 9.999999450000000012e-01 1.562585881000000121e-01
3.871532773109243522e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.717267355000000051e-01
3.871636974789915371e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.807799197999999941e-01
3.871741176470588357e+02 8.929716039999999744e-01 0.000000000000000000e+00 1.822476862000000086e-01
3.871845378151260775e+02 0.000000000000000000e+00 9.999999833999999588e-01 1.772734572000000119e-01
3.871949579831932624e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.873239613999999886e-01
3.872053781512605042e+02 0.000000000000000000e+00 9.999999969999999738e-01 2.702134627000000178e-01
3.872157983193278028e+02 9.589987537999999923e-01 0.000000000000000000e+00 9.888375729999999975e-02
3.872262184873949877e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.396913621000000050e-01
3.872366386554621727e+02 0.000000000000000000e+00 8.169999999999999704e-08 2.135753800000000056e-03
3.872470588235294144e+02 9.342186385999999843e-01 2.169999999999999910e-08 4.346091662000000078e-01
3.872574789915966562e+02 8.388664112000000506e-01 0.000000000000000000e+00 8.471416054999999501e-01
3.872678991596638411e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.089419885999999948e-01
3.872783193277311398e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.478690000000000149e-05
3.872887394957983247e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.638250000000000024e-05
3.872991596638655665e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.623529999999999935e-05
3.873095798319327514e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.400450000000000031e-05
3.873199999999999932e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.460929999999999831e-05
3.873304201680671781e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.306050000000000054e-05
3.873408403361344767e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.752829999999999866e-05
3.873512605042016617e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.947419999999999980e-05
3.873616806722689034e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.652190000000000098e-05
3.873721008403360884e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.647870000000000112e-05
3.873825210084033301e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.780489999999999869e-05
3.873929411764706288e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.820029999999999832e-05
3.874033613445378137e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.904670000000000093e-05
3.874137815126050555e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.997100000000000155e-05
3.874242016806722404e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.043039999999999921e-05
3.874346218487394822e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.074410000000000267e-05
3.874450420168066671e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.093679999999999830e-05
3.874554621848739657e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.124609999999999888e-05
3.874658823529412075e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.123150000000000074e-05
3.874763025210083924e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.130980000000000303e-05
3.874867226890755774e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.142499999999999813e-05
3.874971428571428191e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.127609999999999689e-05
3.875075630252101178e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.130459999999999840e-05
3.875179831932773027e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.163030000000000106e-05
3.875284033613445445e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.125600000000000025e-05
3.875388235294117862e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.054469999999999912e-05
3.875492436974789712e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.817220000000000108e-05
3.875596638655461561e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.503769999999999916e-05
3.875700840336134547e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.226050000000000142e-05
3.875805042016806965e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.407629999999999851e-05
3.875909243697478814e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.530890000000000090e-05
3.876013445378151232e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.517130000000000073e-05
3.876117647058824218e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.496720000000000043e-05
3.876221848739496068e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.518360000000000059e-05
3.876326050420167917e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.696240000000000125e-05
3.876430252100840335e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.748649999999999848e-05
3.876534453781512752e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.770720000000000130e-05
3.876638655462184602e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.782179999999999847e-05
3.876742857142857588e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.789710000000000095e-05
3.876847058823529437e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.788440000000000021e-05
3.876951260504201855e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.790620000000000058e-05
3.877055462184873704e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.789080000000000069e-05
3.877159663865546122e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.787420000000000156e-05
3.877263865546219108e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.775040000000000116e-05
3.877368067226890957e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.730030000000000016e-05
3.877472268907562807e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.703119999999999964e-05
3.877576470588235225e+02 9.589983688000000006e-01 6.400000000000000233e-09 9.999985363000000183e-01
3.877680672268907642e+02 9.589990436999999979e-01 0.000000000000000000e+00 9.999991390000000369e-01
3.877784873949579492e+02 9.589987929000000078e-01 1.000000005099999978e+00 9.999984794999999815e-01
3.877889075630252478e+02 9.589990231999999670e-01 1.000000000400000033e+00 9.999984162999999704e-01
3.877993277310924896e+02 9.589990014000000507e-01 9.999999962000000187e-01 9.999985219000000480e-01
3.878097478991596745e+02 9.589977481000000470e-01 1.000000001399999894e+00 9.999982383000000086e-01
3.878201680672268594e+02 9.589976488000000465e-01 1.000000000900000074e+00 9.999990454999999612e-01
3.878305882352941012e+02 9.589988661999999664e-01 9.999999969999999738e-01 9.999989377000000346e-01
3.878410084033613998e+02 9.589986517999999904e-01 1.000000003800000092e+00 9.999982799000000089e-01
3.878514285714285847e+02 9.589985791999999787e-01 1.000000001899999935e+00 9.999978217999999641e-01
3.878618487394958265e+02 0.000000000000000000e+00 1.000000001399999894e+00 6.389773431999999920e-01
3.878722689075630115e+02 0.000000000000000000e+00 9.999999983999999786e-01 2.326585600000000142e-03
3.878826890756302532e+02 0.000000000000000000e+00 9.999999957999999856e-01 1.117615300000000074e-03
3.878931092436974382e+02 9.589977679000000199e-01 9.999999964000000352e-01 1.851653100000000014e-03
3.879035294117647368e+02 8.847159286000000344e-01 9.999999935000000173e-01 4.026161085000000139e-01
3.879139495798319217e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.709118018999999711e-01
3.879243697478991635e+02 0.000000000000000000e+00 2.492800000000000087e-06 2.896160044000000156e-01
3.879347899159664053e+02 9.553675719999999982e-01 0.000000000000000000e+00 4.391543108000000029e-01
3.879452100840335902e+02 0.000000000000000000e+00 9.976936010000000410e-01 1.701581194000000019e-01
3.879556302521007751e+02 9.589982439999999997e-01 0.000000000000000000e+00 5.027399581999999478e-01
3.879660504201680737e+02 0.000000000000000000e+00 9.999999669000000369e-01 4.039957357999999776e-01
3.879764705882353155e+02 9.589986890999999680e-01 0.000000000000000000e+00 5.151135102999999660e-01
3.879868907563025004e+02 0.000000000000000000e+00 9.999999316000000027e-01 2.646838792000000273e-01
3.879973109243697422e+02 9.589985305999999543e-01 0.000000000000000000e+00 3.421546684999999810e-01
3.880077310924369272e+02 0.000000000000000000e+00 9.999999957999999856e-01 2.563353320999999796e-01
3.880181512605042258e+02 9.589987506999999578e-01 0.000000000000000000e+00 4.135791065000000155e-01
3.880285714285714107e+02 0.000000000000000000e+00 9.999997733000000055e-01 3.219798633000000021e-01
3.880389915966386525e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.738006392000000067e-01
3.880494117647058943e+02 9.589978497000000157e-01 9.906849589999999761e-01 2.878559562999999932e-01
3.880598319327730792e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.056329481000000015e-01
3.880702521008402641e+02 9.589992359000000244e-01 9.999999693000000134e-01 3.954108090999999825e-01
3.880806722689075627e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.653494141000000250e-01
3.880910924369748045e+02 9.589990635999999791e-01 9.999999888999999698e-01 4.146350379000000030e-01
3.881015126050419894e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.224498764999999878e-01
3.881119327731092312e+02 9.589992165999999818e-01 9.999999922000000208e-01 3.918205605999999785e-01
3.881223529411765298e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.135183841999999776e-01
3.881327731092437148e+02 9.589990785999999989e-01 9.999999956999999773e-01 4.138008537999999792e-01
3.881431932773108997e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.979277688999999785e-01
3.881536134453781415e+02 9.589989598999999476e-01 9.999999938000000421e-01 3.639722161000000233e-01
3.881640336134453833e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.497600377000000260e-01
3.881744537815125682e+02 9.589991318999999681e-01 9.999999779999999561e-01 3.516866737000000076e-01
3.881848739495798668e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.720209519000000076e-01
3.881952941176471086e+02 9.589973918999999958e-01 9.999999711000000513e-01 3.706902022999999935e-01
3.882057142857142935e+02 0.000000000000000000e+00 4.399999999999999695e-09 4.124086802999999968e-01
3.882161344537814784e+02 9.589973605999999595e-01 9.999999779999999561e-01 3.103512797999999906e-01
3.882265546218487202e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.349061055999999814e-01
3.882369747899160188e+02 8.780682451000000333e-01 9.999999867000000098e-01 2.669117221999999789e-01
3.882473949579832038e+02 9.056909517000000243e-01 2.799999999999999844e-09 9.206550504999999607e-01
3.882578151260504455e+02 9.534830265000000526e-01 2.000000000000000073e-10 9.996311057000000222e-01
3.882682352941176305e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.099194896999999616e-01
3.882786554621848722e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.388240000000000024e-05
3.882890756302520572e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.094359999999999965e-05
3.882994957983193558e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.240370000000000032e-05
3.883099159663865976e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.939059999999999945e-05
3.883203361344537825e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.891720000000000157e-05
3.883307563025210243e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.497680000000000115e-05
3.883411764705882092e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.821200000000000026e-05
3.883515966386555078e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.811249999999999893e-05
3.883620168067226928e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.910459999999999913e-05
3.883724369747898777e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.983739999999999998e-05
3.883828571428571195e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.047059999999999927e-05
3.883932773109243612e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.077140000000000154e-05
3.884036974789916599e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.122109999999999827e-05
3.884141176470588448e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.124549999999999756e-05
3.884245378151260866e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.188340000000000038e-05
3.884349579831932715e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.150299999999999975e-05
3.884453781512604564e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.136770000000000123e-05
3.884557983193276982e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.342950000000000240e-05
3.884662184873948831e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.091340000000000120e-05
3.884766386554622386e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.099529999999999782e-05
3.884870588235294235e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.105340000000000324e-05
3.884974789915966085e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.114860000000000193e-05
3.885078991596638502e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.203069999999999811e-05
3.885183193277310352e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.194669999999999688e-05
3.885287394957983338e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.162929999999999887e-05
3.885391596638655187e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.117849999999999973e-05
3.885495798319328173e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.069339999999999991e-05
3.885600000000000023e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.004579999999999954e-05
3.885704201680671872e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.936930000000000017e-05
3.885808403361344858e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.862399999999999903e-05
3.885912605042016708e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.773980000000000163e-05
3.886016806722689125e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.734100000000000132e-05
3.886121008403360975e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.707389999999999840e-05
3.886225210084034529e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.653560000000000052e-05
3.886329411764706379e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.618299999999999987e-05
3.886433613445378228e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.613590000000000162e-05
3.886537815126050646e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.602580000000000076e-05
3.886642016806722495e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.599999999999999840e-05
3.886746218487394913e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.593579999999999993e-05
3.886850420168066762e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.588350000000000045e-05
3.886954621848738611e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.582820000000000116e-05
3.887058823529412166e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.579159999999999884e-05
3.887163025210084015e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.576689999999999889e-05
3.887267226890756433e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.578419999999999955e-05
3.887371428571428282e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.577899999999999831e-05
3.887475630252101269e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.583359999999999945e-05
3.887579831932773118e+02 9.589989711999999944e-01 0.000000000000000000e+00 9.999992330000000429e-01
3.887684033613444967e+02 9.589979121999999689e-01 1.000000000000000000e+00 9.999982815000000302e-01
3.887788235294117953e+02 9.589987223000000505e-01 9.999999996999999752e-01 9.999982508000000436e-01
3.887892436974789803e+02 9.589998280999999514e-01 1.000000001200000099e+00 9.999983405000000269e-01
3.887996638655462789e+02 9.589991977999999806e-01 9.999999939999999476e-01 9.999992908999999486e-01
3.888100840336134638e+02 9.589993559999999695e-01 1.000000001499999902e+00 9.999976124999999660e-01
3.888205042016806487e+02 9.589981146999999595e-01 9.999999972999999986e-01 9.999982657000000552e-01
3.888309243697478905e+02 9.589981493000000468e-01 1.000000001499999902e+00 9.999982327999999976e-01
3.888413445378150755e+02 9.589989366000000182e-01 1.000000002499999985e+00 9.999990311999999992e-01
3.888517647058823172e+02 9.589990068999999506e-01 1.000000005299999994e+00 9.999987830000000022e-01
3.888621848739496158e+02 9.589975598000000101e-01 1.000000003800000092e+00 9.999988686999999876e-01
3.888726050420168576e+02 9.589979272999999971e-01 1.000000002499999985e+00 9.999988712999999807e-01
3.888830252100840426e+02 9.589980643000000082e-01 1.000000006400000085e+00 9.999986043999999907e-01
3.888934453781512275e+02 9.589988570999999906e-01 1.000000002800000010e+00 9.999989079000000114e-01
3.889038655462184693e+02 9.589983662000000075e-01 9.999999985999999952e-01 9.999980247999999960e-01
3.889142857142856542e+02 9.589979006000000084e-01 9.999999981999999621e-01 9.999976086999999847e-01
3.889247058823529528e+02 9.589988393999999694e-01 1.000000000500000041e+00 9.999994401999999782e-01
3.889351260504201946e+02 9.589982232000000550e-01 1.000000000800000066e+00 9.999982210000000205e-01
3.889455462184874364e+02 9.589984306000000069e-01 1.000000002399999977e+00 9.999989540999999482e-01
3.889559663865546213e+02 9.589992831000000439e-01 9.999999984999999869e-01 9.999976191999999653e-01
3.889663865546218062e+02 9.589983479999999449e-01 9.999999987000000035e-01 9.999990721999999499e-01
3.889768067226891048e+02 9.589992861999999674e-01 1.000000003600000076e+00 9.999992113000000238e-01
3.889872268907562898e+02 9.589986127999999832e-01 9.999999981999999621e-01 9.999992011999999653e-01
3.889976470588235316e+02 9.589989773000000550e-01 1.000000003200000043e+00 9.999989291999999974e-01
3.890080672268907165e+02 9.589991400999999804e-01 1.000000001399999894e+00 9.999987731999999685e-01
3.890184873949579583e+02 9.589975692000000107e-01 9.999999963000000269e-01 9.999987892999999683e-01
3.890289075630252569e+02 9.589976820000000179e-01 9.999999931999999925e-01 3.713664573000000080e-01
3.890393277310924418e+02 0.000000000000000000e+00 9.999999970999999821e-01 2.218137068999999906e-01
3.890497478991596836e+02 0.000000000000000000e+00 9.999999790000000388e-01 1.200261727999999972e-01
3.890601680672268685e+02 9.589979253000000536e-01 9.999999915999999711e-01 3.824353477999999917e-01
3.890705882352941103e+02 9.589949295999999901e-01 0.000000000000000000e+00 6.259073143000000172e-01
3.890810084033612952e+02 0.000000000000000000e+00 9.999999805000000519e-01 8.587694704999999651e-01
3.890914285714284802e+02 9.589973139999999896e-01 0.000000000000000000e+00 7.666231489000000510e-01
3.891018487394958356e+02 9.589973340999999873e-01 9.999999891999999946e-01 6.649074520000000099e-01
3.891122689075630205e+02 9.589989011999999757e-01 9.999999965000000435e-01 6.345039942000000321e-01
3.891226890756302623e+02 0.000000000000000000e+00 9.999999818000000484e-01 6.541110851000000448e-01
3.891331092436974473e+02 9.589994604999999561e-01 9.999999764000000457e-01 7.233379245000000068e-01
3.891435294117647459e+02 9.589989438999999560e-01 0.000000000000000000e+00 5.541718450000000518e-01
3.891539495798319308e+02 8.835801434000000176e-01 9.999999166999999911e-01 5.382536353000000329e-01
3.891643697478991157e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.362557737000000158e-01
3.891747899159664144e+02 0.000000000000000000e+00 9.999999782999999809e-01 4.923021684000000175e-01
3.891852100840335993e+02 9.589992815000000226e-01 9.999999951000000387e-01 5.208635445999999503e-01
3.891956302521008979e+02 9.589993519999999716e-01 9.999999776000000340e-01 6.016856149999999515e-01
3.892060504201680828e+02 9.589979766999999766e-01 9.999999934000000090e-01 6.186103635999999906e-01
3.892164705882352678e+02 0.000000000000000000e+00 5.860000000000000195e-08 7.177176082999999762e-01
3.892268907563025095e+02 9.589982196999999875e-01 9.999977482999999889e-01 5.032200810000000413e-01
3.892373109243696945e+02 9.438391875999999625e-01 9.999999772000000009e-01 8.353504364999999598e-01
3.892477310924370499e+02 9.571110764000000382e-01 0.000000000000000000e+00 9.994680329999999779e-01
3.892581512605042349e+02 9.533476210000000339e-01 6.999999999999999609e-10 9.996275096000000193e-01
3.892685714285714766e+02 8.863538769000000039e-01 0.000000000000000000e+00 8.368438107000000237e-01
3.892789915966386616e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.288172569999999684e-02
3.892894117647058465e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.894800000000000135e-05
3.892998319327730883e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.426379999999999967e-05
3.893102521008402732e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.187850000000000068e-05
3.893206722689076287e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.551549999999999990e-05
3.893310924369748136e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.970069999999999839e-05
3.893415126050420554e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.468999999999999908e-05
3.893519327731092403e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.788379999999999890e-05
3.893623529411764252e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.797949999999999868e-05
3.893727731092437239e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.962499999999999842e-05
3.893831932773109088e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.035100000000000130e-05
3.893936134453781506e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.070859999999999936e-05
3.894040336134453923e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.097329999999999701e-05
3.894144537815125773e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.142930000000000078e-05
3.894248739495798759e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.185910000000000131e-05
3.894352941176470608e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.208879999999999675e-05
3.894457142857143026e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.214020000000000104e-05
3.894561344537814875e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.207989999999999757e-05
3.894665546218487293e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.199379999999999851e-05
3.894769747899159142e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.148959999999999748e-05
3.894873949579832129e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.084490000000000007e-05
3.894978151260504546e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.000059999999999869e-05
3.895082352941176396e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.913059999999999855e-05
3.895186554621848813e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.860999999999999882e-05
3.895290756302520663e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.739330000000000080e-05
3.895394957983193649e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.690360000000000106e-05
3.895499159663865498e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.552970000000000055e-05
3.895603361344537348e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.065859999999999902e-05
3.895707563025210334e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.422929999999999857e-05
3.895811764705882183e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.502280000000000037e-05
3.895915966386555169e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.566469999999999841e-05
3.896020168067227019e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.556429999999999849e-05
3.896124369747898868e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.536239999999999963e-05
3.896228571428571286e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.491549999999999887e-05
3.896332773109243135e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.441679999999999973e-05
3.896436974789916690e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.676760000000000101e-05
3.896541176470588539e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.744300000000000136e-05
3.896645378151260957e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.764599999999999924e-05
3.896749579831932806e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.772049999999999997e-05
3.896853781512604655e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.769750000000000036e-05
3.896957983193277073e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.771440000000000015e-05
3.897062184873948922e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.769689999999999904e-05
3.897166386554622477e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.766090000000000142e-05
3.897270588235294326e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.756050000000000150e-05
3.897374789915966744e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.696439999999999886e-05
3.897478991596638593e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.643179999999999992e-05
3.897583193277310443e+02 9.589977436000000077e-01 6.100000000000000028e-09 9.999986658999999722e-01
3.897687394957983429e+02 9.589987197999999546e-01 1.000000000900000074e+00 9.999988611000000249e-01
3.897791596638655278e+02 9.589986124999999584e-01 1.000000002399999977e+00 9.999987743999999568e-01
3.897895798319328264e+02 9.589980863999999494e-01 9.999999991000000366e-01 9.999986118000000479e-01
3.898000000000000114e+02 9.589983689000000089e-01 9.999999993999999504e-01 9.999990776999999609e-01
3.898104201680671963e+02 9.589989953999999983e-01 9.999999979000000483e-01 9.999992726999999970e-01
3.898208403361344949e+02 9.589989220000000314e-01 1.000000000500000041e+00 9.999990914999999925e-01
3.898312605042016799e+02 9.589987017000000113e-01 9.999999980999999538e-01 9.999982763000000441e-01
3.898416806722689216e+02 9.589992099999999908e-01 1.000000005900000044e+00 9.999976242000000459e-01
3.898521008403361066e+02 9.589978175000000160e-01 1.000000001300000108e+00 9.999981729000000374e-01
3.898625210084032915e+02 9.589984689999999645e-01 1.000000003000000026e+00 9.999993045999999719e-01
3.898729411764706470e+02 9.589988651999999947e-01 9.999999984999999869e-01 9.999990072000000119e-01
3.898833613445378319e+02 9.589994030999999808e-01 1.000000004799999953e+00 9.999979728000000234e-01
3.898937815126050737e+02 9.589989443999999974e-01 1.000000002099999952e+00 9.999981366000000316e-01
3.899042016806722586e+02 9.589980098000000508e-01 1.000000003100000034e+00 9.999990200999999690e-01
3.899146218487395004e+02 9.589994063000000235e-01 9.999999967999999573e-01 9.999977131999999713e-01
3.899250420168066853e+02 0.000000000000000000e+00 1.000000000500000041e+00 4.179559891999999888e-01
3.899354621848738702e+02 9.589990347000000304e-01 9.999999951000000387e-01 2.713781697000000048e-01
3.899458823529411688e+02 0.000000000000000000e+00 9.999999926999999511e-01 2.725578847999999832e-01
3.899563025210084106e+02 9.589993661000000280e-01 9.999999985999999952e-01 4.161877641000000239e-01
3.899667226890756524e+02 0.000000000000000000e+00 9.999999980999999538e-01 5.632711545999999903e-01
3.899771428571428373e+02 9.589980487000000497e-01 9.999999857000000381e-01 7.367824795999999843e-01
3.899875630252101359e+02 9.589975116000000188e-01 0.000000000000000000e+00 7.453068687999999664e-01
3.899979831932773209e+02 9.589977158000000390e-01 9.999999559000000149e-01 7.349934030000000451e-01
3.900084033613445058e+02 9.530478551000000076e-01 0.000000000000000000e+00 5.711291289000000049e-01
3.900188235294117476e+02 0.000000000000000000e+00 9.999999885999999449e-01 4.732950430000000264e-01
3.900292436974789894e+02 8.927537995000000004e-01 9.999998152000000307e-01 4.966316244000000268e-01
3.900396638655462880e+02 0.000000000000000000e+00 9.999999756999999878e-01 4.779299202000000246e-01
3.900500840336134729e+02 9.589993982000000194e-01 0.000000000000000000e+00 5.509421142999999521e-01
3.900605042016806578e+02 0.000000000000000000e+00 9.999999961000000104e-01 6.098077205999999917e-01
3.900709243697478996e+02 9.589981261000000146e-01 0.000000000000000000e+00 6.956917880999999859e-01
3.900813445378150845e+02 9.589974842999999805e-01 9.999999863999999850e-01 7.093643782999999869e-01
3.900917647058823263e+02 9.589979599000000299e-01 9.999999966000000517e-01 6.771619806999999991e-01
3.901021848739495113e+02 9.589980611999999738e-01 9.999999903999999828e-01 5.026200188999999652e-01
3.901126050420168667e+02 0.000000000000000000e+00 9.999999802000000271e-01 3.790598451000000146e-01
3.901230252100840517e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.556114002999999912e-01
3.901334453781512366e+02 9.589978193000000539e-01 9.999999474999999860e-01 4.672715147000000013e-01
3.901438655462184784e+02 9.589972584999999494e-01 0.000000000000000000e+00 6.567767544000000512e-01
3.901542857142856633e+02 9.589971482000000380e-01 9.999999827000000119e-01 8.010729022000000477e-01
3.901647058823529619e+02 8.017283970999999898e-01 9.999999978000000400e-01 8.507839249999999964e-01
3.901751260504201468e+02 0.000000000000000000e+00 9.999999957999999856e-01 7.560092480000000226e-01
3.901855462184874455e+02 9.589973427000000328e-01 9.999999772000000009e-01 6.525815491999999995e-01
3.901959663865546304e+02 8.640552245999999492e-01 0.000000000000000000e+00 5.817571501999999617e-01
3.902063865546218153e+02 9.367860814999999786e-01 9.999999940999999559e-01 5.332883352999999715e-01
3.902168067226891139e+02 0.000000000000000000e+00 9.999999962000000187e-01 6.524765550000000136e-01
3.902272268907562989e+02 9.589978158999999946e-01 9.999999690999999968e-01 5.690724399000000044e-01
3.902376470588235406e+02 9.449461312000000390e-01 9.999999903999999828e-01 9.533172900999999921e-01
3.902480672268907256e+02 9.522181574000000426e-01 8.299999999999999876e-09 9.993965707999999948e-01
3.902584873949579105e+02 9.546104261000000202e-01 0.000000000000000000e+00 9.998946268999999720e-01
3.902689075630252660e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.825957834000000446e-01
3.902793277310924509e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.291830000000000044e-05
3.902897478991596927e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.802119999999999863e-05
3.903001680672268776e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.205269999999999979e-05
3.903105882352941194e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.796050000000000106e-05
3.903210084033613043e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.654909999999999963e-05
3.903314285714284892e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.681360000000000023e-05
3.903418487394958447e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.737960000000000125e-05
3.903522689075630296e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.944439999999999883e-05
3.903626890756302714e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.926440000000000055e-05
3.903731092436974563e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.006930000000000025e-05
3.903835294117647550e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.064230000000000306e-05
3.903939495798319399e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.091479999999999749e-05
3.904043697478991248e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.093359999999999806e-05
3.904147899159664235e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.082559999999999841e-05
3.904252100840336084e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.066869999999999997e-05
3.904356302521009070e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.037599999999999852e-05
3.904460504201680919e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.338159999999999901e-05
3.904564705882352769e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.076759999999999998e-05
3.904668907563025186e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.114759999999999973e-05
3.904773109243697036e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.951310000000000127e-05
3.904877310924369453e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.040020000000000163e-05
3.904981512605042440e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.347510000000000162e-05
3.905085714285714857e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.832020000000000034e-05
3.905189915966386707e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.795209999999999958e-05
3.905294117647058556e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.848100000000000057e-05
3.905398319327730974e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.959759999999999933e-05
3.905502521008402823e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.942409999999999836e-05
3.905606722689075809e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.893929999999999921e-05
3.905710924369747659e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.833849999999999981e-05
3.905815126050420645e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.768319999999999950e-05
3.905919327731092494e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.705069999999999835e-05
3.906023529411764343e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.691649999999999886e-05
3.906127731092437330e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.685440000000000160e-05
3.906231932773109179e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.668309999999999869e-05
3.906336134453781597e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.661280000000000039e-05
3.906440336134453446e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.645060000000000049e-05
3.906544537815125295e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.606089999999999980e-05
3.906648739495798850e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.517519999999999911e-05
3.906752941176470699e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.492260000000000089e-05
3.906857142857143117e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.472869999999999924e-05
3.906961344537814966e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.454339999999999950e-05
3.907065546218487384e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.452270000000000155e-05
3.907169747899159233e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.681980000000000027e-05
3.907273949579831083e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.746639999999999845e-05
3.907378151260504637e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.758150000000000011e-05
3.907482352941176487e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.748940000000000145e-05
3.907586554621848904e+02 9.589977401000000512e-01 1.680000000000000154e-08 9.999983124000000334e-01
3.907690756302520754e+02 9.589978088999999706e-01 1.740000000000000030e-08 9.999988085000000027e-01
3.907794957983193740e+02 9.589979588000000499e-01 9.999999820999999622e-01 9.999991915000000509e-01
3.907899159663865589e+02 9.589980635999999503e-01 1.000000005600000019e+00 9.999984160999999538e-01
3.908003361344537439e+02 9.589988525999999514e-01 1.000000020199999895e+00 9.999980751999999473e-01
3.908107563025210425e+02 9.589989907999999508e-01 9.999999944999999890e-01 9.999976991000000259e-01
3.908211764705882274e+02 9.589984429000000254e-01 9.999999988000000117e-01 9.999982013999999531e-01
3.908315966386555260e+02 9.589988157000000069e-01 9.999999975000000152e-01 9.999977731000000425e-01
3.908420168067227110e+02 9.589985724999999794e-01 1.000000002599999993e+00 9.999991698000000317e-01
3.908524369747898959e+02 9.589993731999999493e-01 1.000000004399999920e+00 9.999992626000000495e-01
3.908628571428571377e+02 9.589988985999999827e-01 1.000000003100000034e+00 9.999987781000000409e-01
3.908732773109243226e+02 9.589985934000000434e-01 1.000000001300000108e+00 9.999983046999999514e-01
3.908836974789916781e+02 9.589992733000000102e-01 1.000000002299999968e+00 9.999988960000000260e-01
3.908941176470588630e+02 9.589985770000000187e-01 9.999999976000000235e-01 9.999983219000000423e-01
3.909045378151261048e+02 9.589987747999999534e-01 9.999999971999999904e-01 9.999987840999999822e-01
3.909149579831932897e+02 9.589978018000000493e-01 9.999999983999999786e-01 9.962492148999999575e-01
3.909253781512604746e+02 9.589981893000000257e-01 9.999999991000000366e-01 4.639610849999999953e-01
3.909357983193277164e+02 8.131309592000000031e-01 9.999999971999999904e-01 5.363760271999999940e-01
3.909462184873949013e+02 0.000000000000000000e+00 1.000000001300000108e+00 4.922014432999999856e-01
3.909566386554621999e+02 9.589991625999999547e-01 1.000000001399999894e+00 8.637517394999999487e-01
3.909670588235294417e+02 9.589990214000000401e-01 9.999999965000000435e-01 8.592140240000000206e-01
3.909774789915966835e+02 9.589991998000000351e-01 9.999999962000000187e-01 9.208235295000000153e-01
3.909878991596638684e+02 9.589954828000000209e-01 9.999999939999999476e-01 6.641997814000000222e-01
3.909983193277310534e+02 0.000000000000000000e+00 9.999999989000000200e-01 7.049730228999999682e-01
3.910087394957983520e+02 9.589978968000000270e-01 9.999999966999999490e-01 5.644025095000000380e-01
3.910191596638655369e+02 9.589984263999999925e-01 9.999999822999999788e-01 8.117797007999999481e-01
3.910295798319327787e+02 9.589979787000000311e-01 9.999998007999999494e-01 8.230307129999999693e-01
3.910399999999999636e+02 9.589994055999999656e-01 9.999999939000000504e-01 9.999700496000000216e-01
3.910504201680672054e+02 9.589978057000000389e-01 9.999999867000000098e-01 8.766951697999999515e-01
3.910608403361345040e+02 9.485663236000000387e-01 9.999999872999999484e-01 8.887490931000000538e-01
3.910712605042016889e+02 0.000000000000000000e+00 9.999999278000000213e-01 7.262678063999999933e-01
3.910816806722689307e+02 9.589980808000000412e-01 9.999999963000000269e-01 7.895699765000000481e-01
3.910921008403361157e+02 9.589977056999999805e-01 9.999999975000000152e-01 7.389517553000000127e-01
3.911025210084033006e+02 9.589981345000000434e-01 9.999999925000000456e-01 8.266621565999999754e-01
3.911129411764705424e+02 9.589973886999999531e-01 0.000000000000000000e+00 6.719793507000000332e-01
3.911233613445377273e+02 9.589960602999999528e-01 9.999999939000000504e-01 6.646573927000000159e-01
3.911337815126050828e+02 0.000000000000000000e+00 9.999999874999999649e-01 5.438410700000000375e-01
3.911442016806722677e+02 9.589979671999999677e-01 9.999999747000000161e-01 6.996865823000000262e-01
3.911546218487395095e+02 0.000000000000000000e+00 9.999999926999999511e-01 6.596455415999999961e-01
3.911650420168066944e+02 9.589993461000000385e-01 0.000000000000000000e+00 7.981194768999999578e-01
3.911754621848738793e+02 9.589993767000000169e-01 9.999999982999999704e-01 7.061237903000000538e-01
3.911858823529411779e+02 9.589977069999999770e-01 9.999999740999999664e-01 7.538666229999999580e-01
3.911963025210083629e+02 9.589979759000000215e-01 9.999999948000000138e-01 6.240633386999999699e-01
3.912067226890756615e+02 9.589973472999999693e-01 0.000000000000000000e+00 7.687379457999999888e-01
3.912171428571428464e+02 0.000000000000000000e+00 9.999999955999999690e-01 5.136278596000000141e-01
3.912275630252101450e+02 9.589988589000000285e-01 9.999999891999999946e-01 7.808841114000000250e-01
3.912379831932773300e+02 9.589974142999999618e-01 9.999999982999999704e-01 9.991890386999999762e-01
3.912484033613445149e+02 9.589983710999999689e-01 9.999999820999999622e-01 9.994451850000000137e-01
3.912588235294117567e+02 9.581995321999999815e-01 1.699999999999999920e-09 9.998878493999999728e-01
3.912692436974789416e+02 9.577862555999999694e-01 0.000000000000000000e+00 9.999058937999999452e-01
3.912796638655462971e+02 8.563329620999999836e-01 0.000000000000000000e+00 5.845764457000000025e-01
3.912900840336134820e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.691270000000000069e-05
3.913005042016806669e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.672310000000000169e-05
3.913109243697479087e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.639330000000000021e-05
3.913213445378150936e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.660159999999999955e-05
3.913317647058823354e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.744920000000000140e-05
3.913421848739495204e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.932439999999999998e-05
3.913526050420168758e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.017810000000000165e-05
3.913630252100840607e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.076649999999999757e-05
3.913734453781512457e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.075409999999999749e-05
3.913838655462184875e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.110870000000000253e-05
3.913942857142856724e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.124889999999999824e-05
3.914047058823529710e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.153689999999999955e-05
3.914151260504201559e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.180320000000000071e-05
3.914255462184873977e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.207840000000000105e-05
3.914359663865546395e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.228659999999999679e-05
3.914463865546218244e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.256829999999999784e-05
3.914568067226891230e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.271570000000000256e-05
3.914672268907563080e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.285919999999999873e-05
3.914776470588235497e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.302670000000000009e-05
3.914880672268907347e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.285790000000000265e-05
3.914984873949579196e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.244270000000000026e-05
3.915089075630251614e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.159110000000000320e-05
3.915193277310924600e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.146779999999999711e-05
3.915297478991597018e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.118449999999999933e-05
3.915401680672268867e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.057060000000000170e-05
3.915505882352941285e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.064259999999999695e-05
3.915610084033613134e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.881320000000000054e-05
3.915714285714284983e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.752920000000000063e-05
3.915818487394957970e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.682219999999999876e-05
3.915922689075630387e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.646920000000000062e-05
3.916026890756302805e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.573390000000000107e-05
3.916131092436974654e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.572570000000000003e-05
3.916235294117647641e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.579609999999999854e-05
3.916339495798319490e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.577360000000000003e-05
3.916443697478991339e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.583669999999999947e-05
3.916547899159663757e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.585270000000000067e-05
3.916652100840335606e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.588870000000000168e-05
3.916756302521009161e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.593910000000000039e-05
3.916860504201681010e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.615390000000000043e-05
3.916964705882352860e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.602110000000000062e-05
3.917068907563025277e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.606819999999999887e-05
3.917173109243697127e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.617080000000000022e-05
3.917277310924369544e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.618970000000000101e-05
3.917381512605041394e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.628110000000000152e-05
3.917485714285714948e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.632629999999999899e-05
3.917589915966386798e+02 9.589984811999999748e-01 9.999999905999999994e-01 9.999981446000000274e-01
3.917694117647058647e+02 9.589989246000000245e-01 9.999999991000000366e-01 9.999992465000000497e-01
3.917798319327731065e+02 9.589993144999999775e-01 1.000000001799999927e+00 9.999991812999999841e-01
3.917902521008402914e+02 9.589978072999999492e-01 1.000000003100000034e+00 9.999979782000000261e-01
3.918006722689075900e+02 9.589987604999999915e-01 1.000000001899999935e+00 9.999986382000000118e-01
3.918110924369747750e+02 9.589983063999999446e-01 1.000000001300000108e+00 9.999988708000000504e-01
3.918215126050420736e+02 9.589987426999999620e-01 1.000000003100000034e+00 9.999980205999999816e-01
3.918319327731092585e+02 9.589976617000000036e-01 1.000000005900000044e+00 9.999983389000000056e-01
3.918423529411764434e+02 9.589978862000000381e-01 1.000000002199999960e+00 9.999992590999999820e-01
3.918527731092437421e+02 9.589981043999999955e-01 1.000000005099999978e+00 9.999992410000000387e-01
3.918631932773109270e+02 9.589981215999999753e-01 1.000000002700000001e+00 9.999994153000000274e-01
3.918736134453781688e+02 9.589986303999999961e-01 1.000000008800000062e+00 9.999982649999999973e-01
3.918840336134453537e+02 9.589989160999999873e-01 9.999999985999999952e-01 9.999983506999999827e-01
3.918944537815125386e+02 9.589987008000000479e-01 9.999999992000000448e-01 9.999989742999999542e-01
3.919048739495798941e+02 9.589995842999999853e-01 1.000000001699999919e+00 9.999986658999999722e-01
3.919152941176470790e+02 9.589988298999999605e-01 1.000000000500000041e+00 9.999988948000000377e-01
3.919257142857143208e+02 9.589989723999999827e-01 1.000000094500000047e+00 9.999990528000000101e-01
3.919361344537815057e+02 9.589991226999999840e-01 1.000000006700000110e+00 9.999977665999999488e-01
3.919465546218487475e+02 9.589977051000000419e-01 1.000000004499999928e+00 9.999989539000000427e-01
3.919569747899159324e+02 9.589991758000000477e-01 1.000000001000000083e+00 9.999985283000000225e-01
3.919673949579831174e+02 9.589992277000000120e-01 1.000000002599999993e+00 9.999982863999999916e-01
3.919778151260504728e+02 9.589979122999999772e-01 1.000000001300000108e+00 9.999991180999999729e-01
3.919882352941176578e+02 9.589988450999999969e-01 9.999999982999999704e-01 9.999990308999999744e-01
3.919986554621848995e+02 9.589982128999999800e-01 9.999999979999999455e-01 9.999983070000000307e-01
3.920090756302520845e+02 9.589979696000000553e-01 9.999999975000000152e-01 9.999981558999999631e-01
3.920194957983193831e+02 9.589987972000000305e-01 1.000000001799999927e+00 9.999989029000000418e-01
3.920299159663865680e+02 9.589988952000000344e-01 1.000000002700000001e+00 9.999992926999999865e-01
3.920403361344537529e+02 9.589984755999999555e-01 9.999999979999999455e-01 9.999990716000000113e-01
3.920507563025209947e+02 9.589989035999999523e-01 9.999999980999999538e-01 9.999988830999999578e-01
3.920611764705882365e+02 9.589978748999999913e-01 9.999999985999999952e-01 9.999983567000000351e-01
3.920715966386555351e+02 9.589979723999999539e-01 9.999999987000000035e-01 9.999988097999999992e-01
3.920820168067227200e+02 9.589991223999999592e-01 1.000000001699999919e+00 9.999991580000000546e-01
3.920924369747899050e+02 9.589980696000000027e-01 9.999999984999999869e-01 9.999993698000000375e-01
3.921028571428571468e+02 9.589991934999999579e-01 9.999999976000000235e-01 9.999987626999999879e-01
3.921132773109243317e+02 9.589983114000000253e-01 9.999999978000000400e-01 9.999986688999999984e-01
3.921236974789915735e+02 9.589990863999999782e-01 1.000000001899999935e+00 9.999976375000000361e-01
3.921341176470587584e+02 9.589986448999999746e-01 9.999999966999999490e-01 9.999989433999999511e-01
3.921445378151261139e+02 9.589993487000000316e-01 9.999999901999999663e-01 9.999986713999999832e-01
3.921549579831932988e+02 9.589976048999999669e-01 9.999999954999999607e-01 6.188514983999999775e-01
3.921653781512604837e+02 0.000000000000000000e+00 9.999999979999999455e-01 4.947107197000000234e-01
3.921757983193277255e+02 9.589993189000000084e-01 9.999999917999999877e-01 3.955415171000000174e-01
3.921862184873949104e+02 0.000000000000000000e+00 9.999999666000000120e-01 4.465967383000000179e-01
3.921966386554622090e+02 9.589993963999999815e-01 0.000000000000000000e+00 5.886001126000000028e-01
3.922070588235293940e+02 9.589993018000000369e-01 9.999999988000000117e-01 7.310726237000000349e-01
3.922174789915966926e+02 9.589993731999999493e-01 0.000000000000000000e+00 7.556065115000000221e-01
3.922278991596638775e+02 9.386222826000000241e-01 9.999999729999999865e-01 6.650726270000000273e-01
3.922383193277310625e+02 0.000000000000000000e+00 9.999999965000000435e-01 5.395675563999999813e-01
3.922487394957983611e+02 8.421878894000000004e-01 9.999999968999999655e-01 4.674009855999999852e-01
3.922591596638655460e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.743571576999999762e-01
3.922695798319327878e+02 9.589992657999999448e-01 9.999999984999999869e-01 5.750203887000000513e-01
3.922799999999999727e+02 9.589989302000000437e-01 9.999999941999999642e-01 6.905949518999999759e-01
3.922904201680671576e+02 9.589987245000000105e-01 0.000000000000000000e+00 7.473138601000000047e-01
3.923008403361345131e+02 0.000000000000000000e+00 9.999999981999999621e-01 6.518551841999999930e-01
3.923112605042016980e+02 9.589989362999999933e-01 9.999999931999999925e-01 9.999993321000000268e-01
3.923216806722689398e+02 9.589974910999999880e-01 9.999997607999999705e-01 7.506871693000000123e-01
3.923321008403361247e+02 9.589990884000000326e-01 9.999999956999999773e-01 6.269105473999999623e-01
3.923425210084033097e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.246643771999999983e-01
3.923529411764705515e+02 9.589991129999999586e-01 9.999999619999999645e-01 4.085771630999999737e-01
3.923633613445377364e+02 8.355822198000000256e-01 0.000000000000000000e+00 3.922892747000000235e-01
3.923737815126050918e+02 0.000000000000000000e+00 9.999999794999999692e-01 6.536668404000000043e-01
3.923842016806722768e+02 9.589986415000000264e-01 9.999997932999999950e-01 7.540053224999999637e-01
3.923946218487395186e+02 0.000000000000000000e+00 9.999999970999999821e-01 5.742142932999999561e-01
3.924050420168067035e+02 9.589982866999999800e-01 8.767617471999999967e-01 7.051165518999999993e-01
3.924154621848738884e+02 9.589982483000000224e-01 0.000000000000000000e+00 1.741288096999999979e-01
3.924258823529411870e+02 9.589971869000000204e-01 0.000000000000000000e+00 5.865147629000000418e-01
3.924363025210083720e+02 8.979869778000000302e-01 2.899999999999999912e-09 7.327223619999999604e-01
3.924467226890756706e+02 0.000000000000000000e+00 1.799999999999999988e-09 2.881451635000000233e-01
3.924571428571428555e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.500590000000000058e-05
3.924675630252101541e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.778649999999999987e-05
3.924779831932773391e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.630850000000000149e-05
3.924884033613445240e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.243079999999999876e-05
3.924988235294117658e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.965470000000000005e-05
3.925092436974789507e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.469700000000000164e-05
3.925196638655461925e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.035419999999999902e-05
3.925300840336134911e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.595779999999999384e-05
3.925405042016806760e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.832229999999999467e-05
3.925509243697479178e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.357899999999999554e-05
3.925613445378151027e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.107750000000000603e-05
3.925717647058823445e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.873469999999999857e-05
3.925821848739495294e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.304259999999999932e-05
3.925926050420168281e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.187119999999999898e-05
3.926030252100840130e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.880179999999999750e-05
3.926134453781512548e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.782770000000000288e-05
3.926238655462184965e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.872179999999999739e-05
3.926342857142856815e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.833130000000000173e-05
3.926447058823529801e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.349490000000000262e-05
3.926551260504201650e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.182330000000000237e-05
3.926655462184874068e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.866540000000000335e-05
3.926759663865545917e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.186079999999999563e-05
3.926863865546218335e+02 0.000000000000000000e+00 8.999999999999999940e-10 6.144650000000000199e-05
3.926968067226891321e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.546185999999999904e-04
3.927072268907563171e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.249894999999999911e-04
3.927176470588235588e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.240500000000000066e-04
3.927280672268907438e+02 0.000000000000000000e+00 1.450000000000000080e-08 1.691199000000000001e-04
3.927384873949579287e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.274025000000000102e-04
3.927489075630251705e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.999855999999999964e-04
3.927593277310923554e+02 0.000000000000000000e+00 3.499999999999999908e-09 1.176719999999999942e-04
3.927697478991597109e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.299769000000000181e-04
3.927801680672268958e+02 0.000000000000000000e+00 9.999999977000000317e-01 8.842229999999999535e-04
3.927905882352941376e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.889782499999999961e-03
3.928010084033613225e+02 0.000000000000000000e+00 9.999999962000000187e-01 7.449596238000000259e-01
3.928114285714285074e+02 9.589984060999999782e-01 0.000000000000000000e+00 5.743230522000000171e-01
3.928218487394958061e+02 8.708343202999999644e-01 9.999999600000000211e-01 4.100463621000000058e-01
3.928322689075629910e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.715327798999999875e-01
3.928426890756302896e+02 0.000000000000000000e+00 9.999999552999999652e-01 1.956370738000000054e-01
3.928531092436974745e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.443777999999999615e-04
3.928635294117647732e+02 9.247326579000000324e-01 0.000000000000000000e+00 1.694380765999999872e-01
3.928739495798319581e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.783523930999999951e-01
3.928843697478991430e+02 9.589972839999999499e-01 9.999999019999999961e-01 4.798988835999999925e-01
3.928947899159663848e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.512945503999999941e-01
3.929052100840335697e+02 8.899199664000000398e-01 9.999999842000000250e-01 2.822492605999999959e-01
3.929156302521009252e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.227493036999999898e-01
3.929260504201681101e+02 0.000000000000000000e+00 9.999999939999999476e-01 2.521776989999999774e-01
3.929364705882352951e+02 9.589991995000000102e-01 0.000000000000000000e+00 4.092280255999999894e-01
3.929468907563025368e+02 0.000000000000000000e+00 9.999999763000000375e-01 2.945785322999999734e-01
3.929573109243697218e+02 9.589977726999999730e-01 0.000000000000000000e+00 3.626469988000000089e-01
3.929677310924369635e+02 0.000000000000000000e+00 9.999999963000000269e-01 2.249697743000000083e-01
3.929781512605041485e+02 9.589956537999999586e-01 1.060000000000000062e-08 2.865592645999999744e-01
3.929885714285714471e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.178489916999999942e-01
3.929989915966386889e+02 0.000000000000000000e+00 9.999999966000000517e-01 3.184862233999999903e-01
3.930094117647058738e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.898842722000000149e-01
3.930198319327731156e+02 9.589987051999999679e-01 9.999999963000000269e-01 3.812352518000000079e-01
3.930302521008403005e+02 9.589985801999999504e-01 2.010000000000000131e-08 3.167886810000000164e-01
3.930406722689075991e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.598066208999999849e-01
3.930510924369747841e+02 0.000000000000000000e+00 9.999999968999999655e-01 3.186975519999999951e-01
3.930615126050420258e+02 9.589974141999999535e-01 0.000000000000000000e+00 3.222620856000000256e-01
3.930719327731092676e+02 0.000000000000000000e+00 9.999999962000000187e-01 3.101565933000000053e-01
3.930823529411764525e+02 9.589975689999999942e-01 0.000000000000000000e+00 3.188309073999999743e-01
3.930927731092437512e+02 0.000000000000000000e+00 9.999999941999999642e-01 3.457123728000000007e-01
3.931031932773109361e+02 9.173874328000000133e-01 0.000000000000000000e+00 4.176082490999999952e-01
3.931136134453781779e+02 0.000000000000000000e+00 9.999998998000000361e-01 4.878541444999999754e-01
3.931240336134453628e+02 9.589985308999999791e-01 0.000000000000000000e+00 5.595741391999999870e-01
3.931344537815125477e+02 0.000000000000000000e+00 9.999999961000000104e-01 5.078125660000000208e-01
3.931448739495797895e+02 9.589994010000000291e-01 4.029999999999999691e-08 4.386554649000000139e-01
3.931552941176470881e+02 0.000000000000000000e+00 9.999999965000000435e-01 3.996832048999999776e-01
3.931657142857143299e+02 9.589993946999999519e-01 0.000000000000000000e+00 3.859750855999999897e-01
3.931761344537815148e+02 0.000000000000000000e+00 9.999998102999999583e-01 4.164362468999999733e-01
3.931865546218487566e+02 9.589994071999999870e-01 9.999999962000000187e-01 4.504944316000000226e-01
3.931969747899159415e+02 8.831541971999999907e-01 0.000000000000000000e+00 4.920187312000000035e-01
3.932073949579831265e+02 0.000000000000000000e+00 9.999999983999999786e-01 5.149371222999999942e-01
3.932178151260504251e+02 9.589990482000000371e-01 2.070000000000000007e-08 4.995910412999999828e-01
3.932282352941176100e+02 0.000000000000000000e+00 9.999999967999999573e-01 5.037618700999999533e-01
3.932386554621849086e+02 9.589994036000000222e-01 0.000000000000000000e+00 4.913238894999999995e-01
3.932490756302520936e+02 0.000000000000000000e+00 9.999999551999999570e-01 4.905823161999999793e-01
3.932594957983193922e+02 9.589975652000000128e-01 9.999999975000000152e-01 4.979366618000000133e-01
3.932699159663865771e+02 9.589988859000000421e-01 0.000000000000000000e+00 4.900118200999999951e-01
3.932803361344537620e+02 9.066362358999999760e-01 9.999999985999999952e-01 5.079556229999999672e-01
3.932907563025210038e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.087914864000000481e-01
3.933011764705881887e+02 0.000000000000000000e+00 9.999993185000000118e-01 5.082577875999999550e-01
3.933115966386555442e+02 9.589989682999999765e-01 9.999999895000000194e-01 9.999984055999999732e-01
3.933220168067227291e+02 9.589993476999999489e-01 9.999999751000000492e-01 6.054122449000000072e-01
3.933324369747899141e+02 9.589994204999999772e-01 0.000000000000000000e+00 6.818517796999999936e-01
3.933428571428571558e+02 9.589983801999999447e-01 9.999999982999999704e-01 3.993282087000000202e-01
3.933532773109243408e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.207679469999999755e-01
3.933636974789915826e+02 9.589976118999999910e-01 9.999999965000000435e-01 3.450684025999999904e-01
3.933741176470587675e+02 0.000000000000000000e+00 9.999999950000000304e-01 5.928913686000000238e-01
3.933845378151261230e+02 9.589991012999999898e-01 9.999999957999999856e-01 6.309157279999999535e-01
3.933949579831933079e+02 0.000000000000000000e+00 5.599999999999999687e-09 6.727493965999999936e-01
3.934053781512604928e+02 9.589989114000000425e-01 9.999999866000000015e-01 5.911107681999999697e-01
3.934157983193277346e+02 9.589974963999999824e-01 0.000000000000000000e+00 4.473309314999999731e-01
3.934262184873949195e+02 0.000000000000000000e+00 9.999999949000000221e-01 2.852860597999999914e-01
3.934366386554622181e+02 0.000000000000000000e+00 0.000000000000000000e+00 8.753470839999999420e-02
3.934470588235294031e+02 9.221943179999999574e-01 0.000000000000000000e+00 5.143335680000000326e-02
3.934574789915967017e+02 0.000000000000000000e+00 9.999999860999999601e-01 2.051074498000000079e-01
3.934678991596638866e+02 9.589989584000000455e-01 0.000000000000000000e+00 6.439563293000000188e-01
3.934783193277310716e+02 0.000000000000000000e+00 9.999999927999999594e-01 7.831108382000000478e-01
3.934887394957983702e+02 9.589992145000000301e-01 9.999999279000000296e-01 6.500133395999999619e-01
3.934991596638655551e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.913860355999999818e-01
3.935095798319327969e+02 9.589991249000000550e-01 9.158343976999999692e-01 1.354879710000000126e-01
3.935199999999999818e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.391004419999999991e-02
3.935304201680671667e+02 9.589979876999999986e-01 0.000000000000000000e+00 1.934681440000000086e-01
3.935408403361345222e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.609643248999999998e-01
3.935512605042017071e+02 9.043935843999999502e-01 9.999999864999999932e-01 6.586343857999999996e-01
3.935616806722689489e+02 0.000000000000000000e+00 9.999998205000000251e-01 6.330726169999999486e-01
3.935721008403361338e+02 9.589980029000000350e-01 9.733159083000000322e-01 4.037478863999999779e-01
3.935825210084033188e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.764498378999999895e-01
3.935929411764705605e+02 9.149824205000000044e-01 0.000000000000000000e+00 1.536597328000000040e-01
3.936033613445377455e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.895115943000000081e-01
3.936137815126050441e+02 0.000000000000000000e+00 9.999999933000000008e-01 4.539347751000000208e-01
3.936242016806722859e+02 9.589985597000000306e-01 9.999999936000000256e-01 4.619681716999999854e-01
3.936346218487395276e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.669588705999999867e-01
3.936450420168067126e+02 9.589983993999999790e-01 0.000000000000000000e+00 2.396570949000000061e-01
3.936554621848738975e+02 0.000000000000000000e+00 9.999999924000000373e-01 2.117823112999999979e-01
3.936658823529411961e+02 9.589982626999999926e-01 0.000000000000000000e+00 2.835397827999999731e-01
3.936763025210083811e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.701803806000000252e-01
3.936867226890756228e+02 0.000000000000000000e+00 9.999999953000000552e-01 4.313409167000000211e-01
3.936971428571428078e+02 9.589976577000000058e-01 0.000000000000000000e+00 3.345661072000000180e-01
3.937075630252101632e+02 0.000000000000000000e+00 9.999999290000000096e-01 2.690349223999999873e-01
3.937179831932773482e+02 9.589975702999999907e-01 0.000000000000000000e+00 2.818650394000000170e-01
3.937284033613445331e+02 0.000000000000000000e+00 9.999998367000000332e-01 3.840112806000000045e-01
3.937388235294117749e+02 9.589986495000000222e-01 0.000000000000000000e+00 5.153790571999999903e-01
3.937492436974789598e+02 0.000000000000000000e+00 9.999999953999999525e-01 6.105569900999999744e-01
3.937596638655462016e+02 9.589976151000000337e-01 0.000000000000000000e+00 4.507269423999999969e-01
3.937700840336133865e+02 0.000000000000000000e+00 9.999999933000000008e-01 3.352036776000000273e-01
3.937805042016806851e+02 9.589987571000000433e-01 0.000000000000000000e+00 2.559999715999999870e-01
3.937909243697479269e+02 0.000000000000000000e+00 9.999999708000000265e-01 3.570843094999999745e-01
3.938013445378151118e+02 9.589975269999999608e-01 0.000000000000000000e+00 4.327031010999999872e-01
3.938117647058823536e+02 0.000000000000000000e+00 9.999999954999999607e-01 4.856633597000000191e-01
3.938221848739495385e+02 9.589974655999999875e-01 0.000000000000000000e+00 4.285714288999999955e-01
3.938326050420168372e+02 0.000000000000000000e+00 9.999999953000000552e-01 3.760200365999999961e-01
3.938430252100840221e+02 9.589981662000000018e-01 0.000000000000000000e+00 3.262516592999999965e-01
3.938534453781512070e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.113740200000000067e-03
3.938638655462185056e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.135052867999999937e-01
3.938742857142856906e+02 0.000000000000000000e+00 9.999999968999999655e-01 2.124581503999999899e-01
3.938847058823529892e+02 9.589974186999999928e-01 0.000000000000000000e+00 3.958245878000000162e-01
3.938951260504201741e+02 0.000000000000000000e+00 9.999999443000000543e-01 5.189177859000000392e-01
3.939055462184874159e+02 9.589990250000000049e-01 0.000000000000000000e+00 3.713037963999999969e-01
3.939159663865546008e+02 0.000000000000000000e+00 9.875249665999999982e-01 3.051331117000000148e-01
3.939263865546217858e+02 9.589980446000000436e-01 0.000000000000000000e+00 1.921338511000000027e-01
3.939368067226891412e+02 0.000000000000000000e+00 9.999991745999999848e-01 4.286933357000000111e-01
3.939472268907563262e+02 9.589978799999999692e-01 0.000000000000000000e+00 4.364360161999999987e-01
3.939576470588235679e+02 0.000000000000000000e+00 9.999999688999999803e-01 5.022786998999999586e-01
3.939680672268907529e+02 9.589973604000000540e-01 0.000000000000000000e+00 4.109628559999999875e-01
3.939784873949579378e+02 0.000000000000000000e+00 9.999999661999999789e-01 3.745496186000000227e-01
3.939889075630251796e+02 9.589979725999999705e-01 0.000000000000000000e+00 3.400877561999999799e-01
3.939993277310923645e+02 0.000000000000000000e+00 9.999999616000000424e-01 3.692409481000000215e-01


==> fig/MIQP_cdf_data.dat <==
x y
1.600000000000000033e-01 0.000000000000000000e+00
1.600000000000000033e-01 5.524861878453039095e-04
1.600000000000000033e-01 1.104972375690607819e-03
1.600000000000000033e-01 1.657458563535911620e-03
1.600000000000000033e-01 2.209944751381215638e-03
1.600000000000000033e-01 2.762430939226519222e-03
1.600000000000000033e-01 3.314917127071823240e-03
1.600000000000000033e-01 3.867403314917127258e-03
1.600000000000000033e-01 4.419889502762431276e-03
1.799999999999999933e-01 4.972375690607734426e-03
1.799999999999999933e-01 5.524861878453038444e-03
1.799999999999999933e-01 6.077348066298342462e-03
2.000000000000000111e-01 6.629834254143646480e-03
2.000000000000000111e-01 7.182320441988950498e-03
2.200000000000000011e-01 7.734806629834254516e-03
2.399999999999999911e-01 8.287292817679557666e-03
2.399999999999999911e-01 8.839779005524862551e-03
2.600000000000000089e-01 9.392265193370165702e-03
2.800000000000000266e-01 9.944751381215468852e-03
2.800000000000000266e-01 1.049723756906077374e-02
2.899999999999999800e-01 1.104972375690607689e-02
2.899999999999999800e-01 1.160220994475138177e-02
2.999999999999999889e-01 1.215469613259668492e-02
2.999999999999999889e-01 1.270718232044198981e-02
2.999999999999999889e-01 1.325966850828729296e-02
3.099999999999999978e-01 1.381215469613259611e-02
3.200000000000000067e-01 1.436464088397790100e-02
3.200000000000000067e-01 1.491712707182320415e-02
3.300000000000000155e-01 1.546961325966850903e-02
3.300000000000000155e-01 1.602209944751381218e-02
3.499999999999999778e-01 1.657458563535911533e-02
3.499999999999999778e-01 1.712707182320441848e-02
3.499999999999999778e-01 1.767955801104972510e-02
3.499999999999999778e-01 1.823204419889502825e-02
3.699999999999999956e-01 1.878453038674033140e-02
3.699999999999999956e-01 1.933701657458563455e-02
3.800000000000000044e-01 1.988950276243093770e-02
3.800000000000000044e-01 2.044198895027624432e-02
3.900000000000000133e-01 2.099447513812154748e-02
3.900000000000000133e-01 2.154696132596685063e-02
3.900000000000000133e-01 2.209944751381215378e-02
3.900000000000000133e-01 2.265193370165745693e-02
3.900000000000000133e-01 2.320441988950276355e-02
3.900000000000000133e-01 2.375690607734806670e-02
3.900000000000000133e-01 2.430939226519336985e-02
3.900000000000000133e-01 2.486187845303867300e-02
3.900000000000000133e-01 2.541436464088397962e-02
3.900000000000000133e-01 2.596685082872928277e-02
3.900000000000000133e-01 2.651933701657458592e-02
3.900000000000000133e-01 2.707182320441988907e-02
3.900000000000000133e-01 2.762430939226519222e-02
3.900000000000000133e-01 2.817679558011049884e-02
3.900000000000000133e-01 2.872928176795580199e-02
3.900000000000000133e-01 2.928176795580110514e-02
3.900000000000000133e-01 2.983425414364640829e-02
4.000000000000000222e-01 3.038674033149171144e-02
4.000000000000000222e-01 3.093922651933701806e-02
4.000000000000000222e-01 3.149171270718231774e-02
4.000000000000000222e-01 3.204419889502762436e-02
4.000000000000000222e-01 3.259668508287293098e-02
4.099999999999999756e-01 3.314917127071823066e-02
4.099999999999999756e-01 3.370165745856353728e-02
4.099999999999999756e-01 3.425414364640883697e-02
4.099999999999999756e-01 3.480662983425414359e-02
4.099999999999999756e-01 3.535911602209945021e-02
4.099999999999999756e-01 3.591160220994474989e-02
4.099999999999999756e-01 3.646408839779005651e-02
4.099999999999999756e-01 3.701657458563535619e-02
4.099999999999999756e-01 3.756906077348066281e-02
4.099999999999999756e-01 3.812154696132596943e-02
4.099999999999999756e-01 3.867403314917126911e-02
4.099999999999999756e-01 3.922651933701657573e-02
4.099999999999999756e-01 3.977900552486187541e-02
4.099999999999999756e-01 4.033149171270718203e-02
4.099999999999999756e-01 4.088397790055248865e-02
4.099999999999999756e-01 4.143646408839778833e-02
4.099999999999999756e-01 4.198895027624309495e-02
4.099999999999999756e-01 4.254143646408839463e-02
4.099999999999999756e-01 4.309392265193370125e-02
4.099999999999999756e-01 4.364640883977900787e-02
4.099999999999999756e-01 4.419889502762430755e-02
4.099999999999999756e-01 4.475138121546961417e-02
4.099999999999999756e-01 4.530386740331491385e-02
4.099999999999999756e-01 4.585635359116022047e-02
4.099999999999999756e-01 4.640883977900552709e-02
4.099999999999999756e-01 4.696132596685082677e-02
4.099999999999999756e-01 4.751381215469613339e-02
4.099999999999999756e-01 4.806629834254143308e-02
4.099999999999999756e-01 4.861878453038673970e-02
4.099999999999999756e-01 4.917127071823204632e-02
4.099999999999999756e-01 4.972375690607734600e-02
4.099999999999999756e-01 5.027624309392265262e-02
4.099999999999999756e-01 5.082872928176795924e-02
4.099999999999999756e-01 5.138121546961325892e-02
4.099999999999999756e-01 5.193370165745856554e-02
4.099999999999999756e-01 5.248618784530386522e-02
4.099999999999999756e-01 5.303867403314917184e-02
4.099999999999999756e-01 5.359116022099447846e-02
4.099999999999999756e-01 5.414364640883977814e-02
4.099999999999999756e-01 5.469613259668508476e-02
4.099999999999999756e-01 5.524861878453038444e-02
4.099999999999999756e-01 5.580110497237569106e-02
4.099999999999999756e-01 5.635359116022099768e-02
4.099999999999999756e-01 5.690607734806629736e-02
4.099999999999999756e-01 5.745856353591160398e-02
4.099999999999999756e-01 5.801104972375690366e-02
4.099999999999999756e-01 5.856353591160221028e-02
4.099999999999999756e-01 5.911602209944751690e-02
4.099999999999999756e-01 5.966850828729281658e-02
4.099999999999999756e-01 6.022099447513812320e-02
4.099999999999999756e-01 6.077348066298342288e-02
4.099999999999999756e-01 6.132596685082872950e-02
4.099999999999999756e-01 6.187845303867403612e-02
4.099999999999999756e-01 6.243093922651933581e-02
4.099999999999999756e-01 6.298342541436463549e-02
4.099999999999999756e-01 6.353591160220994905e-02
4.099999999999999756e-01 6.408839779005524873e-02
4.099999999999999756e-01 6.464088397790054841e-02
4.099999999999999756e-01 6.519337016574586197e-02
4.099999999999999756e-01 6.574585635359116165e-02
4.099999999999999756e-01 6.629834254143646133e-02
4.099999999999999756e-01 6.685082872928177489e-02
4.099999999999999756e-01 6.740331491712707457e-02
4.099999999999999756e-01 6.795580110497237425e-02
4.099999999999999756e-01 6.850828729281767393e-02
4.099999999999999756e-01 6.906077348066298749e-02
4.099999999999999756e-01 6.961325966850828717e-02
4.099999999999999756e-01 7.016574585635358685e-02
4.099999999999999756e-01 7.071823204419890041e-02
4.099999999999999756e-01 7.127071823204420009e-02
4.099999999999999756e-01 7.182320441988949977e-02
4.099999999999999756e-01 7.237569060773481333e-02
4.099999999999999756e-01 7.292817679558011301e-02
4.099999999999999756e-01 7.348066298342541269e-02
4.099999999999999756e-01 7.403314917127071237e-02
4.099999999999999756e-01 7.458563535911602593e-02
4.099999999999999756e-01 7.513812154696132561e-02
4.099999999999999756e-01 7.569060773480662530e-02
4.099999999999999756e-01 7.624309392265193885e-02
4.099999999999999756e-01 7.679558011049723854e-02
4.099999999999999756e-01 7.734806629834253822e-02
4.099999999999999756e-01 7.790055248618785178e-02
4.099999999999999756e-01 7.845303867403315146e-02
4.099999999999999756e-01 7.900552486187845114e-02
4.099999999999999756e-01 7.955801104972375082e-02
4.099999999999999756e-01 8.011049723756906438e-02
4.099999999999999756e-01 8.066298342541436406e-02
4.099999999999999756e-01 8.121546961325966374e-02
4.099999999999999756e-01 8.176795580110497730e-02
4.099999999999999756e-01 8.232044198895027698e-02
4.099999999999999756e-01 8.287292817679557666e-02
4.099999999999999756e-01 8.342541436464089022e-02
4.099999999999999756e-01 8.397790055248618990e-02
4.099999999999999756e-01 8.453038674033148958e-02
4.099999999999999756e-01 8.508287292817678926e-02
4.099999999999999756e-01 8.563535911602210282e-02
4.099999999999999756e-01 8.618784530386740250e-02
4.099999999999999756e-01 8.674033149171270218e-02
4.099999999999999756e-01 8.729281767955801574e-02
4.099999999999999756e-01 8.784530386740331542e-02
4.099999999999999756e-01 8.839779005524861510e-02
4.099999999999999756e-01 8.895027624309392866e-02
4.099999999999999756e-01 8.950276243093922834e-02
4.099999999999999756e-01 9.005524861878452803e-02
4.099999999999999756e-01 9.060773480662982771e-02
4.099999999999999756e-01 9.116022099447514127e-02
4.099999999999999756e-01 9.171270718232044095e-02
4.099999999999999756e-01 9.226519337016574063e-02
4.099999999999999756e-01 9.281767955801105419e-02
4.099999999999999756e-01 9.337016574585635387e-02
4.099999999999999756e-01 9.392265193370165355e-02
4.099999999999999756e-01 9.447513812154696711e-02
4.099999999999999756e-01 9.502762430939226679e-02
4.099999999999999756e-01 9.558011049723756647e-02
4.099999999999999756e-01 9.613259668508286615e-02
4.099999999999999756e-01 9.668508287292817971e-02
4.099999999999999756e-01 9.723756906077347939e-02
4.099999999999999756e-01 9.779005524861877907e-02
4.099999999999999756e-01 9.834254143646409263e-02
4.099999999999999756e-01 9.889502762430939231e-02
4.099999999999999756e-01 9.944751381215469199e-02
4.099999999999999756e-01 1.000000000000000056e-01
4.099999999999999756e-01 1.005524861878453052e-01
4.099999999999999756e-01 1.011049723756906049e-01
4.099999999999999756e-01 1.016574585635359185e-01
4.099999999999999756e-01 1.022099447513812182e-01
4.099999999999999756e-01 1.027624309392265178e-01
4.099999999999999756e-01 1.033149171270718175e-01
4.099999999999999756e-01 1.038674033149171311e-01
4.099999999999999756e-01 1.044198895027624308e-01
4.099999999999999756e-01 1.049723756906077304e-01
4.099999999999999756e-01 1.055248618784530440e-01
4.099999999999999756e-01 1.060773480662983437e-01
4.099999999999999756e-01 1.066298342541436434e-01
4.099999999999999756e-01 1.071823204419889569e-01
4.099999999999999756e-01 1.077348066298342566e-01
4.099999999999999756e-01 1.082872928176795563e-01
4.099999999999999756e-01 1.088397790055248560e-01
4.099999999999999756e-01 1.093922651933701695e-01
4.099999999999999756e-01 1.099447513812154692e-01
4.099999999999999756e-01 1.104972375690607689e-01
4.099999999999999756e-01 1.110497237569060824e-01
4.099999999999999756e-01 1.116022099447513821e-01
4.099999999999999756e-01 1.121546961325966818e-01
4.099999999999999756e-01 1.127071823204419954e-01
4.099999999999999756e-01 1.132596685082872950e-01
4.099999999999999756e-01 1.138121546961325947e-01
4.099999999999999756e-01 1.143646408839778944e-01
4.099999999999999756e-01 1.149171270718232080e-01
4.099999999999999756e-01 1.154696132596685076e-01
4.099999999999999756e-01 1.160220994475138073e-01
4.099999999999999756e-01 1.165745856353591209e-01
4.099999999999999756e-01 1.171270718232044206e-01
4.099999999999999756e-01 1.176795580110497202e-01
4.099999999999999756e-01 1.182320441988950338e-01
4.099999999999999756e-01 1.187845303867403335e-01
4.099999999999999756e-01 1.193370165745856332e-01
4.099999999999999756e-01 1.198895027624309328e-01
4.099999999999999756e-01 1.204419889502762464e-01
4.099999999999999756e-01 1.209944751381215461e-01
4.099999999999999756e-01 1.215469613259668458e-01
4.099999999999999756e-01 1.220994475138121593e-01
4.099999999999999756e-01 1.226519337016574590e-01
4.099999999999999756e-01 1.232044198895027587e-01
4.099999999999999756e-01 1.237569060773480722e-01
4.099999999999999756e-01 1.243093922651933719e-01
4.099999999999999756e-01 1.248618784530386716e-01
4.099999999999999756e-01 1.254143646408839852e-01
4.099999999999999756e-01 1.259668508287292710e-01
4.099999999999999756e-01 1.265193370165745845e-01
4.099999999999999756e-01 1.270718232044198981e-01
4.099999999999999756e-01 1.276243093922651839e-01
4.099999999999999756e-01 1.281767955801104975e-01
4.099999999999999756e-01 1.287292817679558110e-01
4.099999999999999756e-01 1.292817679558010968e-01
4.099999999999999756e-01 1.298342541436464104e-01
4.099999999999999756e-01 1.303867403314917239e-01
4.099999999999999756e-01 1.309392265193370097e-01
4.099999999999999756e-01 1.314917127071823233e-01
4.099999999999999756e-01 1.320441988950276369e-01
4.099999999999999756e-01 1.325966850828729227e-01
4.099999999999999756e-01 1.331491712707182362e-01
4.099999999999999756e-01 1.337016574585635498e-01
4.099999999999999756e-01 1.342541436464088356e-01
4.099999999999999756e-01 1.348066298342541491e-01
4.099999999999999756e-01 1.353591160220994349e-01
4.099999999999999756e-01 1.359116022099447485e-01
4.099999999999999756e-01 1.364640883977900621e-01
4.099999999999999756e-01 1.370165745856353479e-01
4.099999999999999756e-01 1.375690607734806614e-01
4.099999999999999756e-01 1.381215469613259750e-01
4.099999999999999756e-01 1.386740331491712608e-01
4.099999999999999756e-01 1.392265193370165743e-01
4.099999999999999756e-01 1.397790055248618879e-01
4.099999999999999756e-01 1.403314917127071737e-01
4.099999999999999756e-01 1.408839779005524873e-01
4.099999999999999756e-01 1.414364640883978008e-01
4.099999999999999756e-01 1.419889502762430866e-01
4.099999999999999756e-01 1.425414364640884002e-01
4.099999999999999756e-01 1.430939226519337137e-01
4.099999999999999756e-01 1.436464088397789995e-01
4.099999999999999756e-01 1.441988950276243131e-01
4.099999999999999756e-01 1.447513812154696267e-01
4.099999999999999756e-01 1.453038674033149125e-01
4.099999999999999756e-01 1.458563535911602260e-01
4.099999999999999756e-01 1.464088397790055118e-01
4.099999999999999756e-01 1.469613259668508254e-01
4.099999999999999756e-01 1.475138121546961389e-01
4.099999999999999756e-01 1.480662983425414247e-01
4.099999999999999756e-01 1.486187845303867383e-01
4.099999999999999756e-01 1.491712707182320519e-01
4.099999999999999756e-01 1.497237569060773377e-01
4.099999999999999756e-01 1.502762430939226512e-01
4.099999999999999756e-01 1.508287292817679648e-01
4.099999999999999756e-01 1.513812154696132506e-01
4.099999999999999756e-01 1.519337016574585641e-01
4.099999999999999756e-01 1.524861878453038777e-01
4.099999999999999756e-01 1.530386740331491635e-01
4.099999999999999756e-01 1.535911602209944771e-01
4.099999999999999756e-01 1.541436464088397906e-01
4.099999999999999756e-01 1.546961325966850764e-01
4.099999999999999756e-01 1.552486187845303900e-01
4.099999999999999756e-01 1.558011049723757036e-01
4.099999999999999756e-01 1.563535911602209894e-01
4.099999999999999756e-01 1.569060773480663029e-01
4.099999999999999756e-01 1.574585635359115887e-01
4.099999999999999756e-01 1.580110497237569023e-01
4.099999999999999756e-01 1.585635359116022158e-01
4.099999999999999756e-01 1.591160220994475016e-01
4.099999999999999756e-01 1.596685082872928152e-01
4.099999999999999756e-01 1.602209944751381288e-01
4.099999999999999756e-01 1.607734806629834146e-01
4.099999999999999756e-01 1.613259668508287281e-01
4.099999999999999756e-01 1.618784530386740417e-01
4.099999999999999756e-01 1.624309392265193275e-01
4.099999999999999756e-01 1.629834254143646410e-01
4.099999999999999756e-01 1.635359116022099546e-01
4.099999999999999756e-01 1.640883977900552404e-01
4.099999999999999756e-01 1.646408839779005540e-01
4.099999999999999756e-01 1.651933701657458675e-01
4.099999999999999756e-01 1.657458563535911533e-01
4.099999999999999756e-01 1.662983425414364669e-01
4.099999999999999756e-01 1.668508287292817804e-01
4.099999999999999756e-01 1.674033149171270662e-01
4.099999999999999756e-01 1.679558011049723798e-01
4.099999999999999756e-01 1.685082872928176934e-01
4.099999999999999756e-01 1.690607734806629792e-01
4.099999999999999756e-01 1.696132596685082927e-01
4.099999999999999756e-01 1.701657458563535785e-01
4.099999999999999756e-01 1.707182320441988921e-01
4.099999999999999756e-01 1.712707182320442056e-01
4.099999999999999756e-01 1.718232044198894914e-01
4.099999999999999756e-01 1.723756906077348050e-01
4.099999999999999756e-01 1.729281767955801186e-01
4.099999999999999756e-01 1.734806629834254044e-01
4.099999999999999756e-01 1.740331491712707179e-01
4.099999999999999756e-01 1.745856353591160315e-01
4.099999999999999756e-01 1.751381215469613173e-01
4.099999999999999756e-01 1.756906077348066308e-01
4.099999999999999756e-01 1.762430939226519444e-01
4.099999999999999756e-01 1.767955801104972302e-01
4.099999999999999756e-01 1.773480662983425438e-01
4.099999999999999756e-01 1.779005524861878573e-01
4.099999999999999756e-01 1.784530386740331431e-01
4.099999999999999756e-01 1.790055248618784567e-01
4.099999999999999756e-01 1.795580110497237702e-01
4.099999999999999756e-01 1.801104972375690561e-01
4.099999999999999756e-01 1.806629834254143696e-01
4.099999999999999756e-01 1.812154696132596554e-01
4.099999999999999756e-01 1.817679558011049690e-01
4.099999999999999756e-01 1.823204419889502825e-01
4.099999999999999756e-01 1.828729281767955683e-01
4.099999999999999756e-01 1.834254143646408819e-01
4.099999999999999756e-01 1.839779005524861955e-01
4.099999999999999756e-01 1.845303867403314813e-01
4.099999999999999756e-01 1.850828729281767948e-01
4.099999999999999756e-01 1.856353591160221084e-01
4.099999999999999756e-01 1.861878453038673942e-01
4.099999999999999756e-01 1.867403314917127077e-01
4.099999999999999756e-01 1.872928176795580213e-01
4.099999999999999756e-01 1.878453038674033071e-01
4.099999999999999756e-01 1.883977900552486207e-01
4.099999999999999756e-01 1.889502762430939342e-01
4.099999999999999756e-01 1.895027624309392200e-01
4.099999999999999756e-01 1.900552486187845336e-01
4.099999999999999756e-01 1.906077348066298471e-01
4.099999999999999756e-01 1.911602209944751329e-01
4.099999999999999756e-01 1.917127071823204465e-01
4.099999999999999756e-01 1.922651933701657323e-01
4.099999999999999756e-01 1.928176795580110459e-01
4.099999999999999756e-01 1.933701657458563594e-01
4.099999999999999756e-01 1.939226519337016452e-01
4.099999999999999756e-01 1.944751381215469588e-01
4.099999999999999756e-01 1.950276243093922723e-01
4.099999999999999756e-01 1.955801104972375581e-01
4.099999999999999756e-01 1.961325966850828717e-01
4.099999999999999756e-01 1.966850828729281853e-01
4.099999999999999756e-01 1.972375690607734711e-01
4.099999999999999756e-01 1.977900552486187846e-01
4.099999999999999756e-01 1.983425414364640982e-01
4.099999999999999756e-01 1.988950276243093840e-01
4.099999999999999756e-01 1.994475138121546975e-01
4.099999999999999756e-01 2.000000000000000111e-01
4.099999999999999756e-01 2.005524861878452969e-01
4.099999999999999756e-01 2.011049723756906105e-01
4.099999999999999756e-01 2.016574585635359240e-01
4.099999999999999756e-01 2.022099447513812098e-01
4.099999999999999756e-01 2.027624309392265234e-01
4.099999999999999756e-01 2.033149171270718369e-01
4.099999999999999756e-01 2.038674033149171227e-01
4.099999999999999756e-01 2.044198895027624363e-01
4.099999999999999756e-01 2.049723756906077221e-01
4.099999999999999756e-01 2.055248618784530357e-01
4.099999999999999756e-01 2.060773480662983492e-01
4.099999999999999756e-01 2.066298342541436350e-01
4.099999999999999756e-01 2.071823204419889486e-01
4.099999999999999756e-01 2.077348066298342621e-01
4.099999999999999756e-01 2.082872928176795480e-01
4.099999999999999756e-01 2.088397790055248615e-01
4.099999999999999756e-01 2.093922651933701751e-01
4.099999999999999756e-01 2.099447513812154609e-01
4.099999999999999756e-01 2.104972375690607744e-01
4.099999999999999756e-01 2.110497237569060880e-01
4.099999999999999756e-01 2.116022099447513738e-01
4.099999999999999756e-01 2.121546961325966874e-01
4.099999999999999756e-01 2.127071823204420009e-01
4.099999999999999756e-01 2.132596685082872867e-01
4.099999999999999756e-01 2.138121546961326003e-01
4.099999999999999756e-01 2.143646408839779138e-01
4.099999999999999756e-01 2.149171270718231996e-01
4.099999999999999756e-01 2.154696132596685132e-01
4.099999999999999756e-01 2.160220994475137990e-01
4.099999999999999756e-01 2.165745856353591126e-01
4.099999999999999756e-01 2.171270718232044261e-01
4.099999999999999756e-01 2.176795580110497119e-01
4.099999999999999756e-01 2.182320441988950255e-01
4.099999999999999756e-01 2.187845303867403390e-01
4.099999999999999756e-01 2.193370165745856248e-01
4.099999999999999756e-01 2.198895027624309384e-01
4.099999999999999756e-01 2.204419889502762520e-01
4.099999999999999756e-01 2.209944751381215378e-01
4.099999999999999756e-01 2.215469613259668513e-01
4.099999999999999756e-01 2.220994475138121649e-01
4.099999999999999756e-01 2.226519337016574507e-01
4.099999999999999756e-01 2.232044198895027642e-01
4.099999999999999756e-01 2.237569060773480778e-01
4.099999999999999756e-01 2.243093922651933636e-01
4.099999999999999756e-01 2.248618784530386772e-01
4.099999999999999756e-01 2.254143646408839907e-01
4.099999999999999756e-01 2.259668508287292765e-01
4.099999999999999756e-01 2.265193370165745901e-01
4.099999999999999756e-01 2.270718232044198759e-01
4.099999999999999756e-01 2.276243093922651894e-01
4.099999999999999756e-01 2.281767955801105030e-01
4.099999999999999756e-01 2.287292817679557888e-01
4.099999999999999756e-01 2.292817679558011024e-01
4.099999999999999756e-01 2.298342541436464159e-01
4.099999999999999756e-01 2.303867403314917017e-01
4.099999999999999756e-01 2.309392265193370153e-01
4.099999999999999756e-01 2.314917127071823288e-01
4.099999999999999756e-01 2.320441988950276146e-01
4.099999999999999756e-01 2.325966850828729282e-01
4.099999999999999756e-01 2.331491712707182418e-01
4.099999999999999756e-01 2.337016574585635276e-01
4.199999999999999845e-01 2.342541436464088411e-01
4.199999999999999845e-01 2.348066298342541547e-01
4.199999999999999845e-01 2.353591160220994405e-01
4.199999999999999845e-01 2.359116022099447540e-01
4.199999999999999845e-01 2.364640883977900676e-01
4.199999999999999845e-01 2.370165745856353534e-01
4.199999999999999845e-01 2.375690607734806670e-01
4.199999999999999845e-01 2.381215469613259805e-01
4.199999999999999845e-01 2.386740331491712663e-01
4.199999999999999845e-01 2.392265193370165799e-01
4.199999999999999845e-01 2.397790055248618657e-01
4.199999999999999845e-01 2.403314917127071793e-01
4.199999999999999845e-01 2.408839779005524928e-01
4.199999999999999845e-01 2.414364640883977786e-01
4.199999999999999845e-01 2.419889502762430922e-01
4.199999999999999845e-01 2.425414364640884057e-01
4.199999999999999845e-01 2.430939226519336915e-01
4.199999999999999845e-01 2.436464088397790051e-01
4.199999999999999845e-01 2.441988950276243187e-01
4.199999999999999845e-01 2.447513812154696045e-01
4.199999999999999845e-01 2.453038674033149180e-01
4.199999999999999845e-01 2.458563535911602316e-01
4.199999999999999845e-01 2.464088397790055174e-01
4.199999999999999845e-01 2.469613259668508309e-01
4.199999999999999845e-01 2.475138121546961445e-01
4.199999999999999845e-01 2.480662983425414303e-01
4.199999999999999845e-01 2.486187845303867439e-01
4.199999999999999845e-01 2.491712707182320574e-01
4.199999999999999845e-01 2.497237569060773432e-01
4.199999999999999845e-01 2.502762430939226568e-01
4.199999999999999845e-01 2.508287292817679703e-01
4.199999999999999845e-01 2.513812154696132839e-01
4.199999999999999845e-01 2.519337016574585419e-01
4.199999999999999845e-01 2.524861878453038555e-01
4.199999999999999845e-01 2.530386740331491691e-01
4.199999999999999845e-01 2.535911602209944826e-01
4.199999999999999845e-01 2.541436464088397962e-01
4.199999999999999845e-01 2.546961325966851097e-01
4.199999999999999845e-01 2.552486187845303678e-01
4.199999999999999845e-01 2.558011049723756813e-01
4.199999999999999845e-01 2.563535911602209949e-01
4.199999999999999845e-01 2.569060773480663085e-01
4.199999999999999845e-01 2.574585635359116220e-01
4.199999999999999845e-01 2.580110497237568801e-01
4.199999999999999845e-01 2.585635359116021936e-01
4.199999999999999845e-01 2.591160220994475072e-01
4.199999999999999845e-01 2.596685082872928207e-01
4.199999999999999845e-01 2.602209944751381343e-01
4.199999999999999845e-01 2.607734806629834479e-01
4.199999999999999845e-01 2.613259668508287059e-01
4.199999999999999845e-01 2.618784530386740195e-01
4.199999999999999845e-01 2.624309392265193330e-01
4.199999999999999845e-01 2.629834254143646466e-01
4.199999999999999845e-01 2.635359116022099601e-01
4.199999999999999845e-01 2.640883977900552737e-01
4.199999999999999845e-01 2.646408839779005318e-01
4.199999999999999845e-01 2.651933701657458453e-01
4.199999999999999845e-01 2.657458563535911589e-01
4.199999999999999845e-01 2.662983425414364724e-01
4.199999999999999845e-01 2.668508287292817860e-01
4.199999999999999845e-01 2.674033149171270995e-01
4.199999999999999845e-01 2.679558011049723576e-01
4.199999999999999845e-01 2.685082872928176712e-01
4.199999999999999845e-01 2.690607734806629847e-01
4.199999999999999845e-01 2.696132596685082983e-01
4.199999999999999845e-01 2.701657458563536118e-01
4.199999999999999845e-01 2.707182320441988699e-01
4.199999999999999845e-01 2.712707182320441834e-01
4.199999999999999845e-01 2.718232044198894970e-01
4.199999999999999845e-01 2.723756906077348106e-01
4.199999999999999845e-01 2.729281767955801241e-01
4.199999999999999845e-01 2.734806629834254377e-01
4.199999999999999845e-01 2.740331491712706957e-01
4.199999999999999845e-01 2.745856353591160093e-01
4.199999999999999845e-01 2.751381215469613228e-01
4.199999999999999845e-01 2.756906077348066364e-01
4.199999999999999845e-01 2.762430939226519500e-01
4.199999999999999845e-01 2.767955801104972635e-01
4.199999999999999845e-01 2.773480662983425216e-01
4.199999999999999845e-01 2.779005524861878351e-01
4.199999999999999845e-01 2.784530386740331487e-01
4.199999999999999845e-01 2.790055248618784622e-01
4.199999999999999845e-01 2.795580110497237758e-01
4.199999999999999845e-01 2.801104972375690338e-01
4.199999999999999845e-01 2.806629834254143474e-01
4.199999999999999845e-01 2.812154696132596610e-01
4.199999999999999845e-01 2.817679558011049745e-01
4.199999999999999845e-01 2.823204419889502881e-01
4.199999999999999845e-01 2.828729281767956016e-01
4.199999999999999845e-01 2.834254143646408597e-01
4.199999999999999845e-01 2.839779005524861732e-01
4.199999999999999845e-01 2.845303867403314868e-01
4.199999999999999845e-01 2.850828729281768004e-01
4.199999999999999845e-01 2.856353591160221139e-01
4.199999999999999845e-01 2.861878453038674275e-01
4.199999999999999845e-01 2.867403314917126855e-01
4.199999999999999845e-01 2.872928176795579991e-01
4.199999999999999845e-01 2.878453038674033126e-01
4.199999999999999845e-01 2.883977900552486262e-01
4.199999999999999845e-01 2.889502762430939398e-01
4.199999999999999845e-01 2.895027624309392533e-01
4.199999999999999845e-01 2.900552486187845114e-01
4.199999999999999845e-01 2.906077348066298249e-01
4.199999999999999845e-01 2.911602209944751385e-01
4.199999999999999845e-01 2.917127071823204520e-01
4.199999999999999845e-01 2.922651933701657656e-01
4.199999999999999845e-01 2.928176795580110237e-01
4.199999999999999845e-01 2.933701657458563372e-01
4.199999999999999845e-01 2.939226519337016508e-01
4.199999999999999845e-01 2.944751381215469643e-01
4.199999999999999845e-01 2.950276243093922779e-01
4.199999999999999845e-01 2.955801104972375914e-01
4.199999999999999845e-01 2.961325966850828495e-01
4.199999999999999845e-01 2.966850828729281631e-01
4.199999999999999845e-01 2.972375690607734766e-01
4.199999999999999845e-01 2.977900552486187902e-01
4.299999999999999933e-01 2.983425414364641037e-01
4.299999999999999933e-01 2.988950276243094173e-01
4.299999999999999933e-01 2.994475138121546753e-01
4.299999999999999933e-01 2.999999999999999889e-01
4.299999999999999933e-01 3.005524861878453025e-01
4.299999999999999933e-01 3.011049723756906160e-01
4.299999999999999933e-01 3.016574585635359296e-01
4.299999999999999933e-01 3.022099447513812431e-01
4.299999999999999933e-01 3.027624309392265012e-01
4.299999999999999933e-01 3.033149171270718147e-01
4.299999999999999933e-01 3.038674033149171283e-01
4.299999999999999933e-01 3.044198895027624419e-01
4.299999999999999933e-01 3.049723756906077554e-01
4.299999999999999933e-01 3.055248618784530135e-01
4.299999999999999933e-01 3.060773480662983270e-01
4.299999999999999933e-01 3.066298342541436406e-01
4.299999999999999933e-01 3.071823204419889541e-01
4.299999999999999933e-01 3.077348066298342677e-01
4.299999999999999933e-01 3.082872928176795813e-01
4.299999999999999933e-01 3.088397790055248393e-01
4.299999999999999933e-01 3.093922651933701529e-01
4.299999999999999933e-01 3.099447513812154664e-01
4.299999999999999933e-01 3.104972375690607800e-01
4.299999999999999933e-01 3.110497237569060935e-01
4.299999999999999933e-01 3.116022099447514071e-01
4.299999999999999933e-01 3.121546961325966651e-01
4.299999999999999933e-01 3.127071823204419787e-01
4.299999999999999933e-01 3.132596685082872923e-01
4.299999999999999933e-01 3.138121546961326058e-01
4.299999999999999933e-01 3.143646408839779194e-01
4.299999999999999933e-01 3.149171270718231774e-01
4.299999999999999933e-01 3.154696132596684910e-01
4.299999999999999933e-01 3.160220994475138045e-01
4.299999999999999933e-01 3.165745856353591181e-01
4.299999999999999933e-01 3.171270718232044317e-01
4.299999999999999933e-01 3.176795580110497452e-01
4.299999999999999933e-01 3.182320441988950033e-01
4.299999999999999933e-01 3.187845303867403168e-01
4.299999999999999933e-01 3.193370165745856304e-01
4.299999999999999933e-01 3.198895027624309439e-01
4.299999999999999933e-01 3.204419889502762575e-01
4.299999999999999933e-01 3.209944751381215711e-01
4.299999999999999933e-01 3.215469613259668291e-01
4.299999999999999933e-01 3.220994475138121427e-01
4.299999999999999933e-01 3.226519337016574562e-01
4.299999999999999933e-01 3.232044198895027698e-01
4.299999999999999933e-01 3.237569060773480834e-01
4.299999999999999933e-01 3.243093922651933969e-01
4.299999999999999933e-01 3.248618784530386550e-01
4.299999999999999933e-01 3.254143646408839685e-01
4.299999999999999933e-01 3.259668508287292821e-01
4.299999999999999933e-01 3.265193370165745956e-01
4.299999999999999933e-01 3.270718232044199092e-01
4.299999999999999933e-01 3.276243093922651672e-01
4.299999999999999933e-01 3.281767955801104808e-01
4.299999999999999933e-01 3.287292817679557944e-01
4.299999999999999933e-01 3.292817679558011079e-01
4.299999999999999933e-01 3.298342541436464215e-01
4.299999999999999933e-01 3.303867403314917350e-01
4.299999999999999933e-01 3.309392265193369931e-01
4.299999999999999933e-01 3.314917127071823066e-01
4.299999999999999933e-01 3.320441988950276202e-01
4.299999999999999933e-01 3.325966850828729338e-01
4.299999999999999933e-01 3.331491712707182473e-01
4.299999999999999933e-01 3.337016574585635609e-01
4.299999999999999933e-01 3.342541436464088189e-01
4.299999999999999933e-01 3.348066298342541325e-01
4.299999999999999933e-01 3.353591160220994460e-01
4.299999999999999933e-01 3.359116022099447596e-01
4.299999999999999933e-01 3.364640883977900732e-01
4.299999999999999933e-01 3.370165745856353867e-01
4.299999999999999933e-01 3.375690607734806448e-01
4.299999999999999933e-01 3.381215469613259583e-01
4.299999999999999933e-01 3.386740331491712719e-01
4.299999999999999933e-01 3.392265193370165854e-01
4.299999999999999933e-01 3.397790055248618990e-01
4.299999999999999933e-01 3.403314917127071570e-01
4.299999999999999933e-01 3.408839779005524706e-01
4.299999999999999933e-01 3.414364640883977842e-01
4.299999999999999933e-01 3.419889502762430977e-01
4.299999999999999933e-01 3.425414364640884113e-01
4.299999999999999933e-01 3.430939226519337248e-01
4.299999999999999933e-01 3.436464088397789829e-01
4.299999999999999933e-01 3.441988950276242964e-01
4.299999999999999933e-01 3.447513812154696100e-01
4.299999999999999933e-01 3.453038674033149236e-01
4.299999999999999933e-01 3.458563535911602371e-01
4.299999999999999933e-01 3.464088397790055507e-01
4.299999999999999933e-01 3.469613259668508087e-01
4.299999999999999933e-01 3.475138121546961223e-01
4.299999999999999933e-01 3.480662983425414359e-01
4.299999999999999933e-01 3.486187845303867494e-01
4.299999999999999933e-01 3.491712707182320630e-01
4.299999999999999933e-01 3.497237569060773210e-01
4.299999999999999933e-01 3.502762430939226346e-01
4.299999999999999933e-01 3.508287292817679481e-01
4.299999999999999933e-01 3.513812154696132617e-01
4.299999999999999933e-01 3.519337016574585753e-01
4.299999999999999933e-01 3.524861878453038888e-01
4.299999999999999933e-01 3.530386740331491469e-01
4.299999999999999933e-01 3.535911602209944604e-01
4.299999999999999933e-01 3.541436464088397740e-01
4.299999999999999933e-01 3.546961325966850875e-01
4.299999999999999933e-01 3.552486187845304011e-01
4.299999999999999933e-01 3.558011049723757147e-01
4.299999999999999933e-01 3.563535911602209727e-01
4.299999999999999933e-01 3.569060773480662863e-01
4.299999999999999933e-01 3.574585635359115998e-01
4.299999999999999933e-01 3.580110497237569134e-01
4.299999999999999933e-01 3.585635359116022269e-01
4.299999999999999933e-01 3.591160220994475405e-01
4.299999999999999933e-01 3.596685082872927985e-01
4.299999999999999933e-01 3.602209944751381121e-01
4.299999999999999933e-01 3.607734806629834257e-01
4.299999999999999933e-01 3.613259668508287392e-01
4.299999999999999933e-01 3.618784530386740528e-01
4.299999999999999933e-01 3.624309392265193108e-01
4.299999999999999933e-01 3.629834254143646244e-01
4.299999999999999933e-01 3.635359116022099379e-01
4.299999999999999933e-01 3.640883977900552515e-01
4.299999999999999933e-01 3.646408839779005651e-01
4.299999999999999933e-01 3.651933701657458786e-01
4.299999999999999933e-01 3.657458563535911367e-01
4.299999999999999933e-01 3.662983425414364502e-01
4.299999999999999933e-01 3.668508287292817638e-01
4.299999999999999933e-01 3.674033149171270773e-01
4.299999999999999933e-01 3.679558011049723909e-01
4.299999999999999933e-01 3.685082872928177045e-01
4.299999999999999933e-01 3.690607734806629625e-01
4.299999999999999933e-01 3.696132596685082761e-01
4.299999999999999933e-01 3.701657458563535896e-01
4.299999999999999933e-01 3.707182320441989032e-01
4.299999999999999933e-01 3.712707182320442167e-01
4.299999999999999933e-01 3.718232044198895303e-01
4.299999999999999933e-01 3.723756906077347884e-01
4.299999999999999933e-01 3.729281767955801019e-01
4.299999999999999933e-01 3.734806629834254155e-01
4.299999999999999933e-01 3.740331491712707290e-01
4.299999999999999933e-01 3.745856353591160426e-01
4.299999999999999933e-01 3.751381215469613006e-01
4.299999999999999933e-01 3.756906077348066142e-01
4.299999999999999933e-01 3.762430939226519278e-01
4.299999999999999933e-01 3.767955801104972413e-01
4.299999999999999933e-01 3.773480662983425549e-01
4.299999999999999933e-01 3.779005524861878684e-01
4.299999999999999933e-01 3.784530386740331265e-01
4.299999999999999933e-01 3.790055248618784400e-01
4.299999999999999933e-01 3.795580110497237536e-01
4.299999999999999933e-01 3.801104972375690672e-01
4.299999999999999933e-01 3.806629834254143807e-01
4.299999999999999933e-01 3.812154696132596943e-01
4.299999999999999933e-01 3.817679558011049523e-01
4.299999999999999933e-01 3.823204419889502659e-01
4.299999999999999933e-01 3.828729281767955794e-01
4.299999999999999933e-01 3.834254143646408930e-01
4.299999999999999933e-01 3.839779005524862066e-01
4.299999999999999933e-01 3.845303867403314646e-01
4.299999999999999933e-01 3.850828729281767782e-01
4.299999999999999933e-01 3.856353591160220917e-01
4.299999999999999933e-01 3.861878453038674053e-01
4.299999999999999933e-01 3.867403314917127188e-01
4.299999999999999933e-01 3.872928176795580324e-01
4.299999999999999933e-01 3.878453038674032904e-01
4.299999999999999933e-01 3.883977900552486040e-01
4.299999999999999933e-01 3.889502762430939176e-01
4.299999999999999933e-01 3.895027624309392311e-01
4.299999999999999933e-01 3.900552486187845447e-01
4.299999999999999933e-01 3.906077348066298582e-01
4.299999999999999933e-01 3.911602209944751163e-01
4.299999999999999933e-01 3.917127071823204298e-01
4.299999999999999933e-01 3.922651933701657434e-01
4.299999999999999933e-01 3.928176795580110570e-01
4.299999999999999933e-01 3.933701657458563705e-01
4.299999999999999933e-01 3.939226519337016841e-01
4.299999999999999933e-01 3.944751381215469421e-01
4.299999999999999933e-01 3.950276243093922557e-01
4.299999999999999933e-01 3.955801104972375692e-01
4.299999999999999933e-01 3.961325966850828828e-01
4.299999999999999933e-01 3.966850828729281964e-01
4.299999999999999933e-01 3.972375690607734544e-01
4.299999999999999933e-01 3.977900552486187680e-01
4.299999999999999933e-01 3.983425414364640815e-01
4.299999999999999933e-01 3.988950276243093951e-01
4.299999999999999933e-01 3.994475138121547086e-01
4.299999999999999933e-01 4.000000000000000222e-01
4.299999999999999933e-01 4.005524861878452803e-01
4.299999999999999933e-01 4.011049723756905938e-01
4.299999999999999933e-01 4.016574585635359074e-01
4.299999999999999933e-01 4.022099447513812209e-01
4.299999999999999933e-01 4.027624309392265345e-01
4.299999999999999933e-01 4.033149171270718480e-01
4.299999999999999933e-01 4.038674033149171061e-01
4.299999999999999933e-01 4.044198895027624197e-01
4.299999999999999933e-01 4.049723756906077332e-01
4.299999999999999933e-01 4.055248618784530468e-01
4.299999999999999933e-01 4.060773480662983603e-01
4.299999999999999933e-01 4.066298342541436739e-01
4.299999999999999933e-01 4.071823204419889319e-01
4.299999999999999933e-01 4.077348066298342455e-01
4.299999999999999933e-01 4.082872928176795591e-01
4.299999999999999933e-01 4.088397790055248726e-01
4.299999999999999933e-01 4.093922651933701862e-01
4.299999999999999933e-01 4.099447513812154442e-01
4.299999999999999933e-01 4.104972375690607578e-01
4.299999999999999933e-01 4.110497237569060713e-01
4.299999999999999933e-01 4.116022099447513849e-01
4.299999999999999933e-01 4.121546961325966985e-01
4.299999999999999933e-01 4.127071823204420120e-01
4.299999999999999933e-01 4.132596685082872701e-01
4.299999999999999933e-01 4.138121546961325836e-01
4.299999999999999933e-01 4.143646408839778972e-01
4.299999999999999933e-01 4.149171270718232107e-01
4.299999999999999933e-01 4.154696132596685243e-01
4.299999999999999933e-01 4.160220994475138379e-01
4.299999999999999933e-01 4.165745856353590959e-01
4.299999999999999933e-01 4.171270718232044095e-01
4.299999999999999933e-01 4.176795580110497230e-01
4.299999999999999933e-01 4.182320441988950366e-01
4.299999999999999933e-01 4.187845303867403501e-01
4.299999999999999933e-01 4.193370165745856082e-01
4.299999999999999933e-01 4.198895027624309217e-01
4.299999999999999933e-01 4.204419889502762353e-01
4.299999999999999933e-01 4.209944751381215489e-01
4.299999999999999933e-01 4.215469613259668624e-01
4.299999999999999933e-01 4.220994475138121760e-01
4.299999999999999933e-01 4.226519337016574340e-01
4.299999999999999933e-01 4.232044198895027476e-01
4.299999999999999933e-01 4.237569060773480611e-01
4.299999999999999933e-01 4.243093922651933747e-01
4.299999999999999933e-01 4.248618784530386883e-01
4.299999999999999933e-01 4.254143646408840018e-01
4.299999999999999933e-01 4.259668508287292599e-01
4.299999999999999933e-01 4.265193370165745734e-01
4.299999999999999933e-01 4.270718232044198870e-01
4.299999999999999933e-01 4.276243093922652005e-01
4.299999999999999933e-01 4.281767955801105141e-01
4.299999999999999933e-01 4.287292817679558277e-01
4.299999999999999933e-01 4.292817679558010857e-01
4.299999999999999933e-01 4.298342541436463993e-01
4.299999999999999933e-01 4.303867403314917128e-01
4.299999999999999933e-01 4.309392265193370264e-01
4.299999999999999933e-01 4.314917127071823399e-01
4.299999999999999933e-01 4.320441988950275980e-01
4.299999999999999933e-01 4.325966850828729116e-01
4.299999999999999933e-01 4.331491712707182251e-01
4.299999999999999933e-01 4.337016574585635387e-01
4.299999999999999933e-01 4.342541436464088522e-01
4.299999999999999933e-01 4.348066298342541658e-01
4.299999999999999933e-01 4.353591160220994238e-01
4.299999999999999933e-01 4.359116022099447374e-01
4.299999999999999933e-01 4.364640883977900510e-01
4.299999999999999933e-01 4.370165745856353645e-01
4.299999999999999933e-01 4.375690607734806781e-01
4.299999999999999933e-01 4.381215469613259916e-01
4.299999999999999933e-01 4.386740331491712497e-01
4.299999999999999933e-01 4.392265193370165632e-01
4.299999999999999933e-01 4.397790055248618768e-01
4.299999999999999933e-01 4.403314917127071904e-01
4.299999999999999933e-01 4.408839779005525039e-01
4.299999999999999933e-01 4.414364640883978175e-01
4.299999999999999933e-01 4.419889502762430755e-01
4.299999999999999933e-01 4.425414364640883891e-01
4.299999999999999933e-01 4.430939226519337026e-01
4.299999999999999933e-01 4.436464088397790162e-01
4.299999999999999933e-01 4.441988950276243298e-01
4.299999999999999933e-01 4.447513812154695878e-01
4.299999999999999933e-01 4.453038674033149014e-01
4.299999999999999933e-01 4.458563535911602149e-01
4.299999999999999933e-01 4.464088397790055285e-01
4.299999999999999933e-01 4.469613259668508420e-01
4.299999999999999933e-01 4.475138121546961556e-01
4.299999999999999933e-01 4.480662983425414136e-01
4.299999999999999933e-01 4.486187845303867272e-01
4.299999999999999933e-01 4.491712707182320408e-01
4.299999999999999933e-01 4.497237569060773543e-01
4.299999999999999933e-01 4.502762430939226679e-01
4.299999999999999933e-01 4.508287292817679814e-01
4.299999999999999933e-01 4.513812154696132395e-01
4.299999999999999933e-01 4.519337016574585530e-01
4.299999999999999933e-01 4.524861878453038666e-01
4.299999999999999933e-01 4.530386740331491802e-01
4.299999999999999933e-01 4.535911602209944937e-01
4.299999999999999933e-01 4.541436464088397518e-01
4.299999999999999933e-01 4.546961325966850653e-01
4.299999999999999933e-01 4.552486187845303789e-01
4.299999999999999933e-01 4.558011049723756924e-01
4.299999999999999933e-01 4.563535911602210060e-01
4.299999999999999933e-01 4.569060773480663196e-01
4.299999999999999933e-01 4.574585635359115776e-01
4.299999999999999933e-01 4.580110497237568912e-01
4.299999999999999933e-01 4.585635359116022047e-01
4.299999999999999933e-01 4.591160220994475183e-01
4.299999999999999933e-01 4.596685082872928318e-01
4.299999999999999933e-01 4.602209944751381454e-01
4.299999999999999933e-01 4.607734806629834035e-01
4.299999999999999933e-01 4.613259668508287170e-01
4.299999999999999933e-01 4.618784530386740306e-01
4.299999999999999933e-01 4.624309392265193441e-01
4.299999999999999933e-01 4.629834254143646577e-01
4.299999999999999933e-01 4.635359116022099712e-01
4.299999999999999933e-01 4.640883977900552293e-01
4.299999999999999933e-01 4.646408839779005429e-01
4.299999999999999933e-01 4.651933701657458564e-01
4.299999999999999933e-01 4.657458563535911700e-01
4.299999999999999933e-01 4.662983425414364835e-01
4.299999999999999933e-01 4.668508287292817416e-01
4.299999999999999933e-01 4.674033149171270551e-01
4.299999999999999933e-01 4.679558011049723687e-01
4.299999999999999933e-01 4.685082872928176823e-01
4.299999999999999933e-01 4.690607734806629958e-01
4.299999999999999933e-01 4.696132596685083094e-01
4.299999999999999933e-01 4.701657458563535674e-01
4.299999999999999933e-01 4.707182320441988810e-01
4.299999999999999933e-01 4.712707182320441945e-01
4.299999999999999933e-01 4.718232044198895081e-01
4.299999999999999933e-01 4.723756906077348217e-01
4.299999999999999933e-01 4.729281767955801352e-01
4.299999999999999933e-01 4.734806629834253933e-01
4.299999999999999933e-01 4.740331491712707068e-01
4.299999999999999933e-01 4.745856353591160204e-01
4.299999999999999933e-01 4.751381215469613339e-01
4.299999999999999933e-01 4.756906077348066475e-01
4.299999999999999933e-01 4.762430939226519611e-01
4.299999999999999933e-01 4.767955801104972191e-01
4.299999999999999933e-01 4.773480662983425327e-01
4.299999999999999933e-01 4.779005524861878462e-01
4.299999999999999933e-01 4.784530386740331598e-01
4.299999999999999933e-01 4.790055248618784733e-01
4.299999999999999933e-01 4.795580110497237314e-01
4.299999999999999933e-01 4.801104972375690449e-01
4.299999999999999933e-01 4.806629834254143585e-01
4.299999999999999933e-01 4.812154696132596721e-01
4.299999999999999933e-01 4.817679558011049856e-01
4.299999999999999933e-01 4.823204419889502992e-01
4.299999999999999933e-01 4.828729281767955572e-01
4.299999999999999933e-01 4.834254143646408708e-01
4.299999999999999933e-01 4.839779005524861843e-01
4.299999999999999933e-01 4.845303867403314979e-01
4.299999999999999933e-01 4.850828729281768115e-01
4.299999999999999933e-01 4.856353591160221250e-01
4.299999999999999933e-01 4.861878453038673831e-01
4.299999999999999933e-01 4.867403314917126966e-01
4.299999999999999933e-01 4.872928176795580102e-01
4.299999999999999933e-01 4.878453038674033237e-01
4.299999999999999933e-01 4.883977900552486373e-01
4.299999999999999933e-01 4.889502762430938954e-01
4.299999999999999933e-01 4.895027624309392089e-01
4.299999999999999933e-01 4.900552486187845225e-01
4.299999999999999933e-01 4.906077348066298360e-01
4.299999999999999933e-01 4.911602209944751496e-01
4.299999999999999933e-01 4.917127071823204632e-01
4.299999999999999933e-01 4.922651933701657212e-01
4.299999999999999933e-01 4.928176795580110348e-01
4.299999999999999933e-01 4.933701657458563483e-01
4.299999999999999933e-01 4.939226519337016619e-01
4.299999999999999933e-01 4.944751381215469754e-01
4.299999999999999933e-01 4.950276243093922890e-01
4.299999999999999933e-01 4.955801104972375470e-01
4.299999999999999933e-01 4.961325966850828606e-01
4.299999999999999933e-01 4.966850828729281742e-01
4.299999999999999933e-01 4.972375690607734877e-01
4.299999999999999933e-01 4.977900552486188013e-01
4.299999999999999933e-01 4.983425414364641148e-01
4.299999999999999933e-01 4.988950276243093729e-01
4.299999999999999933e-01 4.994475138121546864e-01
4.299999999999999933e-01 5.000000000000000000e-01
4.299999999999999933e-01 5.005524861878453136e-01
4.299999999999999933e-01 5.011049723756906271e-01
4.299999999999999933e-01 5.016574585635359407e-01
4.299999999999999933e-01 5.022099447513812542e-01
4.299999999999999933e-01 5.027624309392265678e-01
4.299999999999999933e-01 5.033149171270717703e-01
4.299999999999999933e-01 5.038674033149170839e-01
4.299999999999999933e-01 5.044198895027623974e-01
4.299999999999999933e-01 5.049723756906077110e-01
4.299999999999999933e-01 5.055248618784530246e-01
4.299999999999999933e-01 5.060773480662983381e-01
4.299999999999999933e-01 5.066298342541436517e-01
4.299999999999999933e-01 5.071823204419889652e-01
4.299999999999999933e-01 5.077348066298342788e-01
4.299999999999999933e-01 5.082872928176795924e-01
4.299999999999999933e-01 5.088397790055249059e-01
4.299999999999999933e-01 5.093922651933702195e-01
4.299999999999999933e-01 5.099447513812154220e-01
4.299999999999999933e-01 5.104972375690607356e-01
4.299999999999999933e-01 5.110497237569060491e-01
4.299999999999999933e-01 5.116022099447513627e-01
4.299999999999999933e-01 5.121546961325966763e-01
4.299999999999999933e-01 5.127071823204419898e-01
4.299999999999999933e-01 5.132596685082873034e-01
4.299999999999999933e-01 5.138121546961326169e-01
4.299999999999999933e-01 5.143646408839779305e-01
4.299999999999999933e-01 5.149171270718232440e-01
4.299999999999999933e-01 5.154696132596685576e-01
4.299999999999999933e-01 5.160220994475137601e-01
4.299999999999999933e-01 5.165745856353590737e-01
4.299999999999999933e-01 5.171270718232043873e-01
4.299999999999999933e-01 5.176795580110497008e-01
4.299999999999999933e-01 5.182320441988950144e-01
4.299999999999999933e-01 5.187845303867403279e-01
4.299999999999999933e-01 5.193370165745856415e-01
4.299999999999999933e-01 5.198895027624309551e-01
4.299999999999999933e-01 5.204419889502762686e-01
4.299999999999999933e-01 5.209944751381215822e-01
4.299999999999999933e-01 5.215469613259668957e-01
4.299999999999999933e-01 5.220994475138122093e-01
4.299999999999999933e-01 5.226519337016574118e-01
4.299999999999999933e-01 5.232044198895027254e-01
4.299999999999999933e-01 5.237569060773480389e-01
4.299999999999999933e-01 5.243093922651933525e-01
4.299999999999999933e-01 5.248618784530386661e-01
4.299999999999999933e-01 5.254143646408839796e-01
4.299999999999999933e-01 5.259668508287292932e-01
4.299999999999999933e-01 5.265193370165746067e-01
4.299999999999999933e-01 5.270718232044199203e-01
4.299999999999999933e-01 5.276243093922652339e-01
4.299999999999999933e-01 5.281767955801105474e-01
4.299999999999999933e-01 5.287292817679557499e-01
4.299999999999999933e-01 5.292817679558010635e-01
4.299999999999999933e-01 5.298342541436463771e-01
4.299999999999999933e-01 5.303867403314916906e-01
4.299999999999999933e-01 5.309392265193370042e-01
4.299999999999999933e-01 5.314917127071823177e-01
4.299999999999999933e-01 5.320441988950276313e-01
4.299999999999999933e-01 5.325966850828729449e-01
4.299999999999999933e-01 5.331491712707182584e-01
4.299999999999999933e-01 5.337016574585635720e-01
4.299999999999999933e-01 5.342541436464088855e-01
4.299999999999999933e-01 5.348066298342541991e-01
4.299999999999999933e-01 5.353591160220994016e-01
4.299999999999999933e-01 5.359116022099447152e-01
4.299999999999999933e-01 5.364640883977900288e-01
4.299999999999999933e-01 5.370165745856353423e-01
4.299999999999999933e-01 5.375690607734806559e-01
4.299999999999999933e-01 5.381215469613259694e-01
4.299999999999999933e-01 5.386740331491712830e-01
4.299999999999999933e-01 5.392265193370165965e-01
4.299999999999999933e-01 5.397790055248619101e-01
4.299999999999999933e-01 5.403314917127072237e-01
4.299999999999999933e-01 5.408839779005525372e-01
4.299999999999999933e-01 5.414364640883977398e-01
4.299999999999999933e-01 5.419889502762430533e-01
4.299999999999999933e-01 5.425414364640883669e-01
4.299999999999999933e-01 5.430939226519336804e-01
4.299999999999999933e-01 5.436464088397789940e-01
4.299999999999999933e-01 5.441988950276243076e-01
4.299999999999999933e-01 5.447513812154696211e-01
4.299999999999999933e-01 5.453038674033149347e-01
4.299999999999999933e-01 5.458563535911602482e-01
4.299999999999999933e-01 5.464088397790055618e-01
4.299999999999999933e-01 5.469613259668508753e-01
4.299999999999999933e-01 5.475138121546960779e-01
4.299999999999999933e-01 5.480662983425413914e-01
4.299999999999999933e-01 5.486187845303867050e-01
4.299999999999999933e-01 5.491712707182320186e-01
4.299999999999999933e-01 5.497237569060773321e-01
4.299999999999999933e-01 5.502762430939226457e-01
4.299999999999999933e-01 5.508287292817679592e-01
4.299999999999999933e-01 5.513812154696132728e-01
4.299999999999999933e-01 5.519337016574585864e-01
4.299999999999999933e-01 5.524861878453038999e-01
4.299999999999999933e-01 5.530386740331492135e-01
4.299999999999999933e-01 5.535911602209945270e-01
4.299999999999999933e-01 5.541436464088397296e-01
4.299999999999999933e-01 5.546961325966850431e-01
4.299999999999999933e-01 5.552486187845303567e-01
4.299999999999999933e-01 5.558011049723756702e-01
4.299999999999999933e-01 5.563535911602209838e-01
4.299999999999999933e-01 5.569060773480662974e-01
4.299999999999999933e-01 5.574585635359116109e-01
4.299999999999999933e-01 5.580110497237569245e-01
4.299999999999999933e-01 5.585635359116022380e-01
4.299999999999999933e-01 5.591160220994475516e-01
4.299999999999999933e-01 5.596685082872928652e-01
4.299999999999999933e-01 5.602209944751380677e-01
4.299999999999999933e-01 5.607734806629833813e-01
4.299999999999999933e-01 5.613259668508286948e-01
4.299999999999999933e-01 5.618784530386740084e-01
4.299999999999999933e-01 5.624309392265193219e-01
4.299999999999999933e-01 5.629834254143646355e-01
4.299999999999999933e-01 5.635359116022099490e-01
4.299999999999999933e-01 5.640883977900552626e-01
4.299999999999999933e-01 5.646408839779005762e-01
4.299999999999999933e-01 5.651933701657458897e-01
4.299999999999999933e-01 5.657458563535912033e-01
4.299999999999999933e-01 5.662983425414365168e-01
4.299999999999999933e-01 5.668508287292817194e-01
4.299999999999999933e-01 5.674033149171270329e-01
4.299999999999999933e-01 5.679558011049723465e-01
4.299999999999999933e-01 5.685082872928176601e-01
4.299999999999999933e-01 5.690607734806629736e-01
4.299999999999999933e-01 5.696132596685082872e-01
4.299999999999999933e-01 5.701657458563536007e-01
4.299999999999999933e-01 5.707182320441989143e-01
4.299999999999999933e-01 5.712707182320442278e-01
4.299999999999999933e-01 5.718232044198895414e-01
4.299999999999999933e-01 5.723756906077348550e-01
4.299999999999999933e-01 5.729281767955800575e-01
4.299999999999999933e-01 5.734806629834253711e-01
4.299999999999999933e-01 5.740331491712706846e-01
4.299999999999999933e-01 5.745856353591159982e-01
4.299999999999999933e-01 5.751381215469613117e-01
4.299999999999999933e-01 5.756906077348066253e-01
4.299999999999999933e-01 5.762430939226519389e-01
4.299999999999999933e-01 5.767955801104972524e-01
4.299999999999999933e-01 5.773480662983425660e-01
4.299999999999999933e-01 5.779005524861878795e-01
4.299999999999999933e-01 5.784530386740331931e-01
4.299999999999999933e-01 5.790055248618785066e-01
4.299999999999999933e-01 5.795580110497237092e-01
4.299999999999999933e-01 5.801104972375690227e-01
4.299999999999999933e-01 5.806629834254143363e-01
4.299999999999999933e-01 5.812154696132596499e-01
4.299999999999999933e-01 5.817679558011049634e-01
4.299999999999999933e-01 5.823204419889502770e-01
4.299999999999999933e-01 5.828729281767955905e-01
4.299999999999999933e-01 5.834254143646409041e-01
4.299999999999999933e-01 5.839779005524862177e-01
4.299999999999999933e-01 5.845303867403315312e-01
4.299999999999999933e-01 5.850828729281768448e-01
4.299999999999999933e-01 5.856353591160220473e-01
4.299999999999999933e-01 5.861878453038673609e-01
4.299999999999999933e-01 5.867403314917126744e-01
4.299999999999999933e-01 5.872928176795579880e-01
4.299999999999999933e-01 5.878453038674033015e-01
4.299999999999999933e-01 5.883977900552486151e-01
4.299999999999999933e-01 5.889502762430939287e-01
4.299999999999999933e-01 5.895027624309392422e-01
4.299999999999999933e-01 5.900552486187845558e-01
4.299999999999999933e-01 5.906077348066298693e-01
4.299999999999999933e-01 5.911602209944751829e-01
4.299999999999999933e-01 5.917127071823204965e-01
4.299999999999999933e-01 5.922651933701656990e-01
4.299999999999999933e-01 5.928176795580110126e-01
4.299999999999999933e-01 5.933701657458563261e-01
4.299999999999999933e-01 5.939226519337016397e-01
4.299999999999999933e-01 5.944751381215469532e-01
4.299999999999999933e-01 5.950276243093922668e-01
4.299999999999999933e-01 5.955801104972375803e-01
4.299999999999999933e-01 5.961325966850828939e-01
4.299999999999999933e-01 5.966850828729282075e-01
4.299999999999999933e-01 5.972375690607735210e-01
4.299999999999999933e-01 5.977900552486188346e-01
4.299999999999999933e-01 5.983425414364640371e-01
4.299999999999999933e-01 5.988950276243093507e-01
4.299999999999999933e-01 5.994475138121546642e-01
4.299999999999999933e-01 5.999999999999999778e-01
4.299999999999999933e-01 6.005524861878452914e-01
4.299999999999999933e-01 6.011049723756906049e-01
4.299999999999999933e-01 6.016574585635359185e-01
4.299999999999999933e-01 6.022099447513812320e-01
4.299999999999999933e-01 6.027624309392265456e-01
4.299999999999999933e-01 6.033149171270718591e-01
4.299999999999999933e-01 6.038674033149171727e-01
4.299999999999999933e-01 6.044198895027624863e-01
4.299999999999999933e-01 6.049723756906076888e-01
4.299999999999999933e-01 6.055248618784530024e-01
4.299999999999999933e-01 6.060773480662983159e-01
4.299999999999999933e-01 6.066298342541436295e-01
4.299999999999999933e-01 6.071823204419889430e-01
4.299999999999999933e-01 6.077348066298342566e-01
4.299999999999999933e-01 6.082872928176795702e-01
4.299999999999999933e-01 6.088397790055248837e-01
4.299999999999999933e-01 6.093922651933701973e-01
4.299999999999999933e-01 6.099447513812155108e-01
4.299999999999999933e-01 6.104972375690608244e-01
4.299999999999999933e-01 6.110497237569060269e-01
4.299999999999999933e-01 6.116022099447513405e-01
4.299999999999999933e-01 6.121546961325966540e-01
4.299999999999999933e-01 6.127071823204419676e-01
4.299999999999999933e-01 6.132596685082872812e-01
4.299999999999999933e-01 6.138121546961325947e-01
4.299999999999999933e-01 6.143646408839779083e-01
4.299999999999999933e-01 6.149171270718232218e-01
4.299999999999999933e-01 6.154696132596685354e-01
4.299999999999999933e-01 6.160220994475138490e-01
4.299999999999999933e-01 6.165745856353591625e-01
4.299999999999999933e-01 6.171270718232043651e-01
4.299999999999999933e-01 6.176795580110496786e-01
4.299999999999999933e-01 6.182320441988949922e-01
4.299999999999999933e-01 6.187845303867403057e-01
4.299999999999999933e-01 6.193370165745856193e-01
4.299999999999999933e-01 6.198895027624309328e-01
4.299999999999999933e-01 6.204419889502762464e-01
4.299999999999999933e-01 6.209944751381215600e-01
4.299999999999999933e-01 6.215469613259668735e-01
4.299999999999999933e-01 6.220994475138121871e-01
4.299999999999999933e-01 6.226519337016575006e-01
4.299999999999999933e-01 6.232044198895028142e-01
4.299999999999999933e-01 6.237569060773480167e-01
4.299999999999999933e-01 6.243093922651933303e-01
4.299999999999999933e-01 6.248618784530386439e-01
4.299999999999999933e-01 6.254143646408839574e-01
4.299999999999999933e-01 6.259668508287292710e-01
4.299999999999999933e-01 6.265193370165745845e-01
4.299999999999999933e-01 6.270718232044198981e-01
4.299999999999999933e-01 6.276243093922652116e-01
4.299999999999999933e-01 6.281767955801105252e-01
4.299999999999999933e-01 6.287292817679558388e-01
4.299999999999999933e-01 6.292817679558011523e-01
4.299999999999999933e-01 6.298342541436463549e-01
4.299999999999999933e-01 6.303867403314916684e-01
4.299999999999999933e-01 6.309392265193369820e-01
4.299999999999999933e-01 6.314917127071822955e-01
4.299999999999999933e-01 6.320441988950276091e-01
4.299999999999999933e-01 6.325966850828729227e-01
4.299999999999999933e-01 6.331491712707182362e-01
4.299999999999999933e-01 6.337016574585635498e-01
4.299999999999999933e-01 6.342541436464088633e-01
4.299999999999999933e-01 6.348066298342541769e-01
4.299999999999999933e-01 6.353591160220994905e-01
4.299999999999999933e-01 6.359116022099448040e-01
4.299999999999999933e-01 6.364640883977900065e-01
4.299999999999999933e-01 6.370165745856353201e-01
4.299999999999999933e-01 6.375690607734806337e-01
4.299999999999999933e-01 6.381215469613259472e-01
4.299999999999999933e-01 6.386740331491712608e-01
4.299999999999999933e-01 6.392265193370165743e-01
4.299999999999999933e-01 6.397790055248618879e-01
4.299999999999999933e-01 6.403314917127072015e-01
4.299999999999999933e-01 6.408839779005525150e-01
4.299999999999999933e-01 6.414364640883978286e-01
4.299999999999999933e-01 6.419889502762431421e-01
4.299999999999999933e-01 6.425414364640883447e-01
4.299999999999999933e-01 6.430939226519336582e-01
4.299999999999999933e-01 6.436464088397789718e-01
4.299999999999999933e-01 6.441988950276242853e-01
4.299999999999999933e-01 6.447513812154695989e-01
4.299999999999999933e-01 6.453038674033149125e-01
4.299999999999999933e-01 6.458563535911602260e-01
4.299999999999999933e-01 6.464088397790055396e-01
4.299999999999999933e-01 6.469613259668508531e-01
4.299999999999999933e-01 6.475138121546961667e-01
4.299999999999999933e-01 6.480662983425414803e-01
4.299999999999999933e-01 6.486187845303867938e-01
4.299999999999999933e-01 6.491712707182319964e-01
4.299999999999999933e-01 6.497237569060773099e-01
4.299999999999999933e-01 6.502762430939226235e-01
4.299999999999999933e-01 6.508287292817679370e-01
4.299999999999999933e-01 6.513812154696132506e-01
4.299999999999999933e-01 6.519337016574585641e-01
4.299999999999999933e-01 6.524861878453038777e-01
4.299999999999999933e-01 6.530386740331491913e-01
4.299999999999999933e-01 6.535911602209945048e-01
4.299999999999999933e-01 6.541436464088398184e-01
4.299999999999999933e-01 6.546961325966851319e-01
4.299999999999999933e-01 6.552486187845303345e-01
4.299999999999999933e-01 6.558011049723756480e-01
4.299999999999999933e-01 6.563535911602209616e-01
4.299999999999999933e-01 6.569060773480662752e-01
4.299999999999999933e-01 6.574585635359115887e-01
4.299999999999999933e-01 6.580110497237569023e-01
4.299999999999999933e-01 6.585635359116022158e-01
4.299999999999999933e-01 6.591160220994475294e-01
4.299999999999999933e-01 6.596685082872928430e-01
4.299999999999999933e-01 6.602209944751381565e-01
4.299999999999999933e-01 6.607734806629834701e-01
4.299999999999999933e-01 6.613259668508287836e-01
4.299999999999999933e-01 6.618784530386739862e-01
4.299999999999999933e-01 6.624309392265192997e-01
4.299999999999999933e-01 6.629834254143646133e-01
4.299999999999999933e-01 6.635359116022099268e-01
4.299999999999999933e-01 6.640883977900552404e-01
4.299999999999999933e-01 6.646408839779005540e-01
4.299999999999999933e-01 6.651933701657458675e-01
4.299999999999999933e-01 6.657458563535911811e-01
4.299999999999999933e-01 6.662983425414364946e-01
4.299999999999999933e-01 6.668508287292818082e-01
4.299999999999999933e-01 6.674033149171271218e-01
4.299999999999999933e-01 6.679558011049723243e-01
4.299999999999999933e-01 6.685082872928176378e-01
4.299999999999999933e-01 6.690607734806629514e-01
4.299999999999999933e-01 6.696132596685082650e-01
4.299999999999999933e-01 6.701657458563535785e-01
4.299999999999999933e-01 6.707182320441988921e-01
4.299999999999999933e-01 6.712707182320442056e-01
4.299999999999999933e-01 6.718232044198895192e-01
4.299999999999999933e-01 6.723756906077348328e-01
4.299999999999999933e-01 6.729281767955801463e-01
4.299999999999999933e-01 6.734806629834254599e-01
4.299999999999999933e-01 6.740331491712707734e-01
4.299999999999999933e-01 6.745856353591159760e-01
4.299999999999999933e-01 6.751381215469612895e-01
4.299999999999999933e-01 6.756906077348066031e-01
4.299999999999999933e-01 6.762430939226519166e-01
4.299999999999999933e-01 6.767955801104972302e-01
4.299999999999999933e-01 6.773480662983425438e-01
4.299999999999999933e-01 6.779005524861878573e-01
4.299999999999999933e-01 6.784530386740331709e-01
4.299999999999999933e-01 6.790055248618784844e-01
4.299999999999999933e-01 6.795580110497237980e-01
4.299999999999999933e-01 6.801104972375691116e-01
4.299999999999999933e-01 6.806629834254143141e-01
4.299999999999999933e-01 6.812154696132596277e-01
4.299999999999999933e-01 6.817679558011049412e-01
4.299999999999999933e-01 6.823204419889502548e-01
4.299999999999999933e-01 6.828729281767955683e-01
4.299999999999999933e-01 6.834254143646408819e-01
4.299999999999999933e-01 6.839779005524861955e-01
4.299999999999999933e-01 6.845303867403315090e-01
4.299999999999999933e-01 6.850828729281768226e-01
4.299999999999999933e-01 6.856353591160221361e-01
4.299999999999999933e-01 6.861878453038674497e-01
4.299999999999999933e-01 6.867403314917126522e-01
4.299999999999999933e-01 6.872928176795579658e-01
4.299999999999999933e-01 6.878453038674032793e-01
4.299999999999999933e-01 6.883977900552485929e-01
4.299999999999999933e-01 6.889502762430939065e-01
4.299999999999999933e-01 6.895027624309392200e-01
4.299999999999999933e-01 6.900552486187845336e-01
4.299999999999999933e-01 6.906077348066298471e-01
4.299999999999999933e-01 6.911602209944751607e-01
4.299999999999999933e-01 6.917127071823204743e-01
4.299999999999999933e-01 6.922651933701657878e-01
4.299999999999999933e-01 6.928176795580111014e-01
4.299999999999999933e-01 6.933701657458563039e-01
4.299999999999999933e-01 6.939226519337016175e-01
4.299999999999999933e-01 6.944751381215469310e-01
4.299999999999999933e-01 6.950276243093922446e-01
4.299999999999999933e-01 6.955801104972375581e-01
4.299999999999999933e-01 6.961325966850828717e-01
4.299999999999999933e-01 6.966850828729281853e-01
4.299999999999999933e-01 6.972375690607734988e-01
4.299999999999999933e-01 6.977900552486188124e-01
4.299999999999999933e-01 6.983425414364641259e-01
4.299999999999999933e-01 6.988950276243094395e-01
4.299999999999999933e-01 6.994475138121546420e-01
4.299999999999999933e-01 6.999999999999999556e-01
4.299999999999999933e-01 7.005524861878452691e-01
4.299999999999999933e-01 7.011049723756905827e-01
4.299999999999999933e-01 7.016574585635358963e-01
4.299999999999999933e-01 7.022099447513812098e-01
4.299999999999999933e-01 7.027624309392265234e-01
4.299999999999999933e-01 7.033149171270718369e-01
4.299999999999999933e-01 7.038674033149171505e-01
4.299999999999999933e-01 7.044198895027624641e-01
4.299999999999999933e-01 7.049723756906077776e-01
4.299999999999999933e-01 7.055248618784530912e-01
4.299999999999999933e-01 7.060773480662982937e-01
4.299999999999999933e-01 7.066298342541436073e-01
4.299999999999999933e-01 7.071823204419889208e-01
4.299999999999999933e-01 7.077348066298342344e-01
4.299999999999999933e-01 7.082872928176795480e-01
4.299999999999999933e-01 7.088397790055248615e-01
4.299999999999999933e-01 7.093922651933701751e-01
4.400000000000000022e-01 7.099447513812154886e-01
4.400000000000000022e-01 7.104972375690608022e-01
4.400000000000000022e-01 7.110497237569061157e-01
4.400000000000000022e-01 7.116022099447514293e-01
4.400000000000000022e-01 7.121546961325966318e-01
4.400000000000000022e-01 7.127071823204419454e-01
4.400000000000000022e-01 7.132596685082872590e-01
4.400000000000000022e-01 7.138121546961325725e-01
4.400000000000000022e-01 7.143646408839778861e-01
4.400000000000000022e-01 7.149171270718231996e-01
4.400000000000000022e-01 7.154696132596685132e-01
4.400000000000000022e-01 7.160220994475138268e-01
4.400000000000000022e-01 7.165745856353591403e-01
4.400000000000000022e-01 7.171270718232044539e-01
4.400000000000000022e-01 7.176795580110497674e-01
4.400000000000000022e-01 7.182320441988950810e-01
4.400000000000000022e-01 7.187845303867402835e-01
4.400000000000000022e-01 7.193370165745855971e-01
4.400000000000000022e-01 7.198895027624309106e-01
4.400000000000000022e-01 7.204419889502762242e-01
4.400000000000000022e-01 7.209944751381215378e-01
4.400000000000000022e-01 7.215469613259668513e-01
4.400000000000000022e-01 7.220994475138121649e-01
4.400000000000000022e-01 7.226519337016574784e-01
4.400000000000000022e-01 7.232044198895027920e-01
4.500000000000000111e-01 7.237569060773481056e-01
4.500000000000000111e-01 7.243093922651934191e-01
4.500000000000000111e-01 7.248618784530386217e-01
4.500000000000000111e-01 7.254143646408839352e-01
4.500000000000000111e-01 7.259668508287292488e-01
4.500000000000000111e-01 7.265193370165745623e-01
4.500000000000000111e-01 7.270718232044198759e-01
4.500000000000000111e-01 7.276243093922651894e-01
4.500000000000000111e-01 7.281767955801105030e-01
4.500000000000000111e-01 7.287292817679558166e-01
4.500000000000000111e-01 7.292817679558011301e-01
4.500000000000000111e-01 7.298342541436464437e-01
4.500000000000000111e-01 7.303867403314917572e-01
4.500000000000000111e-01 7.309392265193370708e-01
4.500000000000000111e-01 7.314917127071822733e-01
4.500000000000000111e-01 7.320441988950275869e-01
4.500000000000000111e-01 7.325966850828729005e-01
4.500000000000000111e-01 7.331491712707182140e-01
4.500000000000000111e-01 7.337016574585635276e-01
4.500000000000000111e-01 7.342541436464088411e-01
4.500000000000000111e-01 7.348066298342541547e-01
4.500000000000000111e-01 7.353591160220994682e-01
4.500000000000000111e-01 7.359116022099447818e-01
4.500000000000000111e-01 7.364640883977900954e-01
4.500000000000000111e-01 7.370165745856354089e-01
4.500000000000000111e-01 7.375690607734806115e-01
4.500000000000000111e-01 7.381215469613259250e-01
4.500000000000000111e-01 7.386740331491712386e-01
4.500000000000000111e-01 7.392265193370165521e-01
4.500000000000000111e-01 7.397790055248618657e-01
4.500000000000000111e-01 7.403314917127071793e-01
4.500000000000000111e-01 7.408839779005524928e-01
4.500000000000000111e-01 7.414364640883978064e-01
4.500000000000000111e-01 7.419889502762431199e-01
4.500000000000000111e-01 7.425414364640884335e-01
4.500000000000000111e-01 7.430939226519337470e-01
4.500000000000000111e-01 7.436464088397790606e-01
4.500000000000000111e-01 7.441988950276242631e-01
4.500000000000000111e-01 7.447513812154695767e-01
4.500000000000000111e-01 7.453038674033148903e-01
4.500000000000000111e-01 7.458563535911602038e-01
4.500000000000000111e-01 7.464088397790055174e-01
4.500000000000000111e-01 7.469613259668508309e-01
4.500000000000000111e-01 7.475138121546961445e-01
4.500000000000000111e-01 7.480662983425414581e-01
4.500000000000000111e-01 7.486187845303867716e-01
4.500000000000000111e-01 7.491712707182320852e-01
4.500000000000000111e-01 7.497237569060773987e-01
4.500000000000000111e-01 7.502762430939226013e-01
4.600000000000000200e-01 7.508287292817679148e-01
4.600000000000000200e-01 7.513812154696132284e-01
4.600000000000000200e-01 7.519337016574585419e-01
4.600000000000000200e-01 7.524861878453038555e-01
4.600000000000000200e-01 7.530386740331491691e-01
4.600000000000000200e-01 7.535911602209944826e-01
4.600000000000000200e-01 7.541436464088397962e-01
4.600000000000000200e-01 7.546961325966851097e-01
4.600000000000000200e-01 7.552486187845304233e-01
4.600000000000000200e-01 7.558011049723757369e-01
4.600000000000000200e-01 7.563535911602209394e-01
4.600000000000000200e-01 7.569060773480662530e-01
4.600000000000000200e-01 7.574585635359115665e-01
4.600000000000000200e-01 7.580110497237568801e-01
4.600000000000000200e-01 7.585635359116021936e-01
4.600000000000000200e-01 7.591160220994475072e-01
4.699999999999999734e-01 7.596685082872928207e-01
4.699999999999999734e-01 7.602209944751381343e-01
4.699999999999999734e-01 7.607734806629834479e-01
4.699999999999999734e-01 7.613259668508287614e-01
4.699999999999999734e-01 7.618784530386740750e-01
4.699999999999999734e-01 7.624309392265193885e-01
4.699999999999999734e-01 7.629834254143645911e-01
4.699999999999999734e-01 7.635359116022099046e-01
4.699999999999999734e-01 7.640883977900552182e-01
4.699999999999999734e-01 7.646408839779005318e-01
4.699999999999999734e-01 7.651933701657458453e-01
4.699999999999999734e-01 7.657458563535911589e-01
4.699999999999999734e-01 7.662983425414364724e-01
4.699999999999999734e-01 7.668508287292817860e-01
4.699999999999999734e-01 7.674033149171270995e-01
4.699999999999999734e-01 7.679558011049724131e-01
4.699999999999999734e-01 7.685082872928177267e-01
4.699999999999999734e-01 7.690607734806629292e-01
4.699999999999999734e-01 7.696132596685082428e-01
4.699999999999999734e-01 7.701657458563535563e-01
4.699999999999999734e-01 7.707182320441988699e-01
4.699999999999999734e-01 7.712707182320441834e-01
4.699999999999999734e-01 7.718232044198894970e-01
4.699999999999999734e-01 7.723756906077348106e-01
4.699999999999999734e-01 7.729281767955801241e-01
4.699999999999999734e-01 7.734806629834254377e-01
4.699999999999999734e-01 7.740331491712707512e-01
4.699999999999999734e-01 7.745856353591160648e-01
4.699999999999999734e-01 7.751381215469613783e-01
4.699999999999999734e-01 7.756906077348065809e-01
4.699999999999999734e-01 7.762430939226518944e-01
4.699999999999999734e-01 7.767955801104972080e-01
4.699999999999999734e-01 7.773480662983425216e-01
4.699999999999999734e-01 7.779005524861878351e-01
4.699999999999999734e-01 7.784530386740331487e-01
4.699999999999999734e-01 7.790055248618784622e-01
4.699999999999999734e-01 7.795580110497237758e-01
4.699999999999999734e-01 7.801104972375690894e-01
4.699999999999999734e-01 7.806629834254144029e-01
4.799999999999999822e-01 7.812154696132597165e-01
4.799999999999999822e-01 7.817679558011049190e-01
4.799999999999999822e-01 7.823204419889502326e-01
4.799999999999999822e-01 7.828729281767955461e-01
4.799999999999999822e-01 7.834254143646408597e-01
4.799999999999999822e-01 7.839779005524861732e-01
4.799999999999999822e-01 7.845303867403314868e-01
4.799999999999999822e-01 7.850828729281768004e-01
4.799999999999999822e-01 7.856353591160221139e-01
4.799999999999999822e-01 7.861878453038674275e-01
4.799999999999999822e-01 7.867403314917127410e-01
4.799999999999999822e-01 7.872928176795580546e-01
4.799999999999999822e-01 7.878453038674033682e-01
4.799999999999999822e-01 7.883977900552485707e-01
4.799999999999999822e-01 7.889502762430938843e-01
4.799999999999999822e-01 7.895027624309391978e-01
4.799999999999999822e-01 7.900552486187845114e-01
4.899999999999999911e-01 7.906077348066298249e-01
4.899999999999999911e-01 7.911602209944751385e-01
4.899999999999999911e-01 7.917127071823204520e-01
4.899999999999999911e-01 7.922651933701657656e-01
4.899999999999999911e-01 7.928176795580110792e-01
4.899999999999999911e-01 7.933701657458563927e-01
4.899999999999999911e-01 7.939226519337017063e-01
4.899999999999999911e-01 7.944751381215469088e-01
4.899999999999999911e-01 7.950276243093922224e-01
4.899999999999999911e-01 7.955801104972375359e-01
4.899999999999999911e-01 7.961325966850828495e-01
4.899999999999999911e-01 7.966850828729281631e-01
4.899999999999999911e-01 7.972375690607734766e-01
4.899999999999999911e-01 7.977900552486187902e-01
4.899999999999999911e-01 7.983425414364641037e-01
4.899999999999999911e-01 7.988950276243094173e-01
4.899999999999999911e-01 7.994475138121547309e-01
4.899999999999999911e-01 8.000000000000000444e-01
4.899999999999999911e-01 8.005524861878453580e-01
4.899999999999999911e-01 8.011049723756905605e-01
4.899999999999999911e-01 8.016574585635358741e-01
4.899999999999999911e-01 8.022099447513811876e-01
4.899999999999999911e-01 8.027624309392265012e-01
4.899999999999999911e-01 8.033149171270718147e-01
5.000000000000000000e-01 8.038674033149171283e-01
5.000000000000000000e-01 8.044198895027624419e-01
5.000000000000000000e-01 8.049723756906077554e-01
5.000000000000000000e-01 8.055248618784530690e-01
5.000000000000000000e-01 8.060773480662983825e-01
5.000000000000000000e-01 8.066298342541436961e-01
5.000000000000000000e-01 8.071823204419888986e-01
5.000000000000000000e-01 8.077348066298342122e-01
5.000000000000000000e-01 8.082872928176795257e-01
5.000000000000000000e-01 8.088397790055248393e-01
5.000000000000000000e-01 8.093922651933701529e-01
5.000000000000000000e-01 8.099447513812154664e-01
5.000000000000000000e-01 8.104972375690607800e-01
5.000000000000000000e-01 8.110497237569060935e-01
5.000000000000000000e-01 8.116022099447514071e-01
5.000000000000000000e-01 8.121546961325967207e-01
5.000000000000000000e-01 8.127071823204420342e-01
5.000000000000000000e-01 8.132596685082873478e-01
5.000000000000000000e-01 8.138121546961325503e-01
5.000000000000000000e-01 8.143646408839778639e-01
5.000000000000000000e-01 8.149171270718231774e-01
5.100000000000000089e-01 8.154696132596684910e-01
5.100000000000000089e-01 8.160220994475138045e-01
5.100000000000000089e-01 8.165745856353591181e-01
5.100000000000000089e-01 8.171270718232044317e-01
5.100000000000000089e-01 8.176795580110497452e-01
5.100000000000000089e-01 8.182320441988950588e-01
5.100000000000000089e-01 8.187845303867403723e-01
5.100000000000000089e-01 8.193370165745856859e-01
5.100000000000000089e-01 8.198895027624308884e-01
5.100000000000000089e-01 8.204419889502762020e-01
5.100000000000000089e-01 8.209944751381215156e-01
5.100000000000000089e-01 8.215469613259668291e-01
5.100000000000000089e-01 8.220994475138121427e-01
5.100000000000000089e-01 8.226519337016574562e-01
5.100000000000000089e-01 8.232044198895027698e-01
5.100000000000000089e-01 8.237569060773480834e-01
5.200000000000000178e-01 8.243093922651933969e-01
5.200000000000000178e-01 8.248618784530387105e-01
5.200000000000000178e-01 8.254143646408840240e-01
5.200000000000000178e-01 8.259668508287292266e-01
5.200000000000000178e-01 8.265193370165745401e-01
5.200000000000000178e-01 8.270718232044198537e-01
5.200000000000000178e-01 8.276243093922651672e-01
5.200000000000000178e-01 8.281767955801104808e-01
5.200000000000000178e-01 8.287292817679557944e-01
5.200000000000000178e-01 8.292817679558011079e-01
5.200000000000000178e-01 8.298342541436464215e-01
5.200000000000000178e-01 8.303867403314917350e-01
5.200000000000000178e-01 8.309392265193370486e-01
5.200000000000000178e-01 8.314917127071823622e-01
5.300000000000000266e-01 8.320441988950276757e-01
5.300000000000000266e-01 8.325966850828728782e-01
5.300000000000000266e-01 8.331491712707181918e-01
5.300000000000000266e-01 8.337016574585635054e-01
5.300000000000000266e-01 8.342541436464088189e-01
5.300000000000000266e-01 8.348066298342541325e-01
5.300000000000000266e-01 8.353591160220994460e-01
5.300000000000000266e-01 8.359116022099447596e-01
5.300000000000000266e-01 8.364640883977900732e-01
5.300000000000000266e-01 8.370165745856353867e-01
5.300000000000000266e-01 8.375690607734807003e-01
5.300000000000000266e-01 8.381215469613260138e-01
5.300000000000000266e-01 8.386740331491712164e-01
5.300000000000000266e-01 8.392265193370165299e-01
5.300000000000000266e-01 8.397790055248618435e-01
5.400000000000000355e-01 8.403314917127071570e-01
5.400000000000000355e-01 8.408839779005524706e-01
5.400000000000000355e-01 8.414364640883977842e-01
5.400000000000000355e-01 8.419889502762430977e-01
5.400000000000000355e-01 8.425414364640884113e-01
5.400000000000000355e-01 8.430939226519337248e-01
5.400000000000000355e-01 8.436464088397790384e-01
5.400000000000000355e-01 8.441988950276243520e-01
5.400000000000000355e-01 8.447513812154696655e-01
5.400000000000000355e-01 8.453038674033148681e-01
5.400000000000000355e-01 8.458563535911601816e-01
5.400000000000000355e-01 8.464088397790054952e-01
5.400000000000000355e-01 8.469613259668508087e-01
5.400000000000000355e-01 8.475138121546961223e-01
5.400000000000000355e-01 8.480662983425414359e-01
5.400000000000000355e-01 8.486187845303867494e-01
5.400000000000000355e-01 8.491712707182320630e-01
5.400000000000000355e-01 8.497237569060773765e-01
5.400000000000000355e-01 8.502762430939226901e-01
5.500000000000000444e-01 8.508287292817680036e-01
5.500000000000000444e-01 8.513812154696132062e-01
5.500000000000000444e-01 8.519337016574585197e-01
5.500000000000000444e-01 8.524861878453038333e-01
5.500000000000000444e-01 8.530386740331491469e-01
5.500000000000000444e-01 8.535911602209944604e-01
5.500000000000000444e-01 8.541436464088397740e-01
5.500000000000000444e-01 8.546961325966850875e-01
5.600000000000000533e-01 8.552486187845304011e-01
5.600000000000000533e-01 8.558011049723757147e-01
5.600000000000000533e-01 8.563535911602210282e-01
5.600000000000000533e-01 8.569060773480663418e-01
5.600000000000000533e-01 8.574585635359116553e-01
5.600000000000000533e-01 8.580110497237568579e-01
5.600000000000000533e-01 8.585635359116021714e-01
5.600000000000000533e-01 8.591160220994474850e-01
5.600000000000000533e-01 8.596685082872927985e-01
5.600000000000000533e-01 8.602209944751381121e-01
5.600000000000000533e-01 8.607734806629834257e-01
5.600000000000000533e-01 8.613259668508287392e-01
5.600000000000000533e-01 8.618784530386740528e-01
5.600000000000000533e-01 8.624309392265193663e-01
5.600000000000000533e-01 8.629834254143646799e-01
5.600000000000000533e-01 8.635359116022099935e-01
5.600000000000000533e-01 8.640883977900551960e-01
5.600000000000000533e-01 8.646408839779005095e-01
5.600000000000000533e-01 8.651933701657458231e-01
5.600000000000000533e-01 8.657458563535911367e-01
5.600000000000000533e-01 8.662983425414364502e-01
5.699999999999999512e-01 8.668508287292817638e-01
5.699999999999999512e-01 8.674033149171270773e-01
5.699999999999999512e-01 8.679558011049723909e-01
5.699999999999999512e-01 8.685082872928177045e-01
5.699999999999999512e-01 8.690607734806630180e-01
5.699999999999999512e-01 8.696132596685083316e-01
5.799999999999999600e-01 8.701657458563536451e-01
5.799999999999999600e-01 8.707182320441988477e-01
5.799999999999999600e-01 8.712707182320441612e-01
5.799999999999999600e-01 8.718232044198894748e-01
5.799999999999999600e-01 8.723756906077347884e-01
5.799999999999999600e-01 8.729281767955801019e-01
5.799999999999999600e-01 8.734806629834254155e-01
5.799999999999999600e-01 8.740331491712707290e-01
5.799999999999999600e-01 8.745856353591160426e-01
5.799999999999999600e-01 8.751381215469613561e-01
5.799999999999999600e-01 8.756906077348066697e-01
5.799999999999999600e-01 8.762430939226519833e-01
5.799999999999999600e-01 8.767955801104971858e-01
5.799999999999999600e-01 8.773480662983424994e-01
5.799999999999999600e-01 8.779005524861878129e-01
5.799999999999999600e-01 8.784530386740331265e-01
5.799999999999999600e-01 8.790055248618784400e-01
5.799999999999999600e-01 8.795580110497237536e-01
5.799999999999999600e-01 8.801104972375690672e-01
5.799999999999999600e-01 8.806629834254143807e-01
5.799999999999999600e-01 8.812154696132596943e-01
5.799999999999999600e-01 8.817679558011050078e-01
5.799999999999999600e-01 8.823204419889503214e-01
5.899999999999999689e-01 8.828729281767956349e-01
5.899999999999999689e-01 8.834254143646408375e-01
5.899999999999999689e-01 8.839779005524861510e-01
5.999999999999999778e-01 8.845303867403314646e-01
5.999999999999999778e-01 8.850828729281767782e-01
5.999999999999999778e-01 8.856353591160220917e-01
5.999999999999999778e-01 8.861878453038674053e-01
5.999999999999999778e-01 8.867403314917127188e-01
5.999999999999999778e-01 8.872928176795580324e-01
5.999999999999999778e-01 8.878453038674033460e-01
5.999999999999999778e-01 8.883977900552486595e-01
5.999999999999999778e-01 8.889502762430939731e-01
5.999999999999999778e-01 8.895027624309391756e-01
5.999999999999999778e-01 8.900552486187844892e-01
5.999999999999999778e-01 8.906077348066298027e-01
5.999999999999999778e-01 8.911602209944751163e-01
5.999999999999999778e-01 8.917127071823204298e-01
5.999999999999999778e-01 8.922651933701657434e-01
5.999999999999999778e-01 8.928176795580110570e-01
5.999999999999999778e-01 8.933701657458563705e-01
5.999999999999999778e-01 8.939226519337016841e-01
5.999999999999999778e-01 8.944751381215469976e-01
5.999999999999999778e-01 8.950276243093923112e-01
5.999999999999999778e-01 8.955801104972375137e-01
5.999999999999999778e-01 8.961325966850828273e-01
6.099999999999999867e-01 8.966850828729281409e-01
6.099999999999999867e-01 8.972375690607734544e-01
6.099999999999999867e-01 8.977900552486187680e-01
6.099999999999999867e-01 8.983425414364640815e-01
6.199999999999999956e-01 8.988950276243093951e-01
6.199999999999999956e-01 8.994475138121547086e-01
6.199999999999999956e-01 9.000000000000000222e-01
6.199999999999999956e-01 9.005524861878453358e-01
6.199999999999999956e-01 9.011049723756906493e-01
6.199999999999999956e-01 9.016574585635359629e-01
6.199999999999999956e-01 9.022099447513811654e-01
6.199999999999999956e-01 9.027624309392264790e-01
6.199999999999999956e-01 9.033149171270717925e-01
6.199999999999999956e-01 9.038674033149171061e-01
6.199999999999999956e-01 9.044198895027624197e-01
6.199999999999999956e-01 9.049723756906077332e-01
6.199999999999999956e-01 9.055248618784530468e-01
6.199999999999999956e-01 9.060773480662983603e-01
6.199999999999999956e-01 9.066298342541436739e-01
6.199999999999999956e-01 9.071823204419889874e-01
6.199999999999999956e-01 9.077348066298343010e-01
6.199999999999999956e-01 9.082872928176795035e-01
6.199999999999999956e-01 9.088397790055248171e-01
6.199999999999999956e-01 9.093922651933701307e-01
6.300000000000000044e-01 9.099447513812154442e-01
6.300000000000000044e-01 9.104972375690607578e-01
6.300000000000000044e-01 9.110497237569060713e-01
6.300000000000000044e-01 9.116022099447513849e-01
6.400000000000000133e-01 9.121546961325966985e-01
6.400000000000000133e-01 9.127071823204420120e-01
6.400000000000000133e-01 9.132596685082873256e-01
6.400000000000000133e-01 9.138121546961326391e-01
6.400000000000000133e-01 9.143646408839779527e-01
6.400000000000000133e-01 9.149171270718231552e-01
6.400000000000000133e-01 9.154696132596684688e-01
6.400000000000000133e-01 9.160220994475137823e-01
6.400000000000000133e-01 9.165745856353590959e-01
6.400000000000000133e-01 9.171270718232044095e-01
6.400000000000000133e-01 9.176795580110497230e-01
6.400000000000000133e-01 9.182320441988950366e-01
6.400000000000000133e-01 9.187845303867403501e-01
6.400000000000000133e-01 9.193370165745856637e-01
6.400000000000000133e-01 9.198895027624309773e-01
6.500000000000000222e-01 9.204419889502762908e-01
6.500000000000000222e-01 9.209944751381214934e-01
6.500000000000000222e-01 9.215469613259668069e-01
6.600000000000000311e-01 9.220994475138121205e-01
6.600000000000000311e-01 9.226519337016574340e-01
6.600000000000000311e-01 9.232044198895027476e-01
6.600000000000000311e-01 9.237569060773480611e-01
6.600000000000000311e-01 9.243093922651933747e-01
6.600000000000000311e-01 9.248618784530386883e-01
6.600000000000000311e-01 9.254143646408840018e-01
6.600000000000000311e-01 9.259668508287293154e-01
6.600000000000000311e-01 9.265193370165746289e-01
6.600000000000000311e-01 9.270718232044199425e-01
6.600000000000000311e-01 9.276243093922651450e-01
6.600000000000000311e-01 9.281767955801104586e-01
6.600000000000000311e-01 9.287292817679557722e-01
6.700000000000000400e-01 9.292817679558010857e-01
6.700000000000000400e-01 9.298342541436463993e-01
6.700000000000000400e-01 9.303867403314917128e-01
6.800000000000000488e-01 9.309392265193370264e-01
6.800000000000000488e-01 9.314917127071823399e-01
6.800000000000000488e-01 9.320441988950276535e-01
6.800000000000000488e-01 9.325966850828729671e-01
6.800000000000000488e-01 9.331491712707182806e-01
6.800000000000000488e-01 9.337016574585634832e-01
6.800000000000000488e-01 9.342541436464087967e-01
6.800000000000000488e-01 9.348066298342541103e-01
6.800000000000000488e-01 9.353591160220994238e-01
6.899999999999999467e-01 9.359116022099447374e-01
6.899999999999999467e-01 9.364640883977900510e-01
6.899999999999999467e-01 9.370165745856353645e-01
6.999999999999999556e-01 9.375690607734806781e-01
6.999999999999999556e-01 9.381215469613259916e-01
6.999999999999999556e-01 9.386740331491713052e-01
6.999999999999999556e-01 9.392265193370166187e-01
6.999999999999999556e-01 9.397790055248619323e-01
6.999999999999999556e-01 9.403314917127071348e-01
6.999999999999999556e-01 9.408839779005524484e-01
6.999999999999999556e-01 9.414364640883977620e-01
6.999999999999999556e-01 9.419889502762430755e-01
7.099999999999999645e-01 9.425414364640883891e-01
7.099999999999999645e-01 9.430939226519337026e-01
7.099999999999999645e-01 9.436464088397790162e-01
7.099999999999999645e-01 9.441988950276243298e-01
7.099999999999999645e-01 9.447513812154696433e-01
7.199999999999999734e-01 9.453038674033149569e-01
7.199999999999999734e-01 9.458563535911602704e-01
7.199999999999999734e-01 9.464088397790054730e-01
7.199999999999999734e-01 9.469613259668507865e-01
7.199999999999999734e-01 9.475138121546961001e-01
7.199999999999999734e-01 9.480662983425414136e-01
7.199999999999999734e-01 9.486187845303867272e-01
7.299999999999999822e-01 9.491712707182320408e-01
7.299999999999999822e-01 9.497237569060773543e-01
7.299999999999999822e-01 9.502762430939226679e-01
7.299999999999999822e-01 9.508287292817679814e-01
7.299999999999999822e-01 9.513812154696132950e-01
7.299999999999999822e-01 9.519337016574586086e-01
7.399999999999999911e-01 9.524861878453039221e-01
7.399999999999999911e-01 9.530386740331491247e-01
7.399999999999999911e-01 9.535911602209944382e-01
7.399999999999999911e-01 9.541436464088397518e-01
7.399999999999999911e-01 9.546961325966850653e-01
7.500000000000000000e-01 9.552486187845303789e-01
7.500000000000000000e-01 9.558011049723756924e-01
7.500000000000000000e-01 9.563535911602210060e-01
7.500000000000000000e-01 9.569060773480663196e-01
7.500000000000000000e-01 9.574585635359116331e-01
7.500000000000000000e-01 9.580110497237569467e-01
7.500000000000000000e-01 9.585635359116022602e-01
7.600000000000000089e-01 9.591160220994474628e-01
7.600000000000000089e-01 9.596685082872927763e-01
7.700000000000000178e-01 9.602209944751380899e-01
7.700000000000000178e-01 9.607734806629834035e-01
7.700000000000000178e-01 9.613259668508287170e-01
7.700000000000000178e-01 9.618784530386740306e-01
7.700000000000000178e-01 9.624309392265193441e-01
7.700000000000000178e-01 9.629834254143646577e-01
7.700000000000000178e-01 9.635359116022099712e-01
7.700000000000000178e-01 9.640883977900552848e-01
7.700000000000000178e-01 9.646408839779005984e-01
7.800000000000000266e-01 9.651933701657458009e-01
7.800000000000000266e-01 9.657458563535911145e-01
7.800000000000000266e-01 9.662983425414364280e-01
7.900000000000000355e-01 9.668508287292817416e-01
7.900000000000000355e-01 9.674033149171270551e-01
7.900000000000000355e-01 9.679558011049723687e-01
7.900000000000000355e-01 9.685082872928176823e-01
7.900000000000000355e-01 9.690607734806629958e-01
7.900000000000000355e-01 9.696132596685083094e-01
7.900000000000000355e-01 9.701657458563536229e-01
7.900000000000000355e-01 9.707182320441989365e-01
8.000000000000000444e-01 9.712707182320442501e-01
8.100000000000000533e-01 9.718232044198894526e-01
8.100000000000000533e-01 9.723756906077347661e-01
8.100000000000000533e-01 9.729281767955800797e-01
8.100000000000000533e-01 9.734806629834253933e-01
8.100000000000000533e-01 9.740331491712707068e-01
8.100000000000000533e-01 9.745856353591160204e-01
8.100000000000000533e-01 9.751381215469613339e-01
8.100000000000000533e-01 9.756906077348066475e-01
8.199999999999999512e-01 9.762430939226519611e-01
8.299999999999999600e-01 9.767955801104972746e-01
8.299999999999999600e-01 9.773480662983425882e-01
8.299999999999999600e-01 9.779005524861877907e-01
8.299999999999999600e-01 9.784530386740331043e-01
8.299999999999999600e-01 9.790055248618784178e-01
8.299999999999999600e-01 9.795580110497237314e-01
8.299999999999999600e-01 9.801104972375690449e-01
8.499999999999999778e-01 9.806629834254143585e-01
8.499999999999999778e-01 9.812154696132596721e-01
8.499999999999999778e-01 9.817679558011049856e-01
8.499999999999999778e-01 9.823204419889502992e-01
8.499999999999999778e-01 9.828729281767956127e-01
8.499999999999999778e-01 9.834254143646409263e-01
8.499999999999999778e-01 9.839779005524862399e-01
8.499999999999999778e-01 9.845303867403314424e-01
8.599999999999999867e-01 9.850828729281767560e-01
8.699999999999999956e-01 9.856353591160220695e-01
8.699999999999999956e-01 9.861878453038673831e-01
8.699999999999999956e-01 9.867403314917126966e-01
8.699999999999999956e-01 9.872928176795580102e-01
8.800000000000000044e-01 9.878453038674033237e-01
8.800000000000000044e-01 9.883977900552486373e-01
8.900000000000000133e-01 9.889502762430939509e-01
8.900000000000000133e-01 9.895027624309392644e-01
8.900000000000000133e-01 9.900552486187845780e-01
9.000000000000000222e-01 9.906077348066297805e-01
9.000000000000000222e-01 9.911602209944750941e-01
9.100000000000000311e-01 9.917127071823204076e-01
9.100000000000000311e-01 9.922651933701657212e-01
9.100000000000000311e-01 9.928176795580110348e-01
9.200000000000000400e-01 9.933701657458563483e-01
9.200000000000000400e-01 9.939226519337016619e-01
9.300000000000000488e-01 9.944751381215469754e-01
9.300000000000000488e-01 9.950276243093922890e-01
9.300000000000000488e-01 9.955801104972376026e-01
9.499999999999999556e-01 9.961325966850829161e-01
9.499999999999999556e-01 9.966850828729282297e-01
9.699999999999999734e-01 9.972375690607734322e-01
9.799999999999999822e-01 9.977900552486187458e-01
9.799999999999999822e-01 9.983425414364640593e-01
1.000000000000000000e+00 9.988950276243093729e-01
1.020000000000000018e+00 9.994475138121546864e-01


==> fig/Mask_cdf_data.dat <==
x y
1.400000000000000133e-01 0.000000000000000000e+00
1.400000000000000133e-01 5.524861878453039095e-04
1.400000000000000133e-01 1.104972375690607819e-03
1.400000000000000133e-01 1.657458563535911620e-03
1.400000000000000133e-01 2.209944751381215638e-03
1.400000000000000133e-01 2.762430939226519222e-03
1.499999999999999944e-01 3.314917127071823240e-03
1.600000000000000033e-01 3.867403314917127258e-03
1.600000000000000033e-01 4.419889502762431276e-03
1.600000000000000033e-01 4.972375690607734426e-03
1.799999999999999933e-01 5.524861878453038444e-03
1.799999999999999933e-01 6.077348066298342462e-03
1.799999999999999933e-01 6.629834254143646480e-03
2.000000000000000111e-01 7.182320441988950498e-03
2.200000000000000011e-01 7.734806629834254516e-03
2.200000000000000011e-01 8.287292817679557666e-03
2.399999999999999911e-01 8.839779005524862551e-03
2.399999999999999911e-01 9.392265193370165702e-03
2.700000000000000178e-01 9.944751381215468852e-03
2.800000000000000266e-01 1.049723756906077374e-02
2.999999999999999889e-01 1.104972375690607689e-02
3.099999999999999978e-01 1.160220994475138177e-02
3.300000000000000155e-01 1.215469613259668492e-02
3.300000000000000155e-01 1.270718232044198981e-02
3.300000000000000155e-01 1.325966850828729296e-02
3.300000000000000155e-01 1.381215469613259611e-02
3.400000000000000244e-01 1.436464088397790100e-02
3.499999999999999778e-01 1.491712707182320415e-02
3.499999999999999778e-01 1.546961325966850903e-02
3.499999999999999778e-01 1.602209944751381218e-02
3.599999999999999867e-01 1.657458563535911533e-02
3.699999999999999956e-01 1.712707182320441848e-02
3.699999999999999956e-01 1.767955801104972510e-02
3.699999999999999956e-01 1.823204419889502825e-02
3.900000000000000133e-01 1.878453038674033140e-02
3.900000000000000133e-01 1.933701657458563455e-02
3.900000000000000133e-01 1.988950276243093770e-02
4.099999999999999756e-01 2.044198895027624432e-02
4.099999999999999756e-01 2.099447513812154748e-02
4.099999999999999756e-01 2.154696132596685063e-02
4.099999999999999756e-01 2.209944751381215378e-02
4.299999999999999933e-01 2.265193370165745693e-02
4.299999999999999933e-01 2.320441988950276355e-02
4.299999999999999933e-01 2.375690607734806670e-02
4.400000000000000022e-01 2.430939226519336985e-02
4.400000000000000022e-01 2.486187845303867300e-02
4.400000000000000022e-01 2.541436464088397962e-02
4.500000000000000111e-01 2.596685082872928277e-02
4.500000000000000111e-01 2.651933701657458592e-02
4.500000000000000111e-01 2.707182320441988907e-02
4.500000000000000111e-01 2.762430939226519222e-02
4.500000000000000111e-01 2.817679558011049884e-02
4.500000000000000111e-01 2.872928176795580199e-02
4.500000000000000111e-01 2.928176795580110514e-02
4.500000000000000111e-01 2.983425414364640829e-02
4.500000000000000111e-01 3.038674033149171144e-02
4.500000000000000111e-01 3.093922651933701806e-02
4.500000000000000111e-01 3.149171270718231774e-02
4.500000000000000111e-01 3.204419889502762436e-02
4.500000000000000111e-01 3.259668508287293098e-02
4.500000000000000111e-01 3.314917127071823066e-02
4.500000000000000111e-01 3.370165745856353728e-02
4.500000000000000111e-01 3.425414364640883697e-02
4.500000000000000111e-01 3.480662983425414359e-02
4.600000000000000200e-01 3.535911602209945021e-02
4.600000000000000200e-01 3.591160220994474989e-02
4.600000000000000200e-01 3.646408839779005651e-02
4.600000000000000200e-01 3.701657458563535619e-02
4.600000000000000200e-01 3.756906077348066281e-02
4.600000000000000200e-01 3.812154696132596943e-02
4.600000000000000200e-01 3.867403314917126911e-02
4.600000000000000200e-01 3.922651933701657573e-02
4.600000000000000200e-01 3.977900552486187541e-02
4.600000000000000200e-01 4.033149171270718203e-02
4.600000000000000200e-01 4.088397790055248865e-02
4.600000000000000200e-01 4.143646408839778833e-02
4.600000000000000200e-01 4.198895027624309495e-02
4.600000000000000200e-01 4.254143646408839463e-02
4.600000000000000200e-01 4.309392265193370125e-02
4.600000000000000200e-01 4.364640883977900787e-02
4.600000000000000200e-01 4.419889502762430755e-02
4.600000000000000200e-01 4.475138121546961417e-02
4.600000000000000200e-01 4.530386740331491385e-02
4.600000000000000200e-01 4.585635359116022047e-02
4.600000000000000200e-01 4.640883977900552709e-02
4.600000000000000200e-01 4.696132596685082677e-02
4.600000000000000200e-01 4.751381215469613339e-02
4.600000000000000200e-01 4.806629834254143308e-02
4.600000000000000200e-01 4.861878453038673970e-02
4.600000000000000200e-01 4.917127071823204632e-02
4.699999999999999734e-01 4.972375690607734600e-02
4.699999999999999734e-01 5.027624309392265262e-02
4.699999999999999734e-01 5.082872928176795924e-02
4.699999999999999734e-01 5.138121546961325892e-02
4.699999999999999734e-01 5.193370165745856554e-02
4.699999999999999734e-01 5.248618784530386522e-02
4.699999999999999734e-01 5.303867403314917184e-02
4.699999999999999734e-01 5.359116022099447846e-02
4.699999999999999734e-01 5.414364640883977814e-02
4.699999999999999734e-01 5.469613259668508476e-02
4.699999999999999734e-01 5.524861878453038444e-02
4.699999999999999734e-01 5.580110497237569106e-02
4.699999999999999734e-01 5.635359116022099768e-02
4.699999999999999734e-01 5.690607734806629736e-02
4.699999999999999734e-01 5.745856353591160398e-02
4.699999999999999734e-01 5.801104972375690366e-02
4.699999999999999734e-01 5.856353591160221028e-02
4.699999999999999734e-01 5.911602209944751690e-02
4.699999999999999734e-01 5.966850828729281658e-02
4.699999999999999734e-01 6.022099447513812320e-02
4.699999999999999734e-01 6.077348066298342288e-02
4.699999999999999734e-01 6.132596685082872950e-02
4.699999999999999734e-01 6.187845303867403612e-02
4.699999999999999734e-01 6.243093922651933581e-02
4.699999999999999734e-01 6.298342541436463549e-02
4.699999999999999734e-01 6.353591160220994905e-02
4.699999999999999734e-01 6.408839779005524873e-02
4.699999999999999734e-01 6.464088397790054841e-02
4.699999999999999734e-01 6.519337016574586197e-02
4.699999999999999734e-01 6.574585635359116165e-02
4.699999999999999734e-01 6.629834254143646133e-02
4.699999999999999734e-01 6.685082872928177489e-02
4.699999999999999734e-01 6.740331491712707457e-02
4.699999999999999734e-01 6.795580110497237425e-02
4.699999999999999734e-01 6.850828729281767393e-02
4.699999999999999734e-01 6.906077348066298749e-02
4.699999999999999734e-01 6.961325966850828717e-02
4.699999999999999734e-01 7.016574585635358685e-02
4.699999999999999734e-01 7.071823204419890041e-02
4.699999999999999734e-01 7.127071823204420009e-02
4.699999999999999734e-01 7.182320441988949977e-02
4.699999999999999734e-01 7.237569060773481333e-02
4.699999999999999734e-01 7.292817679558011301e-02
4.699999999999999734e-01 7.348066298342541269e-02
4.699999999999999734e-01 7.403314917127071237e-02
4.699999999999999734e-01 7.458563535911602593e-02
4.699999999999999734e-01 7.513812154696132561e-02
4.699999999999999734e-01 7.569060773480662530e-02
4.699999999999999734e-01 7.624309392265193885e-02
4.699999999999999734e-01 7.679558011049723854e-02
4.699999999999999734e-01 7.734806629834253822e-02
4.699999999999999734e-01 7.790055248618785178e-02
4.699999999999999734e-01 7.845303867403315146e-02
4.699999999999999734e-01 7.900552486187845114e-02
4.699999999999999734e-01 7.955801104972375082e-02
4.699999999999999734e-01 8.011049723756906438e-02
4.699999999999999734e-01 8.066298342541436406e-02
4.699999999999999734e-01 8.121546961325966374e-02
4.699999999999999734e-01 8.176795580110497730e-02
4.699999999999999734e-01 8.232044198895027698e-02
4.699999999999999734e-01 8.287292817679557666e-02
4.699999999999999734e-01 8.342541436464089022e-02
4.699999999999999734e-01 8.397790055248618990e-02
4.699999999999999734e-01 8.453038674033148958e-02
4.699999999999999734e-01 8.508287292817678926e-02
4.699999999999999734e-01 8.563535911602210282e-02
4.699999999999999734e-01 8.618784530386740250e-02
4.699999999999999734e-01 8.674033149171270218e-02
4.699999999999999734e-01 8.729281767955801574e-02
4.699999999999999734e-01 8.784530386740331542e-02
4.699999999999999734e-01 8.839779005524861510e-02
4.699999999999999734e-01 8.895027624309392866e-02
4.699999999999999734e-01 8.950276243093922834e-02
4.699999999999999734e-01 9.005524861878452803e-02
4.699999999999999734e-01 9.060773480662982771e-02
4.699999999999999734e-01 9.116022099447514127e-02
4.699999999999999734e-01 9.171270718232044095e-02
4.699999999999999734e-01 9.226519337016574063e-02
4.699999999999999734e-01 9.281767955801105419e-02
4.699999999999999734e-01 9.337016574585635387e-02
4.699999999999999734e-01 9.392265193370165355e-02
4.699999999999999734e-01 9.447513812154696711e-02
4.699999999999999734e-01 9.502762430939226679e-02
4.699999999999999734e-01 9.558011049723756647e-02
4.699999999999999734e-01 9.613259668508286615e-02
4.699999999999999734e-01 9.668508287292817971e-02
4.699999999999999734e-01 9.723756906077347939e-02
4.699999999999999734e-01 9.779005524861877907e-02
4.699999999999999734e-01 9.834254143646409263e-02
4.699999999999999734e-01 9.889502762430939231e-02
4.699999999999999734e-01 9.944751381215469199e-02
4.699999999999999734e-01 1.000000000000000056e-01
4.699999999999999734e-01 1.005524861878453052e-01
4.699999999999999734e-01 1.011049723756906049e-01
4.699999999999999734e-01 1.016574585635359185e-01
4.699999999999999734e-01 1.022099447513812182e-01
4.699999999999999734e-01 1.027624309392265178e-01
4.699999999999999734e-01 1.033149171270718175e-01
4.699999999999999734e-01 1.038674033149171311e-01
4.699999999999999734e-01 1.044198895027624308e-01
4.699999999999999734e-01 1.049723756906077304e-01
4.699999999999999734e-01 1.055248618784530440e-01
4.699999999999999734e-01 1.060773480662983437e-01
4.699999999999999734e-01 1.066298342541436434e-01
4.699999999999999734e-01 1.071823204419889569e-01
4.699999999999999734e-01 1.077348066298342566e-01
4.699999999999999734e-01 1.082872928176795563e-01
4.699999999999999734e-01 1.088397790055248560e-01
4.699999999999999734e-01 1.093922651933701695e-01
4.699999999999999734e-01 1.099447513812154692e-01
4.699999999999999734e-01 1.104972375690607689e-01
4.699999999999999734e-01 1.110497237569060824e-01
4.699999999999999734e-01 1.116022099447513821e-01
4.799999999999999822e-01 1.121546961325966818e-01
4.799999999999999822e-01 1.127071823204419954e-01
4.799999999999999822e-01 1.132596685082872950e-01
4.799999999999999822e-01 1.138121546961325947e-01
4.799999999999999822e-01 1.143646408839778944e-01
4.799999999999999822e-01 1.149171270718232080e-01
4.799999999999999822e-01 1.154696132596685076e-01
4.799999999999999822e-01 1.160220994475138073e-01
4.799999999999999822e-01 1.165745856353591209e-01
4.799999999999999822e-01 1.171270718232044206e-01
4.799999999999999822e-01 1.176795580110497202e-01
4.799999999999999822e-01 1.182320441988950338e-01
4.799999999999999822e-01 1.187845303867403335e-01
4.799999999999999822e-01 1.193370165745856332e-01
4.799999999999999822e-01 1.198895027624309328e-01
4.799999999999999822e-01 1.204419889502762464e-01
4.799999999999999822e-01 1.209944751381215461e-01
4.799999999999999822e-01 1.215469613259668458e-01
4.799999999999999822e-01 1.220994475138121593e-01
4.799999999999999822e-01 1.226519337016574590e-01
4.799999999999999822e-01 1.232044198895027587e-01
4.799999999999999822e-01 1.237569060773480722e-01
4.799999999999999822e-01 1.243093922651933719e-01
4.799999999999999822e-01 1.248618784530386716e-01
4.799999999999999822e-01 1.254143646408839852e-01
4.799999999999999822e-01 1.259668508287292710e-01
4.799999999999999822e-01 1.265193370165745845e-01
4.799999999999999822e-01 1.270718232044198981e-01
4.799999999999999822e-01 1.276243093922651839e-01
4.799999999999999822e-01 1.281767955801104975e-01
4.799999999999999822e-01 1.287292817679558110e-01
4.799999999999999822e-01 1.292817679558010968e-01
4.799999999999999822e-01 1.298342541436464104e-01
4.799999999999999822e-01 1.303867403314917239e-01
4.799999999999999822e-01 1.309392265193370097e-01
4.799999999999999822e-01 1.314917127071823233e-01
4.799999999999999822e-01 1.320441988950276369e-01
4.799999999999999822e-01 1.325966850828729227e-01
4.799999999999999822e-01 1.331491712707182362e-01
4.799999999999999822e-01 1.337016574585635498e-01
4.799999999999999822e-01 1.342541436464088356e-01
4.799999999999999822e-01 1.348066298342541491e-01
4.799999999999999822e-01 1.353591160220994349e-01
4.799999999999999822e-01 1.359116022099447485e-01
4.799999999999999822e-01 1.364640883977900621e-01
4.799999999999999822e-01 1.370165745856353479e-01
4.799999999999999822e-01 1.375690607734806614e-01
4.799999999999999822e-01 1.381215469613259750e-01
4.799999999999999822e-01 1.386740331491712608e-01
4.799999999999999822e-01 1.392265193370165743e-01
4.799999999999999822e-01 1.397790055248618879e-01
4.799999999999999822e-01 1.403314917127071737e-01
4.799999999999999822e-01 1.408839779005524873e-01
4.799999999999999822e-01 1.414364640883978008e-01
4.799999999999999822e-01 1.419889502762430866e-01
4.799999999999999822e-01 1.425414364640884002e-01
4.799999999999999822e-01 1.430939226519337137e-01
4.799999999999999822e-01 1.436464088397789995e-01
4.799999999999999822e-01 1.441988950276243131e-01
4.799999999999999822e-01 1.447513812154696267e-01
4.799999999999999822e-01 1.453038674033149125e-01
4.799999999999999822e-01 1.458563535911602260e-01
4.799999999999999822e-01 1.464088397790055118e-01
4.799999999999999822e-01 1.469613259668508254e-01
4.799999999999999822e-01 1.475138121546961389e-01
4.799999999999999822e-01 1.480662983425414247e-01
4.799999999999999822e-01 1.486187845303867383e-01
4.799999999999999822e-01 1.491712707182320519e-01
4.799999999999999822e-01 1.497237569060773377e-01
4.799999999999999822e-01 1.502762430939226512e-01
4.799999999999999822e-01 1.508287292817679648e-01
4.799999999999999822e-01 1.513812154696132506e-01
4.799999999999999822e-01 1.519337016574585641e-01
4.799999999999999822e-01 1.524861878453038777e-01
4.799999999999999822e-01 1.530386740331491635e-01
4.799999999999999822e-01 1.535911602209944771e-01
4.799999999999999822e-01 1.541436464088397906e-01
4.799999999999999822e-01 1.546961325966850764e-01
4.799999999999999822e-01 1.552486187845303900e-01
4.799999999999999822e-01 1.558011049723757036e-01
4.799999999999999822e-01 1.563535911602209894e-01
4.799999999999999822e-01 1.569060773480663029e-01
4.799999999999999822e-01 1.574585635359115887e-01
4.799999999999999822e-01 1.580110497237569023e-01
4.799999999999999822e-01 1.585635359116022158e-01
4.799999999999999822e-01 1.591160220994475016e-01
4.799999999999999822e-01 1.596685082872928152e-01
4.799999999999999822e-01 1.602209944751381288e-01
4.799999999999999822e-01 1.607734806629834146e-01
4.799999999999999822e-01 1.613259668508287281e-01
4.799999999999999822e-01 1.618784530386740417e-01
4.799999999999999822e-01 1.624309392265193275e-01
4.799999999999999822e-01 1.629834254143646410e-01
4.799999999999999822e-01 1.635359116022099546e-01
4.799999999999999822e-01 1.640883977900552404e-01
4.799999999999999822e-01 1.646408839779005540e-01
4.799999999999999822e-01 1.651933701657458675e-01
4.799999999999999822e-01 1.657458563535911533e-01
4.799999999999999822e-01 1.662983425414364669e-01
4.799999999999999822e-01 1.668508287292817804e-01
4.799999999999999822e-01 1.674033149171270662e-01
4.799999999999999822e-01 1.679558011049723798e-01
4.799999999999999822e-01 1.685082872928176934e-01
4.799999999999999822e-01 1.690607734806629792e-01
4.799999999999999822e-01 1.696132596685082927e-01
4.799999999999999822e-01 1.701657458563535785e-01
4.799999999999999822e-01 1.707182320441988921e-01
4.799999999999999822e-01 1.712707182320442056e-01
4.799999999999999822e-01 1.718232044198894914e-01
4.799999999999999822e-01 1.723756906077348050e-01
4.799999999999999822e-01 1.729281767955801186e-01
4.799999999999999822e-01 1.734806629834254044e-01
4.799999999999999822e-01 1.740331491712707179e-01
4.799999999999999822e-01 1.745856353591160315e-01
4.799999999999999822e-01 1.751381215469613173e-01
4.799999999999999822e-01 1.756906077348066308e-01
4.799999999999999822e-01 1.762430939226519444e-01
4.799999999999999822e-01 1.767955801104972302e-01
4.799999999999999822e-01 1.773480662983425438e-01
4.799999999999999822e-01 1.779005524861878573e-01
4.799999999999999822e-01 1.784530386740331431e-01
4.799999999999999822e-01 1.790055248618784567e-01
4.799999999999999822e-01 1.795580110497237702e-01
4.799999999999999822e-01 1.801104972375690561e-01
4.799999999999999822e-01 1.806629834254143696e-01
4.799999999999999822e-01 1.812154696132596554e-01
4.799999999999999822e-01 1.817679558011049690e-01
4.799999999999999822e-01 1.823204419889502825e-01
4.799999999999999822e-01 1.828729281767955683e-01
4.799999999999999822e-01 1.834254143646408819e-01
4.799999999999999822e-01 1.839779005524861955e-01
4.799999999999999822e-01 1.845303867403314813e-01
4.799999999999999822e-01 1.850828729281767948e-01
4.799999999999999822e-01 1.856353591160221084e-01
4.799999999999999822e-01 1.861878453038673942e-01
4.799999999999999822e-01 1.867403314917127077e-01
4.799999999999999822e-01 1.872928176795580213e-01
4.799999999999999822e-01 1.878453038674033071e-01
4.799999999999999822e-01 1.883977900552486207e-01
4.799999999999999822e-01 1.889502762430939342e-01
4.799999999999999822e-01 1.895027624309392200e-01
4.799999999999999822e-01 1.900552486187845336e-01
4.799999999999999822e-01 1.906077348066298471e-01
4.799999999999999822e-01 1.911602209944751329e-01
4.799999999999999822e-01 1.917127071823204465e-01
4.799999999999999822e-01 1.922651933701657323e-01
4.799999999999999822e-01 1.928176795580110459e-01
4.799999999999999822e-01 1.933701657458563594e-01
4.799999999999999822e-01 1.939226519337016452e-01
4.799999999999999822e-01 1.944751381215469588e-01
4.799999999999999822e-01 1.950276243093922723e-01
4.799999999999999822e-01 1.955801104972375581e-01
4.799999999999999822e-01 1.961325966850828717e-01
4.799999999999999822e-01 1.966850828729281853e-01
4.799999999999999822e-01 1.972375690607734711e-01
4.799999999999999822e-01 1.977900552486187846e-01
4.799999999999999822e-01 1.983425414364640982e-01
4.799999999999999822e-01 1.988950276243093840e-01
4.799999999999999822e-01 1.994475138121546975e-01
4.799999999999999822e-01 2.000000000000000111e-01
4.799999999999999822e-01 2.005524861878452969e-01
4.799999999999999822e-01 2.011049723756906105e-01
4.799999999999999822e-01 2.016574585635359240e-01
4.799999999999999822e-01 2.022099447513812098e-01
4.799999999999999822e-01 2.027624309392265234e-01
4.799999999999999822e-01 2.033149171270718369e-01
4.799999999999999822e-01 2.038674033149171227e-01
4.799999999999999822e-01 2.044198895027624363e-01
4.799999999999999822e-01 2.049723756906077221e-01
4.799999999999999822e-01 2.055248618784530357e-01
4.799999999999999822e-01 2.060773480662983492e-01
4.799999999999999822e-01 2.066298342541436350e-01
4.799999999999999822e-01 2.071823204419889486e-01
4.799999999999999822e-01 2.077348066298342621e-01
4.799999999999999822e-01 2.082872928176795480e-01
4.799999999999999822e-01 2.088397790055248615e-01
4.799999999999999822e-01 2.093922651933701751e-01
4.799999999999999822e-01 2.099447513812154609e-01
4.799999999999999822e-01 2.104972375690607744e-01
4.799999999999999822e-01 2.110497237569060880e-01
4.799999999999999822e-01 2.116022099447513738e-01
4.799999999999999822e-01 2.121546961325966874e-01
4.799999999999999822e-01 2.127071823204420009e-01
4.799999999999999822e-01 2.132596685082872867e-01
4.799999999999999822e-01 2.138121546961326003e-01
4.799999999999999822e-01 2.143646408839779138e-01
4.799999999999999822e-01 2.149171270718231996e-01
4.799999999999999822e-01 2.154696132596685132e-01
4.799999999999999822e-01 2.160220994475137990e-01
4.799999999999999822e-01 2.165745856353591126e-01
4.799999999999999822e-01 2.171270718232044261e-01
4.799999999999999822e-01 2.176795580110497119e-01
4.799999999999999822e-01 2.182320441988950255e-01
4.799999999999999822e-01 2.187845303867403390e-01
4.799999999999999822e-01 2.193370165745856248e-01
4.799999999999999822e-01 2.198895027624309384e-01
4.799999999999999822e-01 2.204419889502762520e-01
4.799999999999999822e-01 2.209944751381215378e-01
4.799999999999999822e-01 2.215469613259668513e-01
4.799999999999999822e-01 2.220994475138121649e-01
4.799999999999999822e-01 2.226519337016574507e-01
4.799999999999999822e-01 2.232044198895027642e-01
4.799999999999999822e-01 2.237569060773480778e-01
4.799999999999999822e-01 2.243093922651933636e-01
4.799999999999999822e-01 2.248618784530386772e-01
4.799999999999999822e-01 2.254143646408839907e-01
4.799999999999999822e-01 2.259668508287292765e-01
4.799999999999999822e-01 2.265193370165745901e-01
4.799999999999999822e-01 2.270718232044198759e-01
4.799999999999999822e-01 2.276243093922651894e-01
4.799999999999999822e-01 2.281767955801105030e-01
4.799999999999999822e-01 2.287292817679557888e-01
4.799999999999999822e-01 2.292817679558011024e-01
4.799999999999999822e-01 2.298342541436464159e-01
4.799999999999999822e-01 2.303867403314917017e-01
4.799999999999999822e-01 2.309392265193370153e-01
4.799999999999999822e-01 2.314917127071823288e-01
4.799999999999999822e-01 2.320441988950276146e-01
4.799999999999999822e-01 2.325966850828729282e-01
4.799999999999999822e-01 2.331491712707182418e-01
4.799999999999999822e-01 2.337016574585635276e-01
4.799999999999999822e-01 2.342541436464088411e-01
4.799999999999999822e-01 2.348066298342541547e-01
4.799999999999999822e-01 2.353591160220994405e-01
4.799999999999999822e-01 2.359116022099447540e-01
4.799999999999999822e-01 2.364640883977900676e-01
4.799999999999999822e-01 2.370165745856353534e-01
4.799999999999999822e-01 2.375690607734806670e-01
4.799999999999999822e-01 2.381215469613259805e-01
4.799999999999999822e-01 2.386740331491712663e-01
4.799999999999999822e-01 2.392265193370165799e-01
4.799999999999999822e-01 2.397790055248618657e-01
4.799999999999999822e-01 2.403314917127071793e-01
4.799999999999999822e-01 2.408839779005524928e-01
4.799999999999999822e-01 2.414364640883977786e-01
4.799999999999999822e-01 2.419889502762430922e-01
4.799999999999999822e-01 2.425414364640884057e-01
4.799999999999999822e-01 2.430939226519336915e-01
4.799999999999999822e-01 2.436464088397790051e-01
4.799999999999999822e-01 2.441988950276243187e-01
4.799999999999999822e-01 2.447513812154696045e-01
4.799999999999999822e-01 2.453038674033149180e-01
4.799999999999999822e-01 2.458563535911602316e-01
4.799999999999999822e-01 2.464088397790055174e-01
4.799999999999999822e-01 2.469613259668508309e-01
4.799999999999999822e-01 2.475138121546961445e-01
4.799999999999999822e-01 2.480662983425414303e-01
4.799999999999999822e-01 2.486187845303867439e-01
4.799999999999999822e-01 2.491712707182320574e-01
4.799999999999999822e-01 2.497237569060773432e-01
4.799999999999999822e-01 2.502762430939226568e-01
4.799999999999999822e-01 2.508287292817679703e-01
4.799999999999999822e-01 2.513812154696132839e-01
4.799999999999999822e-01 2.519337016574585419e-01
4.799999999999999822e-01 2.524861878453038555e-01
4.799999999999999822e-01 2.530386740331491691e-01
4.799999999999999822e-01 2.535911602209944826e-01
4.799999999999999822e-01 2.541436464088397962e-01
4.799999999999999822e-01 2.546961325966851097e-01
4.799999999999999822e-01 2.552486187845303678e-01
4.799999999999999822e-01 2.558011049723756813e-01
4.799999999999999822e-01 2.563535911602209949e-01
4.799999999999999822e-01 2.569060773480663085e-01
4.799999999999999822e-01 2.574585635359116220e-01
4.799999999999999822e-01 2.580110497237568801e-01
4.799999999999999822e-01 2.585635359116021936e-01
4.799999999999999822e-01 2.591160220994475072e-01
4.799999999999999822e-01 2.596685082872928207e-01
4.799999999999999822e-01 2.602209944751381343e-01
4.799999999999999822e-01 2.607734806629834479e-01
4.799999999999999822e-01 2.613259668508287059e-01
4.799999999999999822e-01 2.618784530386740195e-01
4.799999999999999822e-01 2.624309392265193330e-01
4.799999999999999822e-01 2.629834254143646466e-01
4.799999999999999822e-01 2.635359116022099601e-01
4.799999999999999822e-01 2.640883977900552737e-01
4.799999999999999822e-01 2.646408839779005318e-01
4.799999999999999822e-01 2.651933701657458453e-01
4.799999999999999822e-01 2.657458563535911589e-01
4.799999999999999822e-01 2.662983425414364724e-01
4.799999999999999822e-01 2.668508287292817860e-01
4.799999999999999822e-01 2.674033149171270995e-01
4.799999999999999822e-01 2.679558011049723576e-01
4.799999999999999822e-01 2.685082872928176712e-01
4.799999999999999822e-01 2.690607734806629847e-01
4.799999999999999822e-01 2.696132596685082983e-01
4.799999999999999822e-01 2.701657458563536118e-01
4.799999999999999822e-01 2.707182320441988699e-01
4.799999999999999822e-01 2.712707182320441834e-01
4.799999999999999822e-01 2.718232044198894970e-01
4.799999999999999822e-01 2.723756906077348106e-01
4.799999999999999822e-01 2.729281767955801241e-01
4.799999999999999822e-01 2.734806629834254377e-01
4.799999999999999822e-01 2.740331491712706957e-01
4.799999999999999822e-01 2.745856353591160093e-01
4.799999999999999822e-01 2.751381215469613228e-01
4.799999999999999822e-01 2.756906077348066364e-01
4.799999999999999822e-01 2.762430939226519500e-01
4.799999999999999822e-01 2.767955801104972635e-01
4.799999999999999822e-01 2.773480662983425216e-01
4.799999999999999822e-01 2.779005524861878351e-01
4.799999999999999822e-01 2.784530386740331487e-01
4.799999999999999822e-01 2.790055248618784622e-01
4.799999999999999822e-01 2.795580110497237758e-01
4.799999999999999822e-01 2.801104972375690338e-01
4.799999999999999822e-01 2.806629834254143474e-01
4.799999999999999822e-01 2.812154696132596610e-01
4.799999999999999822e-01 2.817679558011049745e-01
4.799999999999999822e-01 2.823204419889502881e-01
4.799999999999999822e-01 2.828729281767956016e-01
4.799999999999999822e-01 2.834254143646408597e-01
4.799999999999999822e-01 2.839779005524861732e-01
4.799999999999999822e-01 2.845303867403314868e-01
4.799999999999999822e-01 2.850828729281768004e-01
4.799999999999999822e-01 2.856353591160221139e-01
4.799999999999999822e-01 2.861878453038674275e-01
4.799999999999999822e-01 2.867403314917126855e-01
4.799999999999999822e-01 2.872928176795579991e-01
4.799999999999999822e-01 2.878453038674033126e-01
4.799999999999999822e-01 2.883977900552486262e-01
4.799999999999999822e-01 2.889502762430939398e-01
4.799999999999999822e-01 2.895027624309392533e-01
4.799999999999999822e-01 2.900552486187845114e-01
4.799999999999999822e-01 2.906077348066298249e-01
4.799999999999999822e-01 2.911602209944751385e-01
4.799999999999999822e-01 2.917127071823204520e-01
4.799999999999999822e-01 2.922651933701657656e-01
4.799999999999999822e-01 2.928176795580110237e-01
4.799999999999999822e-01 2.933701657458563372e-01
4.799999999999999822e-01 2.939226519337016508e-01
4.799999999999999822e-01 2.944751381215469643e-01
4.799999999999999822e-01 2.950276243093922779e-01
4.799999999999999822e-01 2.955801104972375914e-01
4.799999999999999822e-01 2.961325966850828495e-01
4.799999999999999822e-01 2.966850828729281631e-01
4.799999999999999822e-01 2.972375690607734766e-01
4.799999999999999822e-01 2.977900552486187902e-01
4.799999999999999822e-01 2.983425414364641037e-01
4.799999999999999822e-01 2.988950276243094173e-01
4.899999999999999911e-01 2.994475138121546753e-01
4.899999999999999911e-01 2.999999999999999889e-01
4.899999999999999911e-01 3.005524861878453025e-01
4.899999999999999911e-01 3.011049723756906160e-01
4.899999999999999911e-01 3.016574585635359296e-01
4.899999999999999911e-01 3.022099447513812431e-01
4.899999999999999911e-01 3.027624309392265012e-01
4.899999999999999911e-01 3.033149171270718147e-01
4.899999999999999911e-01 3.038674033149171283e-01
4.899999999999999911e-01 3.044198895027624419e-01
4.899999999999999911e-01 3.049723756906077554e-01
4.899999999999999911e-01 3.055248618784530135e-01
4.899999999999999911e-01 3.060773480662983270e-01
4.899999999999999911e-01 3.066298342541436406e-01
4.899999999999999911e-01 3.071823204419889541e-01
4.899999999999999911e-01 3.077348066298342677e-01
4.899999999999999911e-01 3.082872928176795813e-01
4.899999999999999911e-01 3.088397790055248393e-01
4.899999999999999911e-01 3.093922651933701529e-01
4.899999999999999911e-01 3.099447513812154664e-01
4.899999999999999911e-01 3.104972375690607800e-01
4.899999999999999911e-01 3.110497237569060935e-01
4.899999999999999911e-01 3.116022099447514071e-01
4.899999999999999911e-01 3.121546961325966651e-01
4.899999999999999911e-01 3.127071823204419787e-01
4.899999999999999911e-01 3.132596685082872923e-01
4.899999999999999911e-01 3.138121546961326058e-01
4.899999999999999911e-01 3.143646408839779194e-01
4.899999999999999911e-01 3.149171270718231774e-01
4.899999999999999911e-01 3.154696132596684910e-01
4.899999999999999911e-01 3.160220994475138045e-01
4.899999999999999911e-01 3.165745856353591181e-01
4.899999999999999911e-01 3.171270718232044317e-01
4.899999999999999911e-01 3.176795580110497452e-01
4.899999999999999911e-01 3.182320441988950033e-01
4.899999999999999911e-01 3.187845303867403168e-01
4.899999999999999911e-01 3.193370165745856304e-01
4.899999999999999911e-01 3.198895027624309439e-01
4.899999999999999911e-01 3.204419889502762575e-01
4.899999999999999911e-01 3.209944751381215711e-01
4.899999999999999911e-01 3.215469613259668291e-01
4.899999999999999911e-01 3.220994475138121427e-01
4.899999999999999911e-01 3.226519337016574562e-01
4.899999999999999911e-01 3.232044198895027698e-01
4.899999999999999911e-01 3.237569060773480834e-01
4.899999999999999911e-01 3.243093922651933969e-01
4.899999999999999911e-01 3.248618784530386550e-01
4.899999999999999911e-01 3.254143646408839685e-01
4.899999999999999911e-01 3.259668508287292821e-01
4.899999999999999911e-01 3.265193370165745956e-01
4.899999999999999911e-01 3.270718232044199092e-01
4.899999999999999911e-01 3.276243093922651672e-01
4.899999999999999911e-01 3.281767955801104808e-01
4.899999999999999911e-01 3.287292817679557944e-01
4.899999999999999911e-01 3.292817679558011079e-01
4.899999999999999911e-01 3.298342541436464215e-01
4.899999999999999911e-01 3.303867403314917350e-01
4.899999999999999911e-01 3.309392265193369931e-01
4.899999999999999911e-01 3.314917127071823066e-01
4.899999999999999911e-01 3.320441988950276202e-01
4.899999999999999911e-01 3.325966850828729338e-01
4.899999999999999911e-01 3.331491712707182473e-01
4.899999999999999911e-01 3.337016574585635609e-01
4.899999999999999911e-01 3.342541436464088189e-01
4.899999999999999911e-01 3.348066298342541325e-01
4.899999999999999911e-01 3.353591160220994460e-01
4.899999999999999911e-01 3.359116022099447596e-01
4.899999999999999911e-01 3.364640883977900732e-01
4.899999999999999911e-01 3.370165745856353867e-01
4.899999999999999911e-01 3.375690607734806448e-01
4.899999999999999911e-01 3.381215469613259583e-01
4.899999999999999911e-01 3.386740331491712719e-01
4.899999999999999911e-01 3.392265193370165854e-01
4.899999999999999911e-01 3.397790055248618990e-01
4.899999999999999911e-01 3.403314917127071570e-01
4.899999999999999911e-01 3.408839779005524706e-01
4.899999999999999911e-01 3.414364640883977842e-01
4.899999999999999911e-01 3.419889502762430977e-01
4.899999999999999911e-01 3.425414364640884113e-01
4.899999999999999911e-01 3.430939226519337248e-01
4.899999999999999911e-01 3.436464088397789829e-01
4.899999999999999911e-01 3.441988950276242964e-01
4.899999999999999911e-01 3.447513812154696100e-01
4.899999999999999911e-01 3.453038674033149236e-01
4.899999999999999911e-01 3.458563535911602371e-01
4.899999999999999911e-01 3.464088397790055507e-01
4.899999999999999911e-01 3.469613259668508087e-01
4.899999999999999911e-01 3.475138121546961223e-01
4.899999999999999911e-01 3.480662983425414359e-01
4.899999999999999911e-01 3.486187845303867494e-01
4.899999999999999911e-01 3.491712707182320630e-01
4.899999999999999911e-01 3.497237569060773210e-01
4.899999999999999911e-01 3.502762430939226346e-01
4.899999999999999911e-01 3.508287292817679481e-01
4.899999999999999911e-01 3.513812154696132617e-01
4.899999999999999911e-01 3.519337016574585753e-01
4.899999999999999911e-01 3.524861878453038888e-01
4.899999999999999911e-01 3.530386740331491469e-01
4.899999999999999911e-01 3.535911602209944604e-01
4.899999999999999911e-01 3.541436464088397740e-01
4.899999999999999911e-01 3.546961325966850875e-01
4.899999999999999911e-01 3.552486187845304011e-01
4.899999999999999911e-01 3.558011049723757147e-01
4.899999999999999911e-01 3.563535911602209727e-01
4.899999999999999911e-01 3.569060773480662863e-01
4.899999999999999911e-01 3.574585635359115998e-01
4.899999999999999911e-01 3.580110497237569134e-01
4.899999999999999911e-01 3.585635359116022269e-01
4.899999999999999911e-01 3.591160220994475405e-01
4.899999999999999911e-01 3.596685082872927985e-01
4.899999999999999911e-01 3.602209944751381121e-01
4.899999999999999911e-01 3.607734806629834257e-01
4.899999999999999911e-01 3.613259668508287392e-01
4.899999999999999911e-01 3.618784530386740528e-01
4.899999999999999911e-01 3.624309392265193108e-01
4.899999999999999911e-01 3.629834254143646244e-01
4.899999999999999911e-01 3.635359116022099379e-01
4.899999999999999911e-01 3.640883977900552515e-01
4.899999999999999911e-01 3.646408839779005651e-01
4.899999999999999911e-01 3.651933701657458786e-01
4.899999999999999911e-01 3.657458563535911367e-01
4.899999999999999911e-01 3.662983425414364502e-01
4.899999999999999911e-01 3.668508287292817638e-01
4.899999999999999911e-01 3.674033149171270773e-01
4.899999999999999911e-01 3.679558011049723909e-01
4.899999999999999911e-01 3.685082872928177045e-01
4.899999999999999911e-01 3.690607734806629625e-01
4.899999999999999911e-01 3.696132596685082761e-01
4.899999999999999911e-01 3.701657458563535896e-01
4.899999999999999911e-01 3.707182320441989032e-01
4.899999999999999911e-01 3.712707182320442167e-01
4.899999999999999911e-01 3.718232044198895303e-01
4.899999999999999911e-01 3.723756906077347884e-01
4.899999999999999911e-01 3.729281767955801019e-01
4.899999999999999911e-01 3.734806629834254155e-01
4.899999999999999911e-01 3.740331491712707290e-01
4.899999999999999911e-01 3.745856353591160426e-01
4.899999999999999911e-01 3.751381215469613006e-01
4.899999999999999911e-01 3.756906077348066142e-01
4.899999999999999911e-01 3.762430939226519278e-01
4.899999999999999911e-01 3.767955801104972413e-01
4.899999999999999911e-01 3.773480662983425549e-01
4.899999999999999911e-01 3.779005524861878684e-01
4.899999999999999911e-01 3.784530386740331265e-01
4.899999999999999911e-01 3.790055248618784400e-01
4.899999999999999911e-01 3.795580110497237536e-01
4.899999999999999911e-01 3.801104972375690672e-01
4.899999999999999911e-01 3.806629834254143807e-01
4.899999999999999911e-01 3.812154696132596943e-01
4.899999999999999911e-01 3.817679558011049523e-01
4.899999999999999911e-01 3.823204419889502659e-01
4.899999999999999911e-01 3.828729281767955794e-01
4.899999999999999911e-01 3.834254143646408930e-01
4.899999999999999911e-01 3.839779005524862066e-01
4.899999999999999911e-01 3.845303867403314646e-01
4.899999999999999911e-01 3.850828729281767782e-01
4.899999999999999911e-01 3.856353591160220917e-01
4.899999999999999911e-01 3.861878453038674053e-01
4.899999999999999911e-01 3.867403314917127188e-01
4.899999999999999911e-01 3.872928176795580324e-01
4.899999999999999911e-01 3.878453038674032904e-01
4.899999999999999911e-01 3.883977900552486040e-01
4.899999999999999911e-01 3.889502762430939176e-01
4.899999999999999911e-01 3.895027624309392311e-01
4.899999999999999911e-01 3.900552486187845447e-01
4.899999999999999911e-01 3.906077348066298582e-01
4.899999999999999911e-01 3.911602209944751163e-01
4.899999999999999911e-01 3.917127071823204298e-01
4.899999999999999911e-01 3.922651933701657434e-01
4.899999999999999911e-01 3.928176795580110570e-01
4.899999999999999911e-01 3.933701657458563705e-01
4.899999999999999911e-01 3.939226519337016841e-01
4.899999999999999911e-01 3.944751381215469421e-01
4.899999999999999911e-01 3.950276243093922557e-01
4.899999999999999911e-01 3.955801104972375692e-01
4.899999999999999911e-01 3.961325966850828828e-01
4.899999999999999911e-01 3.966850828729281964e-01
4.899999999999999911e-01 3.972375690607734544e-01
4.899999999999999911e-01 3.977900552486187680e-01
4.899999999999999911e-01 3.983425414364640815e-01
4.899999999999999911e-01 3.988950276243093951e-01
4.899999999999999911e-01 3.994475138121547086e-01
4.899999999999999911e-01 4.000000000000000222e-01
4.899999999999999911e-01 4.005524861878452803e-01
4.899999999999999911e-01 4.011049723756905938e-01
4.899999999999999911e-01 4.016574585635359074e-01
4.899999999999999911e-01 4.022099447513812209e-01
4.899999999999999911e-01 4.027624309392265345e-01
4.899999999999999911e-01 4.033149171270718480e-01
4.899999999999999911e-01 4.038674033149171061e-01
4.899999999999999911e-01 4.044198895027624197e-01
4.899999999999999911e-01 4.049723756906077332e-01
4.899999999999999911e-01 4.055248618784530468e-01
4.899999999999999911e-01 4.060773480662983603e-01
4.899999999999999911e-01 4.066298342541436739e-01
4.899999999999999911e-01 4.071823204419889319e-01
4.899999999999999911e-01 4.077348066298342455e-01
4.899999999999999911e-01 4.082872928176795591e-01
4.899999999999999911e-01 4.088397790055248726e-01
4.899999999999999911e-01 4.093922651933701862e-01
4.899999999999999911e-01 4.099447513812154442e-01
4.899999999999999911e-01 4.104972375690607578e-01
4.899999999999999911e-01 4.110497237569060713e-01
4.899999999999999911e-01 4.116022099447513849e-01
4.899999999999999911e-01 4.121546961325966985e-01
4.899999999999999911e-01 4.127071823204420120e-01
4.899999999999999911e-01 4.132596685082872701e-01
4.899999999999999911e-01 4.138121546961325836e-01
4.899999999999999911e-01 4.143646408839778972e-01
4.899999999999999911e-01 4.149171270718232107e-01
4.899999999999999911e-01 4.154696132596685243e-01
4.899999999999999911e-01 4.160220994475138379e-01
4.899999999999999911e-01 4.165745856353590959e-01
4.899999999999999911e-01 4.171270718232044095e-01
4.899999999999999911e-01 4.176795580110497230e-01
4.899999999999999911e-01 4.182320441988950366e-01
4.899999999999999911e-01 4.187845303867403501e-01
4.899999999999999911e-01 4.193370165745856082e-01
4.899999999999999911e-01 4.198895027624309217e-01
4.899999999999999911e-01 4.204419889502762353e-01
4.899999999999999911e-01 4.209944751381215489e-01
4.899999999999999911e-01 4.215469613259668624e-01
4.899999999999999911e-01 4.220994475138121760e-01
4.899999999999999911e-01 4.226519337016574340e-01
4.899999999999999911e-01 4.232044198895027476e-01
4.899999999999999911e-01 4.237569060773480611e-01
4.899999999999999911e-01 4.243093922651933747e-01
4.899999999999999911e-01 4.248618784530386883e-01
4.899999999999999911e-01 4.254143646408840018e-01
4.899999999999999911e-01 4.259668508287292599e-01
4.899999999999999911e-01 4.265193370165745734e-01
4.899999999999999911e-01 4.270718232044198870e-01
4.899999999999999911e-01 4.276243093922652005e-01
4.899999999999999911e-01 4.281767955801105141e-01
4.899999999999999911e-01 4.287292817679558277e-01
4.899999999999999911e-01 4.292817679558010857e-01
4.899999999999999911e-01 4.298342541436463993e-01
4.899999999999999911e-01 4.303867403314917128e-01
4.899999999999999911e-01 4.309392265193370264e-01
4.899999999999999911e-01 4.314917127071823399e-01
4.899999999999999911e-01 4.320441988950275980e-01
4.899999999999999911e-01 4.325966850828729116e-01
4.899999999999999911e-01 4.331491712707182251e-01
4.899999999999999911e-01 4.337016574585635387e-01
4.899999999999999911e-01 4.342541436464088522e-01
4.899999999999999911e-01 4.348066298342541658e-01
4.899999999999999911e-01 4.353591160220994238e-01
4.899999999999999911e-01 4.359116022099447374e-01
4.899999999999999911e-01 4.364640883977900510e-01
4.899999999999999911e-01 4.370165745856353645e-01
4.899999999999999911e-01 4.375690607734806781e-01
4.899999999999999911e-01 4.381215469613259916e-01
4.899999999999999911e-01 4.386740331491712497e-01
4.899999999999999911e-01 4.392265193370165632e-01
4.899999999999999911e-01 4.397790055248618768e-01
4.899999999999999911e-01 4.403314917127071904e-01
4.899999999999999911e-01 4.408839779005525039e-01
4.899999999999999911e-01 4.414364640883978175e-01
4.899999999999999911e-01 4.419889502762430755e-01
4.899999999999999911e-01 4.425414364640883891e-01
4.899999999999999911e-01 4.430939226519337026e-01
4.899999999999999911e-01 4.436464088397790162e-01
4.899999999999999911e-01 4.441988950276243298e-01
4.899999999999999911e-01 4.447513812154695878e-01
4.899999999999999911e-01 4.453038674033149014e-01
4.899999999999999911e-01 4.458563535911602149e-01
4.899999999999999911e-01 4.464088397790055285e-01
4.899999999999999911e-01 4.469613259668508420e-01
4.899999999999999911e-01 4.475138121546961556e-01
4.899999999999999911e-01 4.480662983425414136e-01
4.899999999999999911e-01 4.486187845303867272e-01
4.899999999999999911e-01 4.491712707182320408e-01
4.899999999999999911e-01 4.497237569060773543e-01
4.899999999999999911e-01 4.502762430939226679e-01
4.899999999999999911e-01 4.508287292817679814e-01
4.899999999999999911e-01 4.513812154696132395e-01
4.899999999999999911e-01 4.519337016574585530e-01
4.899999999999999911e-01 4.524861878453038666e-01
4.899999999999999911e-01 4.530386740331491802e-01
4.899999999999999911e-01 4.535911602209944937e-01
4.899999999999999911e-01 4.541436464088397518e-01
4.899999999999999911e-01 4.546961325966850653e-01
4.899999999999999911e-01 4.552486187845303789e-01
4.899999999999999911e-01 4.558011049723756924e-01
4.899999999999999911e-01 4.563535911602210060e-01
4.899999999999999911e-01 4.569060773480663196e-01
4.899999999999999911e-01 4.574585635359115776e-01
4.899999999999999911e-01 4.580110497237568912e-01
4.899999999999999911e-01 4.585635359116022047e-01
4.899999999999999911e-01 4.591160220994475183e-01
4.899999999999999911e-01 4.596685082872928318e-01
4.899999999999999911e-01 4.602209944751381454e-01
4.899999999999999911e-01 4.607734806629834035e-01
4.899999999999999911e-01 4.613259668508287170e-01
4.899999999999999911e-01 4.618784530386740306e-01
4.899999999999999911e-01 4.624309392265193441e-01
4.899999999999999911e-01 4.629834254143646577e-01
4.899999999999999911e-01 4.635359116022099712e-01
4.899999999999999911e-01 4.640883977900552293e-01
4.899999999999999911e-01 4.646408839779005429e-01
4.899999999999999911e-01 4.651933701657458564e-01
4.899999999999999911e-01 4.657458563535911700e-01
4.899999999999999911e-01 4.662983425414364835e-01
4.899999999999999911e-01 4.668508287292817416e-01
4.899999999999999911e-01 4.674033149171270551e-01
4.899999999999999911e-01 4.679558011049723687e-01
4.899999999999999911e-01 4.685082872928176823e-01
4.899999999999999911e-01 4.690607734806629958e-01
4.899999999999999911e-01 4.696132596685083094e-01
4.899999999999999911e-01 4.701657458563535674e-01
4.899999999999999911e-01 4.707182320441988810e-01
4.899999999999999911e-01 4.712707182320441945e-01
4.899999999999999911e-01 4.718232044198895081e-01
4.899999999999999911e-01 4.723756906077348217e-01
4.899999999999999911e-01 4.729281767955801352e-01
4.899999999999999911e-01 4.734806629834253933e-01
4.899999999999999911e-01 4.740331491712707068e-01
4.899999999999999911e-01 4.745856353591160204e-01
4.899999999999999911e-01 4.751381215469613339e-01
4.899999999999999911e-01 4.756906077348066475e-01
4.899999999999999911e-01 4.762430939226519611e-01
4.899999999999999911e-01 4.767955801104972191e-01
4.899999999999999911e-01 4.773480662983425327e-01
4.899999999999999911e-01 4.779005524861878462e-01
4.899999999999999911e-01 4.784530386740331598e-01
4.899999999999999911e-01 4.790055248618784733e-01
4.899999999999999911e-01 4.795580110497237314e-01
4.899999999999999911e-01 4.801104972375690449e-01
4.899999999999999911e-01 4.806629834254143585e-01
4.899999999999999911e-01 4.812154696132596721e-01
4.899999999999999911e-01 4.817679558011049856e-01
4.899999999999999911e-01 4.823204419889502992e-01
4.899999999999999911e-01 4.828729281767955572e-01
4.899999999999999911e-01 4.834254143646408708e-01
4.899999999999999911e-01 4.839779005524861843e-01
4.899999999999999911e-01 4.845303867403314979e-01
4.899999999999999911e-01 4.850828729281768115e-01
4.899999999999999911e-01 4.856353591160221250e-01
4.899999999999999911e-01 4.861878453038673831e-01
4.899999999999999911e-01 4.867403314917126966e-01
4.899999999999999911e-01 4.872928176795580102e-01
4.899999999999999911e-01 4.878453038674033237e-01
4.899999999999999911e-01 4.883977900552486373e-01
4.899999999999999911e-01 4.889502762430938954e-01
4.899999999999999911e-01 4.895027624309392089e-01
4.899999999999999911e-01 4.900552486187845225e-01
4.899999999999999911e-01 4.906077348066298360e-01
4.899999999999999911e-01 4.911602209944751496e-01
4.899999999999999911e-01 4.917127071823204632e-01
4.899999999999999911e-01 4.922651933701657212e-01
4.899999999999999911e-01 4.928176795580110348e-01
4.899999999999999911e-01 4.933701657458563483e-01
4.899999999999999911e-01 4.939226519337016619e-01
4.899999999999999911e-01 4.944751381215469754e-01
4.899999999999999911e-01 4.950276243093922890e-01
4.899999999999999911e-01 4.955801104972375470e-01
4.899999999999999911e-01 4.961325966850828606e-01
4.899999999999999911e-01 4.966850828729281742e-01
4.899999999999999911e-01 4.972375690607734877e-01
4.899999999999999911e-01 4.977900552486188013e-01
4.899999999999999911e-01 4.983425414364641148e-01
4.899999999999999911e-01 4.988950276243093729e-01
4.899999999999999911e-01 4.994475138121546864e-01
4.899999999999999911e-01 5.000000000000000000e-01
4.899999999999999911e-01 5.005524861878453136e-01
4.899999999999999911e-01 5.011049723756906271e-01
4.899999999999999911e-01 5.016574585635359407e-01
4.899999999999999911e-01 5.022099447513812542e-01
4.899999999999999911e-01 5.027624309392265678e-01
4.899999999999999911e-01 5.033149171270717703e-01
4.899999999999999911e-01 5.038674033149170839e-01
4.899999999999999911e-01 5.044198895027623974e-01
4.899999999999999911e-01 5.049723756906077110e-01
4.899999999999999911e-01 5.055248618784530246e-01
4.899999999999999911e-01 5.060773480662983381e-01
4.899999999999999911e-01 5.066298342541436517e-01
4.899999999999999911e-01 5.071823204419889652e-01
4.899999999999999911e-01 5.077348066298342788e-01
4.899999999999999911e-01 5.082872928176795924e-01
4.899999999999999911e-01 5.088397790055249059e-01
4.899999999999999911e-01 5.093922651933702195e-01
4.899999999999999911e-01 5.099447513812154220e-01
4.899999999999999911e-01 5.104972375690607356e-01
4.899999999999999911e-01 5.110497237569060491e-01
4.899999999999999911e-01 5.116022099447513627e-01
4.899999999999999911e-01 5.121546961325966763e-01
4.899999999999999911e-01 5.127071823204419898e-01
4.899999999999999911e-01 5.132596685082873034e-01
4.899999999999999911e-01 5.138121546961326169e-01
4.899999999999999911e-01 5.143646408839779305e-01
4.899999999999999911e-01 5.149171270718232440e-01
4.899999999999999911e-01 5.154696132596685576e-01
4.899999999999999911e-01 5.160220994475137601e-01
4.899999999999999911e-01 5.165745856353590737e-01
4.899999999999999911e-01 5.171270718232043873e-01
4.899999999999999911e-01 5.176795580110497008e-01
4.899999999999999911e-01 5.182320441988950144e-01
4.899999999999999911e-01 5.187845303867403279e-01
4.899999999999999911e-01 5.193370165745856415e-01
4.899999999999999911e-01 5.198895027624309551e-01
4.899999999999999911e-01 5.204419889502762686e-01
4.899999999999999911e-01 5.209944751381215822e-01
4.899999999999999911e-01 5.215469613259668957e-01
4.899999999999999911e-01 5.220994475138122093e-01
4.899999999999999911e-01 5.226519337016574118e-01
4.899999999999999911e-01 5.232044198895027254e-01
4.899999999999999911e-01 5.237569060773480389e-01
4.899999999999999911e-01 5.243093922651933525e-01
4.899999999999999911e-01 5.248618784530386661e-01
4.899999999999999911e-01 5.254143646408839796e-01
4.899999999999999911e-01 5.259668508287292932e-01
4.899999999999999911e-01 5.265193370165746067e-01
4.899999999999999911e-01 5.270718232044199203e-01
4.899999999999999911e-01 5.276243093922652339e-01
4.899999999999999911e-01 5.281767955801105474e-01
4.899999999999999911e-01 5.287292817679557499e-01
4.899999999999999911e-01 5.292817679558010635e-01
4.899999999999999911e-01 5.298342541436463771e-01
4.899999999999999911e-01 5.303867403314916906e-01
4.899999999999999911e-01 5.309392265193370042e-01
4.899999999999999911e-01 5.314917127071823177e-01
4.899999999999999911e-01 5.320441988950276313e-01
4.899999999999999911e-01 5.325966850828729449e-01
4.899999999999999911e-01 5.331491712707182584e-01
4.899999999999999911e-01 5.337016574585635720e-01
4.899999999999999911e-01 5.342541436464088855e-01
4.899999999999999911e-01 5.348066298342541991e-01
4.899999999999999911e-01 5.353591160220994016e-01
4.899999999999999911e-01 5.359116022099447152e-01
4.899999999999999911e-01 5.364640883977900288e-01
4.899999999999999911e-01 5.370165745856353423e-01
4.899999999999999911e-01 5.375690607734806559e-01
4.899999999999999911e-01 5.381215469613259694e-01
4.899999999999999911e-01 5.386740331491712830e-01
4.899999999999999911e-01 5.392265193370165965e-01
4.899999999999999911e-01 5.397790055248619101e-01
4.899999999999999911e-01 5.403314917127072237e-01
4.899999999999999911e-01 5.408839779005525372e-01
4.899999999999999911e-01 5.414364640883977398e-01
4.899999999999999911e-01 5.419889502762430533e-01
4.899999999999999911e-01 5.425414364640883669e-01
4.899999999999999911e-01 5.430939226519336804e-01
4.899999999999999911e-01 5.436464088397789940e-01
4.899999999999999911e-01 5.441988950276243076e-01
4.899999999999999911e-01 5.447513812154696211e-01
4.899999999999999911e-01 5.453038674033149347e-01
4.899999999999999911e-01 5.458563535911602482e-01
4.899999999999999911e-01 5.464088397790055618e-01
4.899999999999999911e-01 5.469613259668508753e-01
4.899999999999999911e-01 5.475138121546960779e-01
4.899999999999999911e-01 5.480662983425413914e-01
4.899999999999999911e-01 5.486187845303867050e-01
4.899999999999999911e-01 5.491712707182320186e-01
4.899999999999999911e-01 5.497237569060773321e-01
4.899999999999999911e-01 5.502762430939226457e-01
4.899999999999999911e-01 5.508287292817679592e-01
4.899999999999999911e-01 5.513812154696132728e-01
4.899999999999999911e-01 5.519337016574585864e-01
4.899999999999999911e-01 5.524861878453038999e-01
4.899999999999999911e-01 5.530386740331492135e-01
4.899999999999999911e-01 5.535911602209945270e-01
4.899999999999999911e-01 5.541436464088397296e-01
4.899999999999999911e-01 5.546961325966850431e-01
4.899999999999999911e-01 5.552486187845303567e-01
4.899999999999999911e-01 5.558011049723756702e-01
4.899999999999999911e-01 5.563535911602209838e-01
4.899999999999999911e-01 5.569060773480662974e-01
4.899999999999999911e-01 5.574585635359116109e-01
4.899999999999999911e-01 5.580110497237569245e-01
4.899999999999999911e-01 5.585635359116022380e-01
4.899999999999999911e-01 5.591160220994475516e-01
4.899999999999999911e-01 5.596685082872928652e-01
4.899999999999999911e-01 5.602209944751380677e-01
4.899999999999999911e-01 5.607734806629833813e-01
4.899999999999999911e-01 5.613259668508286948e-01
4.899999999999999911e-01 5.618784530386740084e-01
4.899999999999999911e-01 5.624309392265193219e-01
4.899999999999999911e-01 5.629834254143646355e-01
4.899999999999999911e-01 5.635359116022099490e-01
4.899999999999999911e-01 5.640883977900552626e-01
4.899999999999999911e-01 5.646408839779005762e-01
4.899999999999999911e-01 5.651933701657458897e-01
4.899999999999999911e-01 5.657458563535912033e-01
4.899999999999999911e-01 5.662983425414365168e-01
4.899999999999999911e-01 5.668508287292817194e-01
4.899999999999999911e-01 5.674033149171270329e-01
4.899999999999999911e-01 5.679558011049723465e-01
4.899999999999999911e-01 5.685082872928176601e-01
4.899999999999999911e-01 5.690607734806629736e-01
4.899999999999999911e-01 5.696132596685082872e-01
4.899999999999999911e-01 5.701657458563536007e-01
4.899999999999999911e-01 5.707182320441989143e-01
4.899999999999999911e-01 5.712707182320442278e-01
4.899999999999999911e-01 5.718232044198895414e-01
4.899999999999999911e-01 5.723756906077348550e-01
4.899999999999999911e-01 5.729281767955800575e-01
4.899999999999999911e-01 5.734806629834253711e-01
4.899999999999999911e-01 5.740331491712706846e-01
4.899999999999999911e-01 5.745856353591159982e-01
4.899999999999999911e-01 5.751381215469613117e-01
4.899999999999999911e-01 5.756906077348066253e-01
4.899999999999999911e-01 5.762430939226519389e-01
4.899999999999999911e-01 5.767955801104972524e-01
4.899999999999999911e-01 5.773480662983425660e-01
4.899999999999999911e-01 5.779005524861878795e-01
4.899999999999999911e-01 5.784530386740331931e-01
4.899999999999999911e-01 5.790055248618785066e-01
4.899999999999999911e-01 5.795580110497237092e-01
4.899999999999999911e-01 5.801104972375690227e-01
4.899999999999999911e-01 5.806629834254143363e-01
4.899999999999999911e-01 5.812154696132596499e-01
4.899999999999999911e-01 5.817679558011049634e-01
4.899999999999999911e-01 5.823204419889502770e-01
4.899999999999999911e-01 5.828729281767955905e-01
4.899999999999999911e-01 5.834254143646409041e-01
4.899999999999999911e-01 5.839779005524862177e-01
4.899999999999999911e-01 5.845303867403315312e-01
4.899999999999999911e-01 5.850828729281768448e-01
4.899999999999999911e-01 5.856353591160220473e-01
4.899999999999999911e-01 5.861878453038673609e-01
4.899999999999999911e-01 5.867403314917126744e-01
4.899999999999999911e-01 5.872928176795579880e-01
4.899999999999999911e-01 5.878453038674033015e-01
4.899999999999999911e-01 5.883977900552486151e-01
4.899999999999999911e-01 5.889502762430939287e-01
4.899999999999999911e-01 5.895027624309392422e-01
4.899999999999999911e-01 5.900552486187845558e-01
4.899999999999999911e-01 5.906077348066298693e-01
4.899999999999999911e-01 5.911602209944751829e-01
4.899999999999999911e-01 5.917127071823204965e-01
4.899999999999999911e-01 5.922651933701656990e-01
4.899999999999999911e-01 5.928176795580110126e-01
4.899999999999999911e-01 5.933701657458563261e-01
4.899999999999999911e-01 5.939226519337016397e-01
4.899999999999999911e-01 5.944751381215469532e-01
4.899999999999999911e-01 5.950276243093922668e-01
4.899999999999999911e-01 5.955801104972375803e-01
4.899999999999999911e-01 5.961325966850828939e-01
4.899999999999999911e-01 5.966850828729282075e-01
4.899999999999999911e-01 5.972375690607735210e-01
4.899999999999999911e-01 5.977900552486188346e-01
4.899999999999999911e-01 5.983425414364640371e-01
4.899999999999999911e-01 5.988950276243093507e-01
4.899999999999999911e-01 5.994475138121546642e-01
4.899999999999999911e-01 5.999999999999999778e-01
4.899999999999999911e-01 6.005524861878452914e-01
4.899999999999999911e-01 6.011049723756906049e-01
4.899999999999999911e-01 6.016574585635359185e-01
4.899999999999999911e-01 6.022099447513812320e-01
4.899999999999999911e-01 6.027624309392265456e-01
4.899999999999999911e-01 6.033149171270718591e-01
4.899999999999999911e-01 6.038674033149171727e-01
4.899999999999999911e-01 6.044198895027624863e-01
4.899999999999999911e-01 6.049723756906076888e-01
4.899999999999999911e-01 6.055248618784530024e-01
4.899999999999999911e-01 6.060773480662983159e-01
4.899999999999999911e-01 6.066298342541436295e-01
4.899999999999999911e-01 6.071823204419889430e-01
4.899999999999999911e-01 6.077348066298342566e-01
4.899999999999999911e-01 6.082872928176795702e-01
4.899999999999999911e-01 6.088397790055248837e-01
4.899999999999999911e-01 6.093922651933701973e-01
4.899999999999999911e-01 6.099447513812155108e-01
4.899999999999999911e-01 6.104972375690608244e-01
4.899999999999999911e-01 6.110497237569060269e-01
4.899999999999999911e-01 6.116022099447513405e-01
4.899999999999999911e-01 6.121546961325966540e-01
4.899999999999999911e-01 6.127071823204419676e-01
4.899999999999999911e-01 6.132596685082872812e-01
4.899999999999999911e-01 6.138121546961325947e-01
4.899999999999999911e-01 6.143646408839779083e-01
4.899999999999999911e-01 6.149171270718232218e-01
4.899999999999999911e-01 6.154696132596685354e-01
4.899999999999999911e-01 6.160220994475138490e-01
4.899999999999999911e-01 6.165745856353591625e-01
4.899999999999999911e-01 6.171270718232043651e-01
4.899999999999999911e-01 6.176795580110496786e-01
4.899999999999999911e-01 6.182320441988949922e-01
4.899999999999999911e-01 6.187845303867403057e-01
4.899999999999999911e-01 6.193370165745856193e-01
4.899999999999999911e-01 6.198895027624309328e-01
4.899999999999999911e-01 6.204419889502762464e-01
4.899999999999999911e-01 6.209944751381215600e-01
4.899999999999999911e-01 6.215469613259668735e-01
4.899999999999999911e-01 6.220994475138121871e-01
4.899999999999999911e-01 6.226519337016575006e-01
4.899999999999999911e-01 6.232044198895028142e-01
4.899999999999999911e-01 6.237569060773480167e-01
4.899999999999999911e-01 6.243093922651933303e-01
4.899999999999999911e-01 6.248618784530386439e-01
4.899999999999999911e-01 6.254143646408839574e-01
4.899999999999999911e-01 6.259668508287292710e-01
4.899999999999999911e-01 6.265193370165745845e-01
4.899999999999999911e-01 6.270718232044198981e-01
4.899999999999999911e-01 6.276243093922652116e-01
4.899999999999999911e-01 6.281767955801105252e-01
4.899999999999999911e-01 6.287292817679558388e-01
4.899999999999999911e-01 6.292817679558011523e-01
4.899999999999999911e-01 6.298342541436463549e-01
4.899999999999999911e-01 6.303867403314916684e-01
4.899999999999999911e-01 6.309392265193369820e-01
4.899999999999999911e-01 6.314917127071822955e-01
4.899999999999999911e-01 6.320441988950276091e-01
4.899999999999999911e-01 6.325966850828729227e-01
4.899999999999999911e-01 6.331491712707182362e-01
4.899999999999999911e-01 6.337016574585635498e-01
4.899999999999999911e-01 6.342541436464088633e-01
4.899999999999999911e-01 6.348066298342541769e-01
4.899999999999999911e-01 6.353591160220994905e-01
4.899999999999999911e-01 6.359116022099448040e-01
4.899999999999999911e-01 6.364640883977900065e-01
4.899999999999999911e-01 6.370165745856353201e-01
4.899999999999999911e-01 6.375690607734806337e-01
4.899999999999999911e-01 6.381215469613259472e-01
4.899999999999999911e-01 6.386740331491712608e-01
4.899999999999999911e-01 6.392265193370165743e-01
4.899999999999999911e-01 6.397790055248618879e-01
4.899999999999999911e-01 6.403314917127072015e-01
4.899999999999999911e-01 6.408839779005525150e-01
4.899999999999999911e-01 6.414364640883978286e-01
4.899999999999999911e-01 6.419889502762431421e-01
4.899999999999999911e-01 6.425414364640883447e-01
4.899999999999999911e-01 6.430939226519336582e-01
4.899999999999999911e-01 6.436464088397789718e-01
4.899999999999999911e-01 6.441988950276242853e-01
4.899999999999999911e-01 6.447513812154695989e-01
4.899999999999999911e-01 6.453038674033149125e-01
4.899999999999999911e-01 6.458563535911602260e-01
4.899999999999999911e-01 6.464088397790055396e-01
4.899999999999999911e-01 6.469613259668508531e-01
4.899999999999999911e-01 6.475138121546961667e-01
4.899999999999999911e-01 6.480662983425414803e-01
4.899999999999999911e-01 6.486187845303867938e-01
4.899999999999999911e-01 6.491712707182319964e-01
4.899999999999999911e-01 6.497237569060773099e-01
4.899999999999999911e-01 6.502762430939226235e-01
4.899999999999999911e-01 6.508287292817679370e-01
4.899999999999999911e-01 6.513812154696132506e-01
4.899999999999999911e-01 6.519337016574585641e-01
4.899999999999999911e-01 6.524861878453038777e-01
4.899999999999999911e-01 6.530386740331491913e-01
4.899999999999999911e-01 6.535911602209945048e-01
4.899999999999999911e-01 6.541436464088398184e-01
4.899999999999999911e-01 6.546961325966851319e-01
4.899999999999999911e-01 6.552486187845303345e-01
4.899999999999999911e-01 6.558011049723756480e-01
4.899999999999999911e-01 6.563535911602209616e-01
4.899999999999999911e-01 6.569060773480662752e-01
4.899999999999999911e-01 6.574585635359115887e-01
4.899999999999999911e-01 6.580110497237569023e-01
4.899999999999999911e-01 6.585635359116022158e-01
4.899999999999999911e-01 6.591160220994475294e-01
4.899999999999999911e-01 6.596685082872928430e-01
4.899999999999999911e-01 6.602209944751381565e-01
4.899999999999999911e-01 6.607734806629834701e-01
4.899999999999999911e-01 6.613259668508287836e-01
4.899999999999999911e-01 6.618784530386739862e-01
4.899999999999999911e-01 6.624309392265192997e-01
4.899999999999999911e-01 6.629834254143646133e-01
4.899999999999999911e-01 6.635359116022099268e-01
4.899999999999999911e-01 6.640883977900552404e-01
4.899999999999999911e-01 6.646408839779005540e-01
4.899999999999999911e-01 6.651933701657458675e-01
4.899999999999999911e-01 6.657458563535911811e-01
4.899999999999999911e-01 6.662983425414364946e-01
4.899999999999999911e-01 6.668508287292818082e-01
4.899999999999999911e-01 6.674033149171271218e-01
4.899999999999999911e-01 6.679558011049723243e-01
4.899999999999999911e-01 6.685082872928176378e-01
4.899999999999999911e-01 6.690607734806629514e-01
4.899999999999999911e-01 6.696132596685082650e-01
4.899999999999999911e-01 6.701657458563535785e-01
4.899999999999999911e-01 6.707182320441988921e-01
4.899999999999999911e-01 6.712707182320442056e-01
4.899999999999999911e-01 6.718232044198895192e-01
4.899999999999999911e-01 6.723756906077348328e-01
4.899999999999999911e-01 6.729281767955801463e-01
4.899999999999999911e-01 6.734806629834254599e-01
4.899999999999999911e-01 6.740331491712707734e-01
4.899999999999999911e-01 6.745856353591159760e-01
4.899999999999999911e-01 6.751381215469612895e-01
4.899999999999999911e-01 6.756906077348066031e-01
4.899999999999999911e-01 6.762430939226519166e-01
4.899999999999999911e-01 6.767955801104972302e-01
4.899999999999999911e-01 6.773480662983425438e-01
4.899999999999999911e-01 6.779005524861878573e-01
4.899999999999999911e-01 6.784530386740331709e-01
4.899999999999999911e-01 6.790055248618784844e-01
4.899999999999999911e-01 6.795580110497237980e-01
4.899999999999999911e-01 6.801104972375691116e-01
4.899999999999999911e-01 6.806629834254143141e-01
4.899999999999999911e-01 6.812154696132596277e-01
4.899999999999999911e-01 6.817679558011049412e-01
4.899999999999999911e-01 6.823204419889502548e-01
4.899999999999999911e-01 6.828729281767955683e-01
4.899999999999999911e-01 6.834254143646408819e-01
4.899999999999999911e-01 6.839779005524861955e-01
4.899999999999999911e-01 6.845303867403315090e-01
4.899999999999999911e-01 6.850828729281768226e-01
4.899999999999999911e-01 6.856353591160221361e-01
4.899999999999999911e-01 6.861878453038674497e-01
4.899999999999999911e-01 6.867403314917126522e-01
4.899999999999999911e-01 6.872928176795579658e-01
4.899999999999999911e-01 6.878453038674032793e-01
4.899999999999999911e-01 6.883977900552485929e-01
4.899999999999999911e-01 6.889502762430939065e-01
4.899999999999999911e-01 6.895027624309392200e-01
4.899999999999999911e-01 6.900552486187845336e-01
4.899999999999999911e-01 6.906077348066298471e-01
4.899999999999999911e-01 6.911602209944751607e-01
4.899999999999999911e-01 6.917127071823204743e-01
4.899999999999999911e-01 6.922651933701657878e-01
4.899999999999999911e-01 6.928176795580111014e-01
4.899999999999999911e-01 6.933701657458563039e-01
4.899999999999999911e-01 6.939226519337016175e-01
4.899999999999999911e-01 6.944751381215469310e-01
4.899999999999999911e-01 6.950276243093922446e-01
4.899999999999999911e-01 6.955801104972375581e-01
4.899999999999999911e-01 6.961325966850828717e-01
4.899999999999999911e-01 6.966850828729281853e-01
4.899999999999999911e-01 6.972375690607734988e-01
4.899999999999999911e-01 6.977900552486188124e-01
4.899999999999999911e-01 6.983425414364641259e-01
4.899999999999999911e-01 6.988950276243094395e-01
4.899999999999999911e-01 6.994475138121546420e-01
4.899999999999999911e-01 6.999999999999999556e-01
4.899999999999999911e-01 7.005524861878452691e-01
4.899999999999999911e-01 7.011049723756905827e-01
4.899999999999999911e-01 7.016574585635358963e-01
4.899999999999999911e-01 7.022099447513812098e-01
4.899999999999999911e-01 7.027624309392265234e-01
4.899999999999999911e-01 7.033149171270718369e-01
4.899999999999999911e-01 7.038674033149171505e-01
4.899999999999999911e-01 7.044198895027624641e-01
4.899999999999999911e-01 7.049723756906077776e-01
4.899999999999999911e-01 7.055248618784530912e-01
4.899999999999999911e-01 7.060773480662982937e-01
4.899999999999999911e-01 7.066298342541436073e-01
4.899999999999999911e-01 7.071823204419889208e-01
4.899999999999999911e-01 7.077348066298342344e-01
4.899999999999999911e-01 7.082872928176795480e-01
4.899999999999999911e-01 7.088397790055248615e-01
4.899999999999999911e-01 7.093922651933701751e-01
4.899999999999999911e-01 7.099447513812154886e-01
4.899999999999999911e-01 7.104972375690608022e-01
4.899999999999999911e-01 7.110497237569061157e-01
4.899999999999999911e-01 7.116022099447514293e-01
4.899999999999999911e-01 7.121546961325966318e-01
4.899999999999999911e-01 7.127071823204419454e-01
4.899999999999999911e-01 7.132596685082872590e-01
4.899999999999999911e-01 7.138121546961325725e-01
4.899999999999999911e-01 7.143646408839778861e-01
4.899999999999999911e-01 7.149171270718231996e-01
4.899999999999999911e-01 7.154696132596685132e-01
4.899999999999999911e-01 7.160220994475138268e-01
4.899999999999999911e-01 7.165745856353591403e-01
4.899999999999999911e-01 7.171270718232044539e-01
4.899999999999999911e-01 7.176795580110497674e-01
4.899999999999999911e-01 7.182320441988950810e-01
4.899999999999999911e-01 7.187845303867402835e-01
4.899999999999999911e-01 7.193370165745855971e-01
4.899999999999999911e-01 7.198895027624309106e-01
4.899999999999999911e-01 7.204419889502762242e-01
4.899999999999999911e-01 7.209944751381215378e-01
4.899999999999999911e-01 7.215469613259668513e-01
4.899999999999999911e-01 7.220994475138121649e-01
4.899999999999999911e-01 7.226519337016574784e-01
4.899999999999999911e-01 7.232044198895027920e-01
4.899999999999999911e-01 7.237569060773481056e-01
4.899999999999999911e-01 7.243093922651934191e-01
4.899999999999999911e-01 7.248618784530386217e-01
4.899999999999999911e-01 7.254143646408839352e-01
4.899999999999999911e-01 7.259668508287292488e-01
4.899999999999999911e-01 7.265193370165745623e-01
4.899999999999999911e-01 7.270718232044198759e-01
4.899999999999999911e-01 7.276243093922651894e-01
4.899999999999999911e-01 7.281767955801105030e-01
4.899999999999999911e-01 7.287292817679558166e-01
4.899999999999999911e-01 7.292817679558011301e-01
4.899999999999999911e-01 7.298342541436464437e-01
4.899999999999999911e-01 7.303867403314917572e-01
4.899999999999999911e-01 7.309392265193370708e-01
5.000000000000000000e-01 7.314917127071822733e-01
5.000000000000000000e-01 7.320441988950275869e-01
5.000000000000000000e-01 7.325966850828729005e-01
5.000000000000000000e-01 7.331491712707182140e-01
5.000000000000000000e-01 7.337016574585635276e-01
5.000000000000000000e-01 7.342541436464088411e-01
5.000000000000000000e-01 7.348066298342541547e-01
5.000000000000000000e-01 7.353591160220994682e-01
5.000000000000000000e-01 7.359116022099447818e-01
5.000000000000000000e-01 7.364640883977900954e-01
5.000000000000000000e-01 7.370165745856354089e-01
5.000000000000000000e-01 7.375690607734806115e-01
5.000000000000000000e-01 7.381215469613259250e-01
5.000000000000000000e-01 7.386740331491712386e-01
5.000000000000000000e-01 7.392265193370165521e-01
5.000000000000000000e-01 7.397790055248618657e-01
5.000000000000000000e-01 7.403314917127071793e-01
5.000000000000000000e-01 7.408839779005524928e-01
5.000000000000000000e-01 7.414364640883978064e-01
5.000000000000000000e-01 7.419889502762431199e-01
5.000000000000000000e-01 7.425414364640884335e-01
5.000000000000000000e-01 7.430939226519337470e-01
5.000000000000000000e-01 7.436464088397790606e-01
5.000000000000000000e-01 7.441988950276242631e-01
5.000000000000000000e-01 7.447513812154695767e-01
5.000000000000000000e-01 7.453038674033148903e-01
5.000000000000000000e-01 7.458563535911602038e-01
5.000000000000000000e-01 7.464088397790055174e-01
5.000000000000000000e-01 7.469613259668508309e-01
5.000000000000000000e-01 7.475138121546961445e-01
5.000000000000000000e-01 7.480662983425414581e-01
5.000000000000000000e-01 7.486187845303867716e-01
5.000000000000000000e-01 7.491712707182320852e-01
5.000000000000000000e-01 7.497237569060773987e-01
5.000000000000000000e-01 7.502762430939226013e-01
5.000000000000000000e-01 7.508287292817679148e-01
5.000000000000000000e-01 7.513812154696132284e-01
5.000000000000000000e-01 7.519337016574585419e-01
5.000000000000000000e-01 7.524861878453038555e-01
5.000000000000000000e-01 7.530386740331491691e-01
5.000000000000000000e-01 7.535911602209944826e-01
5.000000000000000000e-01 7.541436464088397962e-01
5.000000000000000000e-01 7.546961325966851097e-01
5.000000000000000000e-01 7.552486187845304233e-01
5.000000000000000000e-01 7.558011049723757369e-01
5.000000000000000000e-01 7.563535911602209394e-01
5.000000000000000000e-01 7.569060773480662530e-01
5.000000000000000000e-01 7.574585635359115665e-01
5.000000000000000000e-01 7.580110497237568801e-01
5.000000000000000000e-01 7.585635359116021936e-01
5.000000000000000000e-01 7.591160220994475072e-01
5.000000000000000000e-01 7.596685082872928207e-01
5.000000000000000000e-01 7.602209944751381343e-01
5.000000000000000000e-01 7.607734806629834479e-01
5.000000000000000000e-01 7.613259668508287614e-01
5.000000000000000000e-01 7.618784530386740750e-01
5.000000000000000000e-01 7.624309392265193885e-01
5.000000000000000000e-01 7.629834254143645911e-01
5.000000000000000000e-01 7.635359116022099046e-01
5.000000000000000000e-01 7.640883977900552182e-01
5.000000000000000000e-01 7.646408839779005318e-01
5.000000000000000000e-01 7.651933701657458453e-01
5.000000000000000000e-01 7.657458563535911589e-01
5.000000000000000000e-01 7.662983425414364724e-01
5.000000000000000000e-01 7.668508287292817860e-01
5.000000000000000000e-01 7.674033149171270995e-01
5.000000000000000000e-01 7.679558011049724131e-01
5.000000000000000000e-01 7.685082872928177267e-01
5.000000000000000000e-01 7.690607734806629292e-01
5.000000000000000000e-01 7.696132596685082428e-01
5.000000000000000000e-01 7.701657458563535563e-01
5.000000000000000000e-01 7.707182320441988699e-01
5.000000000000000000e-01 7.712707182320441834e-01
5.000000000000000000e-01 7.718232044198894970e-01
5.000000000000000000e-01 7.723756906077348106e-01
5.000000000000000000e-01 7.729281767955801241e-01
5.000000000000000000e-01 7.734806629834254377e-01
5.000000000000000000e-01 7.740331491712707512e-01
5.000000000000000000e-01 7.745856353591160648e-01
5.000000000000000000e-01 7.751381215469613783e-01
5.000000000000000000e-01 7.756906077348065809e-01
5.000000000000000000e-01 7.762430939226518944e-01
5.000000000000000000e-01 7.767955801104972080e-01
5.000000000000000000e-01 7.773480662983425216e-01
5.000000000000000000e-01 7.779005524861878351e-01
5.000000000000000000e-01 7.784530386740331487e-01
5.000000000000000000e-01 7.790055248618784622e-01
5.000000000000000000e-01 7.795580110497237758e-01
5.000000000000000000e-01 7.801104972375690894e-01
5.000000000000000000e-01 7.806629834254144029e-01
5.000000000000000000e-01 7.812154696132597165e-01
5.000000000000000000e-01 7.817679558011049190e-01
5.000000000000000000e-01 7.823204419889502326e-01
5.000000000000000000e-01 7.828729281767955461e-01
5.000000000000000000e-01 7.834254143646408597e-01
5.000000000000000000e-01 7.839779005524861732e-01
5.000000000000000000e-01 7.845303867403314868e-01
5.000000000000000000e-01 7.850828729281768004e-01
5.000000000000000000e-01 7.856353591160221139e-01
5.000000000000000000e-01 7.861878453038674275e-01
5.000000000000000000e-01 7.867403314917127410e-01
5.000000000000000000e-01 7.872928176795580546e-01
5.000000000000000000e-01 7.878453038674033682e-01
5.000000000000000000e-01 7.883977900552485707e-01
5.000000000000000000e-01 7.889502762430938843e-01
5.000000000000000000e-01 7.895027624309391978e-01
5.000000000000000000e-01 7.900552486187845114e-01
5.000000000000000000e-01 7.906077348066298249e-01
5.000000000000000000e-01 7.911602209944751385e-01
5.000000000000000000e-01 7.917127071823204520e-01
5.000000000000000000e-01 7.922651933701657656e-01
5.000000000000000000e-01 7.928176795580110792e-01
5.000000000000000000e-01 7.933701657458563927e-01
5.000000000000000000e-01 7.939226519337017063e-01
5.000000000000000000e-01 7.944751381215469088e-01
5.000000000000000000e-01 7.950276243093922224e-01
5.000000000000000000e-01 7.955801104972375359e-01
5.000000000000000000e-01 7.961325966850828495e-01
5.000000000000000000e-01 7.966850828729281631e-01
5.000000000000000000e-01 7.972375690607734766e-01
5.000000000000000000e-01 7.977900552486187902e-01
5.000000000000000000e-01 7.983425414364641037e-01
5.000000000000000000e-01 7.988950276243094173e-01
5.000000000000000000e-01 7.994475138121547309e-01
5.000000000000000000e-01 8.000000000000000444e-01
5.000000000000000000e-01 8.005524861878453580e-01
5.000000000000000000e-01 8.011049723756905605e-01
5.000000000000000000e-01 8.016574585635358741e-01
5.000000000000000000e-01 8.022099447513811876e-01
5.000000000000000000e-01 8.027624309392265012e-01
5.000000000000000000e-01 8.033149171270718147e-01
5.000000000000000000e-01 8.038674033149171283e-01
5.000000000000000000e-01 8.044198895027624419e-01
5.000000000000000000e-01 8.049723756906077554e-01
5.000000000000000000e-01 8.055248618784530690e-01
5.000000000000000000e-01 8.060773480662983825e-01
5.100000000000000089e-01 8.066298342541436961e-01
5.100000000000000089e-01 8.071823204419888986e-01
5.100000000000000089e-01 8.077348066298342122e-01
5.100000000000000089e-01 8.082872928176795257e-01
5.100000000000000089e-01 8.088397790055248393e-01
5.100000000000000089e-01 8.093922651933701529e-01
5.100000000000000089e-01 8.099447513812154664e-01
5.100000000000000089e-01 8.104972375690607800e-01
5.100000000000000089e-01 8.110497237569060935e-01
5.100000000000000089e-01 8.116022099447514071e-01
5.100000000000000089e-01 8.121546961325967207e-01
5.100000000000000089e-01 8.127071823204420342e-01
5.100000000000000089e-01 8.132596685082873478e-01
5.100000000000000089e-01 8.138121546961325503e-01
5.100000000000000089e-01 8.143646408839778639e-01
5.100000000000000089e-01 8.149171270718231774e-01
5.100000000000000089e-01 8.154696132596684910e-01
5.100000000000000089e-01 8.160220994475138045e-01
5.100000000000000089e-01 8.165745856353591181e-01
5.100000000000000089e-01 8.171270718232044317e-01
5.100000000000000089e-01 8.176795580110497452e-01
5.100000000000000089e-01 8.182320441988950588e-01
5.100000000000000089e-01 8.187845303867403723e-01
5.200000000000000178e-01 8.193370165745856859e-01
5.200000000000000178e-01 8.198895027624308884e-01
5.200000000000000178e-01 8.204419889502762020e-01
5.200000000000000178e-01 8.209944751381215156e-01
5.200000000000000178e-01 8.215469613259668291e-01
5.200000000000000178e-01 8.220994475138121427e-01
5.200000000000000178e-01 8.226519337016574562e-01
5.200000000000000178e-01 8.232044198895027698e-01
5.200000000000000178e-01 8.237569060773480834e-01
5.200000000000000178e-01 8.243093922651933969e-01
5.200000000000000178e-01 8.248618784530387105e-01
5.200000000000000178e-01 8.254143646408840240e-01
5.200000000000000178e-01 8.259668508287292266e-01
5.200000000000000178e-01 8.265193370165745401e-01
5.200000000000000178e-01 8.270718232044198537e-01
5.200000000000000178e-01 8.276243093922651672e-01
5.200000000000000178e-01 8.281767955801104808e-01
5.300000000000000266e-01 8.287292817679557944e-01
5.300000000000000266e-01 8.292817679558011079e-01
5.300000000000000266e-01 8.298342541436464215e-01
5.300000000000000266e-01 8.303867403314917350e-01
5.300000000000000266e-01 8.309392265193370486e-01
5.300000000000000266e-01 8.314917127071823622e-01
5.300000000000000266e-01 8.320441988950276757e-01
5.300000000000000266e-01 8.325966850828728782e-01
5.300000000000000266e-01 8.331491712707181918e-01
5.300000000000000266e-01 8.337016574585635054e-01
5.400000000000000355e-01 8.342541436464088189e-01
5.400000000000000355e-01 8.348066298342541325e-01
5.400000000000000355e-01 8.353591160220994460e-01
5.400000000000000355e-01 8.359116022099447596e-01
5.400000000000000355e-01 8.364640883977900732e-01
5.400000000000000355e-01 8.370165745856353867e-01
5.400000000000000355e-01 8.375690607734807003e-01
5.400000000000000355e-01 8.381215469613260138e-01
5.400000000000000355e-01 8.386740331491712164e-01
5.400000000000000355e-01 8.392265193370165299e-01
5.400000000000000355e-01 8.397790055248618435e-01
5.400000000000000355e-01 8.403314917127071570e-01
5.400000000000000355e-01 8.408839779005524706e-01
5.400000000000000355e-01 8.414364640883977842e-01
5.400000000000000355e-01 8.419889502762430977e-01
5.400000000000000355e-01 8.425414364640884113e-01
5.400000000000000355e-01 8.430939226519337248e-01
5.400000000000000355e-01 8.436464088397790384e-01
5.400000000000000355e-01 8.441988950276243520e-01
5.500000000000000444e-01 8.447513812154696655e-01
5.500000000000000444e-01 8.453038674033148681e-01
5.500000000000000444e-01 8.458563535911601816e-01
5.500000000000000444e-01 8.464088397790054952e-01
5.500000000000000444e-01 8.469613259668508087e-01
5.500000000000000444e-01 8.475138121546961223e-01
5.500000000000000444e-01 8.480662983425414359e-01
5.500000000000000444e-01 8.486187845303867494e-01
5.600000000000000533e-01 8.491712707182320630e-01
5.600000000000000533e-01 8.497237569060773765e-01
5.600000000000000533e-01 8.502762430939226901e-01
5.600000000000000533e-01 8.508287292817680036e-01
5.600000000000000533e-01 8.513812154696132062e-01
5.600000000000000533e-01 8.519337016574585197e-01
5.600000000000000533e-01 8.524861878453038333e-01
5.600000000000000533e-01 8.530386740331491469e-01
5.600000000000000533e-01 8.535911602209944604e-01
5.600000000000000533e-01 8.541436464088397740e-01
5.600000000000000533e-01 8.546961325966850875e-01
5.600000000000000533e-01 8.552486187845304011e-01
5.600000000000000533e-01 8.558011049723757147e-01
5.600000000000000533e-01 8.563535911602210282e-01
5.600000000000000533e-01 8.569060773480663418e-01
5.600000000000000533e-01 8.574585635359116553e-01
5.600000000000000533e-01 8.580110497237568579e-01
5.600000000000000533e-01 8.585635359116021714e-01
5.600000000000000533e-01 8.591160220994474850e-01
5.600000000000000533e-01 8.596685082872927985e-01
5.600000000000000533e-01 8.602209944751381121e-01
5.699999999999999512e-01 8.607734806629834257e-01
5.699999999999999512e-01 8.613259668508287392e-01
5.699999999999999512e-01 8.618784530386740528e-01
5.699999999999999512e-01 8.624309392265193663e-01
5.799999999999999600e-01 8.629834254143646799e-01
5.799999999999999600e-01 8.635359116022099935e-01
5.799999999999999600e-01 8.640883977900551960e-01
5.799999999999999600e-01 8.646408839779005095e-01
5.799999999999999600e-01 8.651933701657458231e-01
5.799999999999999600e-01 8.657458563535911367e-01
5.799999999999999600e-01 8.662983425414364502e-01
5.799999999999999600e-01 8.668508287292817638e-01
5.799999999999999600e-01 8.674033149171270773e-01
5.799999999999999600e-01 8.679558011049723909e-01
5.799999999999999600e-01 8.685082872928177045e-01
5.799999999999999600e-01 8.690607734806630180e-01
5.799999999999999600e-01 8.696132596685083316e-01
5.799999999999999600e-01 8.701657458563536451e-01
5.799999999999999600e-01 8.707182320441988477e-01
5.799999999999999600e-01 8.712707182320441612e-01
5.799999999999999600e-01 8.718232044198894748e-01
5.799999999999999600e-01 8.723756906077347884e-01
5.799999999999999600e-01 8.729281767955801019e-01
5.799999999999999600e-01 8.734806629834254155e-01
5.799999999999999600e-01 8.740331491712707290e-01
5.899999999999999689e-01 8.745856353591160426e-01
5.899999999999999689e-01 8.751381215469613561e-01
5.899999999999999689e-01 8.756906077348066697e-01
5.899999999999999689e-01 8.762430939226519833e-01
5.899999999999999689e-01 8.767955801104971858e-01
5.999999999999999778e-01 8.773480662983424994e-01
5.999999999999999778e-01 8.779005524861878129e-01
5.999999999999999778e-01 8.784530386740331265e-01
5.999999999999999778e-01 8.790055248618784400e-01
5.999999999999999778e-01 8.795580110497237536e-01
5.999999999999999778e-01 8.801104972375690672e-01
5.999999999999999778e-01 8.806629834254143807e-01
5.999999999999999778e-01 8.812154696132596943e-01
5.999999999999999778e-01 8.817679558011050078e-01
5.999999999999999778e-01 8.823204419889503214e-01
5.999999999999999778e-01 8.828729281767956349e-01
5.999999999999999778e-01 8.834254143646408375e-01
5.999999999999999778e-01 8.839779005524861510e-01
5.999999999999999778e-01 8.845303867403314646e-01
5.999999999999999778e-01 8.850828729281767782e-01
5.999999999999999778e-01 8.856353591160220917e-01
5.999999999999999778e-01 8.861878453038674053e-01
5.999999999999999778e-01 8.867403314917127188e-01
5.999999999999999778e-01 8.872928176795580324e-01
5.999999999999999778e-01 8.878453038674033460e-01
5.999999999999999778e-01 8.883977900552486595e-01
6.199999999999999956e-01 8.889502762430939731e-01
6.199999999999999956e-01 8.895027624309391756e-01
6.199999999999999956e-01 8.900552486187844892e-01
6.199999999999999956e-01 8.906077348066298027e-01
6.199999999999999956e-01 8.911602209944751163e-01
6.199999999999999956e-01 8.917127071823204298e-01
6.199999999999999956e-01 8.922651933701657434e-01
6.199999999999999956e-01 8.928176795580110570e-01
6.199999999999999956e-01 8.933701657458563705e-01
6.199999999999999956e-01 8.939226519337016841e-01
6.199999999999999956e-01 8.944751381215469976e-01
6.199999999999999956e-01 8.950276243093923112e-01
6.199999999999999956e-01 8.955801104972375137e-01
6.199999999999999956e-01 8.961325966850828273e-01
6.199999999999999956e-01 8.966850828729281409e-01
6.199999999999999956e-01 8.972375690607734544e-01
6.199999999999999956e-01 8.977900552486187680e-01
6.199999999999999956e-01 8.983425414364640815e-01
6.199999999999999956e-01 8.988950276243093951e-01
6.199999999999999956e-01 8.994475138121547086e-01
6.199999999999999956e-01 9.000000000000000222e-01
6.199999999999999956e-01 9.005524861878453358e-01
6.300000000000000044e-01 9.011049723756906493e-01
6.300000000000000044e-01 9.016574585635359629e-01
6.400000000000000133e-01 9.022099447513811654e-01
6.400000000000000133e-01 9.027624309392264790e-01
6.400000000000000133e-01 9.033149171270717925e-01
6.400000000000000133e-01 9.038674033149171061e-01
6.400000000000000133e-01 9.044198895027624197e-01
6.400000000000000133e-01 9.049723756906077332e-01
6.400000000000000133e-01 9.055248618784530468e-01
6.400000000000000133e-01 9.060773480662983603e-01
6.400000000000000133e-01 9.066298342541436739e-01
6.400000000000000133e-01 9.071823204419889874e-01
6.400000000000000133e-01 9.077348066298343010e-01
6.400000000000000133e-01 9.082872928176795035e-01
6.400000000000000133e-01 9.088397790055248171e-01
6.400000000000000133e-01 9.093922651933701307e-01
6.400000000000000133e-01 9.099447513812154442e-01
6.400000000000000133e-01 9.104972375690607578e-01
6.400000000000000133e-01 9.110497237569060713e-01
6.400000000000000133e-01 9.116022099447513849e-01
6.400000000000000133e-01 9.121546961325966985e-01
6.500000000000000222e-01 9.127071823204420120e-01
6.500000000000000222e-01 9.132596685082873256e-01
6.500000000000000222e-01 9.138121546961326391e-01
6.600000000000000311e-01 9.143646408839779527e-01
6.600000000000000311e-01 9.149171270718231552e-01
6.600000000000000311e-01 9.154696132596684688e-01
6.600000000000000311e-01 9.160220994475137823e-01
6.600000000000000311e-01 9.165745856353590959e-01
6.600000000000000311e-01 9.171270718232044095e-01
6.600000000000000311e-01 9.176795580110497230e-01
6.600000000000000311e-01 9.182320441988950366e-01
6.600000000000000311e-01 9.187845303867403501e-01
6.600000000000000311e-01 9.193370165745856637e-01
6.700000000000000400e-01 9.198895027624309773e-01
6.700000000000000400e-01 9.204419889502762908e-01
6.700000000000000400e-01 9.209944751381214934e-01
6.700000000000000400e-01 9.215469613259668069e-01
6.700000000000000400e-01 9.220994475138121205e-01
6.700000000000000400e-01 9.226519337016574340e-01
6.700000000000000400e-01 9.232044198895027476e-01
6.800000000000000488e-01 9.237569060773480611e-01
6.800000000000000488e-01 9.243093922651933747e-01
6.800000000000000488e-01 9.248618784530386883e-01
6.800000000000000488e-01 9.254143646408840018e-01
6.800000000000000488e-01 9.259668508287293154e-01
6.800000000000000488e-01 9.265193370165746289e-01
6.800000000000000488e-01 9.270718232044199425e-01
6.800000000000000488e-01 9.276243093922651450e-01
6.800000000000000488e-01 9.281767955801104586e-01
6.800000000000000488e-01 9.287292817679557722e-01
6.899999999999999467e-01 9.292817679558010857e-01
6.899999999999999467e-01 9.298342541436463993e-01
6.899999999999999467e-01 9.303867403314917128e-01
6.899999999999999467e-01 9.309392265193370264e-01
6.999999999999999556e-01 9.314917127071823399e-01
6.999999999999999556e-01 9.320441988950276535e-01
6.999999999999999556e-01 9.325966850828729671e-01
6.999999999999999556e-01 9.331491712707182806e-01
6.999999999999999556e-01 9.337016574585634832e-01
6.999999999999999556e-01 9.342541436464087967e-01
6.999999999999999556e-01 9.348066298342541103e-01
6.999999999999999556e-01 9.353591160220994238e-01
7.099999999999999645e-01 9.359116022099447374e-01
7.099999999999999645e-01 9.364640883977900510e-01
7.099999999999999645e-01 9.370165745856353645e-01
7.099999999999999645e-01 9.375690607734806781e-01
7.199999999999999734e-01 9.381215469613259916e-01
7.199999999999999734e-01 9.386740331491713052e-01
7.199999999999999734e-01 9.392265193370166187e-01
7.199999999999999734e-01 9.397790055248619323e-01
7.199999999999999734e-01 9.403314917127071348e-01
7.199999999999999734e-01 9.408839779005524484e-01
7.199999999999999734e-01 9.414364640883977620e-01
7.199999999999999734e-01 9.419889502762430755e-01
7.199999999999999734e-01 9.425414364640883891e-01
7.299999999999999822e-01 9.430939226519337026e-01
7.299999999999999822e-01 9.436464088397790162e-01
7.299999999999999822e-01 9.441988950276243298e-01
7.299999999999999822e-01 9.447513812154696433e-01
7.399999999999999911e-01 9.453038674033149569e-01
7.399999999999999911e-01 9.458563535911602704e-01
7.399999999999999911e-01 9.464088397790054730e-01
7.399999999999999911e-01 9.469613259668507865e-01
7.399999999999999911e-01 9.475138121546961001e-01
7.500000000000000000e-01 9.480662983425414136e-01
7.500000000000000000e-01 9.486187845303867272e-01
7.500000000000000000e-01 9.491712707182320408e-01
7.500000000000000000e-01 9.497237569060773543e-01
7.500000000000000000e-01 9.502762430939226679e-01
7.500000000000000000e-01 9.508287292817679814e-01
7.500000000000000000e-01 9.513812154696132950e-01
7.500000000000000000e-01 9.519337016574586086e-01
7.600000000000000089e-01 9.524861878453039221e-01
7.600000000000000089e-01 9.530386740331491247e-01
7.700000000000000178e-01 9.535911602209944382e-01
7.700000000000000178e-01 9.541436464088397518e-01
7.700000000000000178e-01 9.546961325966850653e-01
7.700000000000000178e-01 9.552486187845303789e-01
7.700000000000000178e-01 9.558011049723756924e-01
7.700000000000000178e-01 9.563535911602210060e-01
7.700000000000000178e-01 9.569060773480663196e-01
7.700000000000000178e-01 9.574585635359116331e-01
7.700000000000000178e-01 9.580110497237569467e-01
7.800000000000000266e-01 9.585635359116022602e-01
7.800000000000000266e-01 9.591160220994474628e-01
7.800000000000000266e-01 9.596685082872927763e-01
7.900000000000000355e-01 9.602209944751380899e-01
7.900000000000000355e-01 9.607734806629834035e-01
7.900000000000000355e-01 9.613259668508287170e-01
7.900000000000000355e-01 9.618784530386740306e-01
7.900000000000000355e-01 9.624309392265193441e-01
7.900000000000000355e-01 9.629834254143646577e-01
7.900000000000000355e-01 9.635359116022099712e-01
7.900000000000000355e-01 9.640883977900552848e-01
7.900000000000000355e-01 9.646408839779005984e-01
7.900000000000000355e-01 9.651933701657458009e-01
7.900000000000000355e-01 9.657458563535911145e-01
8.000000000000000444e-01 9.662983425414364280e-01
8.100000000000000533e-01 9.668508287292817416e-01
8.100000000000000533e-01 9.674033149171270551e-01
8.100000000000000533e-01 9.679558011049723687e-01
8.100000000000000533e-01 9.685082872928176823e-01
8.100000000000000533e-01 9.690607734806629958e-01
8.100000000000000533e-01 9.696132596685083094e-01
8.100000000000000533e-01 9.701657458563536229e-01
8.100000000000000533e-01 9.707182320441989365e-01
8.199999999999999512e-01 9.712707182320442501e-01
8.299999999999999600e-01 9.718232044198894526e-01
8.299999999999999600e-01 9.723756906077347661e-01
8.299999999999999600e-01 9.729281767955800797e-01
8.299999999999999600e-01 9.734806629834253933e-01
8.299999999999999600e-01 9.740331491712707068e-01
8.299999999999999600e-01 9.745856353591160204e-01
8.299999999999999600e-01 9.751381215469613339e-01
8.299999999999999600e-01 9.756906077348066475e-01
8.299999999999999600e-01 9.762430939226519611e-01
8.399999999999999689e-01 9.767955801104972746e-01
8.499999999999999778e-01 9.773480662983425882e-01
8.499999999999999778e-01 9.779005524861877907e-01
8.499999999999999778e-01 9.784530386740331043e-01
8.499999999999999778e-01 9.790055248618784178e-01
8.499999999999999778e-01 9.795580110497237314e-01
8.499999999999999778e-01 9.801104972375690449e-01
8.499999999999999778e-01 9.806629834254143585e-01
8.499999999999999778e-01 9.812154696132596721e-01
8.599999999999999867e-01 9.817679558011049856e-01
8.699999999999999956e-01 9.823204419889502992e-01
8.699999999999999956e-01 9.828729281767956127e-01
8.699999999999999956e-01 9.834254143646409263e-01
8.699999999999999956e-01 9.839779005524862399e-01
8.699999999999999956e-01 9.845303867403314424e-01
8.800000000000000044e-01 9.850828729281767560e-01
8.800000000000000044e-01 9.856353591160220695e-01
8.900000000000000133e-01 9.861878453038673831e-01
8.900000000000000133e-01 9.867403314917126966e-01
8.900000000000000133e-01 9.872928176795580102e-01
8.900000000000000133e-01 9.878453038674033237e-01
9.000000000000000222e-01 9.883977900552486373e-01
9.000000000000000222e-01 9.889502762430939509e-01
9.000000000000000222e-01 9.895027624309392644e-01
9.100000000000000311e-01 9.900552486187845780e-01
9.200000000000000400e-01 9.906077348066297805e-01
9.200000000000000400e-01 9.911602209944750941e-01
9.200000000000000400e-01 9.917127071823204076e-01
9.300000000000000488e-01 9.922651933701657212e-01
9.300000000000000488e-01 9.928176795580110348e-01
9.300000000000000488e-01 9.933701657458563483e-01
9.399999999999999467e-01 9.939226519337016619e-01
9.399999999999999467e-01 9.944751381215469754e-01
9.499999999999999556e-01 9.950276243093922890e-01
9.499999999999999556e-01 9.955801104972376026e-01
9.599999999999999645e-01 9.961325966850829161e-01
9.799999999999999822e-01 9.966850828729282297e-01
9.799999999999999822e-01 9.972375690607734322e-01
1.000000000000000000e+00 9.977900552486187458e-01
1.010000000000000009e+00 9.983425414364640593e-01
1.030000000000000027e+00 9.988950276243093729e-01
1.040000000000000036e+00 9.994475138121546864e-01


==> fig/base_cdf_data.dat <==
x y
5.999999999999999778e-02 0.000000000000000000e+00
5.999999999999999778e-02 5.524861878453039095e-04
5.999999999999999778e-02 1.104972375690607819e-03
5.999999999999999778e-02 1.657458563535911620e-03
5.999999999999999778e-02 2.209944751381215638e-03
5.999999999999999778e-02 2.762430939226519222e-03
7.000000000000000666e-02 3.314917127071823240e-03
7.000000000000000666e-02 3.867403314917127258e-03
7.000000000000000666e-02 4.419889502762431276e-03
8.000000000000000167e-02 4.972375690607734426e-03
8.999999999999999667e-02 5.524861878453038444e-03
1.000000000000000056e-01 6.077348066298342462e-03
1.000000000000000056e-01 6.629834254143646480e-03
1.100000000000000006e-01 7.182320441988950498e-03
1.300000000000000044e-01 7.734806629834254516e-03
1.300000000000000044e-01 8.287292817679557666e-03
1.600000000000000033e-01 8.839779005524862551e-03
1.600000000000000033e-01 9.392265193370165702e-03
1.799999999999999933e-01 9.944751381215468852e-03
1.900000000000000022e-01 1.049723756906077374e-02
2.200000000000000011e-01 1.104972375690607689e-02
2.200000000000000011e-01 1.160220994475138177e-02
2.500000000000000000e-01 1.215469613259668492e-02
2.600000000000000089e-01 1.270718232044198981e-02
2.600000000000000089e-01 1.325966850828729296e-02
2.600000000000000089e-01 1.381215469613259611e-02
2.600000000000000089e-01 1.436464088397790100e-02
2.700000000000000178e-01 1.491712707182320415e-02
2.700000000000000178e-01 1.546961325966850903e-02
2.800000000000000266e-01 1.602209944751381218e-02
2.800000000000000266e-01 1.657458563535911533e-02
2.899999999999999800e-01 1.712707182320441848e-02
2.999999999999999889e-01 1.767955801104972510e-02
2.999999999999999889e-01 1.823204419889502825e-02
3.099999999999999978e-01 1.878453038674033140e-02
3.200000000000000067e-01 1.933701657458563455e-02
3.300000000000000155e-01 1.988950276243093770e-02
3.300000000000000155e-01 2.044198895027624432e-02
3.300000000000000155e-01 2.099447513812154748e-02
3.499999999999999778e-01 2.154696132596685063e-02
3.499999999999999778e-01 2.209944751381215378e-02
3.499999999999999778e-01 2.265193370165745693e-02
3.499999999999999778e-01 2.320441988950276355e-02
3.499999999999999778e-01 2.375690607734806670e-02
3.599999999999999867e-01 2.430939226519336985e-02
3.699999999999999956e-01 2.486187845303867300e-02
3.699999999999999956e-01 2.541436464088397962e-02
3.699999999999999956e-01 2.596685082872928277e-02
3.800000000000000044e-01 2.651933701657458592e-02
3.800000000000000044e-01 2.707182320441988907e-02
3.800000000000000044e-01 2.762430939226519222e-02
3.900000000000000133e-01 2.817679558011049884e-02
3.900000000000000133e-01 2.872928176795580199e-02
3.900000000000000133e-01 2.928176795580110514e-02
3.900000000000000133e-01 2.983425414364640829e-02
3.900000000000000133e-01 3.038674033149171144e-02
3.900000000000000133e-01 3.093922651933701806e-02
4.099999999999999756e-01 3.149171270718231774e-02
4.099999999999999756e-01 3.204419889502762436e-02
4.099999999999999756e-01 3.259668508287293098e-02
4.099999999999999756e-01 3.314917127071823066e-02
4.099999999999999756e-01 3.370165745856353728e-02
4.099999999999999756e-01 3.425414364640883697e-02
4.099999999999999756e-01 3.480662983425414359e-02
4.099999999999999756e-01 3.535911602209945021e-02
4.099999999999999756e-01 3.591160220994474989e-02
4.099999999999999756e-01 3.646408839779005651e-02
4.099999999999999756e-01 3.701657458563535619e-02
4.099999999999999756e-01 3.756906077348066281e-02
4.099999999999999756e-01 3.812154696132596943e-02
4.099999999999999756e-01 3.867403314917126911e-02
4.099999999999999756e-01 3.922651933701657573e-02
4.099999999999999756e-01 3.977900552486187541e-02
4.099999999999999756e-01 4.033149171270718203e-02
4.099999999999999756e-01 4.088397790055248865e-02
4.099999999999999756e-01 4.143646408839778833e-02
4.099999999999999756e-01 4.198895027624309495e-02
4.199999999999999845e-01 4.254143646408839463e-02
4.199999999999999845e-01 4.309392265193370125e-02
4.199999999999999845e-01 4.364640883977900787e-02
4.199999999999999845e-01 4.419889502762430755e-02
4.199999999999999845e-01 4.475138121546961417e-02
4.199999999999999845e-01 4.530386740331491385e-02
4.199999999999999845e-01 4.585635359116022047e-02
4.199999999999999845e-01 4.640883977900552709e-02
4.299999999999999933e-01 4.696132596685082677e-02
4.299999999999999933e-01 4.751381215469613339e-02
4.299999999999999933e-01 4.806629834254143308e-02
4.299999999999999933e-01 4.861878453038673970e-02
4.299999999999999933e-01 4.917127071823204632e-02
4.299999999999999933e-01 4.972375690607734600e-02
4.299999999999999933e-01 5.027624309392265262e-02
4.299999999999999933e-01 5.082872928176795924e-02
4.299999999999999933e-01 5.138121546961325892e-02
4.299999999999999933e-01 5.193370165745856554e-02
4.299999999999999933e-01 5.248618784530386522e-02
4.299999999999999933e-01 5.303867403314917184e-02
4.299999999999999933e-01 5.359116022099447846e-02
4.299999999999999933e-01 5.414364640883977814e-02
4.299999999999999933e-01 5.469613259668508476e-02
4.299999999999999933e-01 5.524861878453038444e-02
4.299999999999999933e-01 5.580110497237569106e-02
4.299999999999999933e-01 5.635359116022099768e-02
4.299999999999999933e-01 5.690607734806629736e-02
4.299999999999999933e-01 5.745856353591160398e-02
4.299999999999999933e-01 5.801104972375690366e-02
4.299999999999999933e-01 5.856353591160221028e-02
4.299999999999999933e-01 5.911602209944751690e-02
4.299999999999999933e-01 5.966850828729281658e-02
4.299999999999999933e-01 6.022099447513812320e-02
4.299999999999999933e-01 6.077348066298342288e-02
4.299999999999999933e-01 6.132596685082872950e-02
4.299999999999999933e-01 6.187845303867403612e-02
4.299999999999999933e-01 6.243093922651933581e-02
4.299999999999999933e-01 6.298342541436463549e-02
4.299999999999999933e-01 6.353591160220994905e-02
4.299999999999999933e-01 6.408839779005524873e-02
4.299999999999999933e-01 6.464088397790054841e-02
4.299999999999999933e-01 6.519337016574586197e-02
4.299999999999999933e-01 6.574585635359116165e-02
4.299999999999999933e-01 6.629834254143646133e-02
4.299999999999999933e-01 6.685082872928177489e-02
4.299999999999999933e-01 6.740331491712707457e-02
4.299999999999999933e-01 6.795580110497237425e-02
4.299999999999999933e-01 6.850828729281767393e-02
4.299999999999999933e-01 6.906077348066298749e-02
4.299999999999999933e-01 6.961325966850828717e-02
4.299999999999999933e-01 7.016574585635358685e-02
4.299999999999999933e-01 7.071823204419890041e-02
4.299999999999999933e-01 7.127071823204420009e-02
4.299999999999999933e-01 7.182320441988949977e-02
4.299999999999999933e-01 7.237569060773481333e-02
4.299999999999999933e-01 7.292817679558011301e-02
4.299999999999999933e-01 7.348066298342541269e-02
4.299999999999999933e-01 7.403314917127071237e-02
4.299999999999999933e-01 7.458563535911602593e-02
4.299999999999999933e-01 7.513812154696132561e-02
4.299999999999999933e-01 7.569060773480662530e-02
4.299999999999999933e-01 7.624309392265193885e-02
4.299999999999999933e-01 7.679558011049723854e-02
4.299999999999999933e-01 7.734806629834253822e-02
4.299999999999999933e-01 7.790055248618785178e-02
4.299999999999999933e-01 7.845303867403315146e-02
4.299999999999999933e-01 7.900552486187845114e-02
4.299999999999999933e-01 7.955801104972375082e-02
4.299999999999999933e-01 8.011049723756906438e-02
4.299999999999999933e-01 8.066298342541436406e-02
4.299999999999999933e-01 8.121546961325966374e-02
4.299999999999999933e-01 8.176795580110497730e-02
4.299999999999999933e-01 8.232044198895027698e-02
4.299999999999999933e-01 8.287292817679557666e-02
4.299999999999999933e-01 8.342541436464089022e-02
4.299999999999999933e-01 8.397790055248618990e-02
4.299999999999999933e-01 8.453038674033148958e-02
4.299999999999999933e-01 8.508287292817678926e-02
4.299999999999999933e-01 8.563535911602210282e-02
4.299999999999999933e-01 8.618784530386740250e-02
4.299999999999999933e-01 8.674033149171270218e-02
4.299999999999999933e-01 8.729281767955801574e-02
4.299999999999999933e-01 8.784530386740331542e-02
4.299999999999999933e-01 8.839779005524861510e-02
4.299999999999999933e-01 8.895027624309392866e-02
4.299999999999999933e-01 8.950276243093922834e-02
4.299999999999999933e-01 9.005524861878452803e-02
4.299999999999999933e-01 9.060773480662982771e-02
4.299999999999999933e-01 9.116022099447514127e-02
4.299999999999999933e-01 9.171270718232044095e-02
4.299999999999999933e-01 9.226519337016574063e-02
4.299999999999999933e-01 9.281767955801105419e-02
4.299999999999999933e-01 9.337016574585635387e-02
4.299999999999999933e-01 9.392265193370165355e-02
4.299999999999999933e-01 9.447513812154696711e-02
4.299999999999999933e-01 9.502762430939226679e-02
4.299999999999999933e-01 9.558011049723756647e-02
4.299999999999999933e-01 9.613259668508286615e-02
4.299999999999999933e-01 9.668508287292817971e-02
4.299999999999999933e-01 9.723756906077347939e-02
4.299999999999999933e-01 9.779005524861877907e-02
4.299999999999999933e-01 9.834254143646409263e-02
4.299999999999999933e-01 9.889502762430939231e-02
4.299999999999999933e-01 9.944751381215469199e-02
4.299999999999999933e-01 1.000000000000000056e-01
4.299999999999999933e-01 1.005524861878453052e-01
4.299999999999999933e-01 1.011049723756906049e-01
4.299999999999999933e-01 1.016574585635359185e-01
4.299999999999999933e-01 1.022099447513812182e-01
4.299999999999999933e-01 1.027624309392265178e-01
4.299999999999999933e-01 1.033149171270718175e-01
4.299999999999999933e-01 1.038674033149171311e-01
4.299999999999999933e-01 1.044198895027624308e-01
4.299999999999999933e-01 1.049723756906077304e-01
4.299999999999999933e-01 1.055248618784530440e-01
4.299999999999999933e-01 1.060773480662983437e-01
4.299999999999999933e-01 1.066298342541436434e-01
4.299999999999999933e-01 1.071823204419889569e-01
4.299999999999999933e-01 1.077348066298342566e-01
4.299999999999999933e-01 1.082872928176795563e-01
4.299999999999999933e-01 1.088397790055248560e-01
4.299999999999999933e-01 1.093922651933701695e-01
4.299999999999999933e-01 1.099447513812154692e-01
4.299999999999999933e-01 1.104972375690607689e-01
4.299999999999999933e-01 1.110497237569060824e-01
4.299999999999999933e-01 1.116022099447513821e-01
4.299999999999999933e-01 1.121546961325966818e-01
4.299999999999999933e-01 1.127071823204419954e-01
4.299999999999999933e-01 1.132596685082872950e-01
4.299999999999999933e-01 1.138121546961325947e-01
4.299999999999999933e-01 1.143646408839778944e-01
4.299999999999999933e-01 1.149171270718232080e-01
4.299999999999999933e-01 1.154696132596685076e-01
4.299999999999999933e-01 1.160220994475138073e-01
4.299999999999999933e-01 1.165745856353591209e-01
4.299999999999999933e-01 1.171270718232044206e-01
4.299999999999999933e-01 1.176795580110497202e-01
4.299999999999999933e-01 1.182320441988950338e-01
4.299999999999999933e-01 1.187845303867403335e-01
4.299999999999999933e-01 1.193370165745856332e-01
4.299999999999999933e-01 1.198895027624309328e-01
4.299999999999999933e-01 1.204419889502762464e-01
4.299999999999999933e-01 1.209944751381215461e-01
4.299999999999999933e-01 1.215469613259668458e-01
4.299999999999999933e-01 1.220994475138121593e-01
4.299999999999999933e-01 1.226519337016574590e-01
4.299999999999999933e-01 1.232044198895027587e-01
4.299999999999999933e-01 1.237569060773480722e-01
4.299999999999999933e-01 1.243093922651933719e-01
4.299999999999999933e-01 1.248618784530386716e-01
4.299999999999999933e-01 1.254143646408839852e-01
4.299999999999999933e-01 1.259668508287292710e-01
4.299999999999999933e-01 1.265193370165745845e-01
4.400000000000000022e-01 1.270718232044198981e-01
4.400000000000000022e-01 1.276243093922651839e-01
4.400000000000000022e-01 1.281767955801104975e-01
4.400000000000000022e-01 1.287292817679558110e-01
4.400000000000000022e-01 1.292817679558010968e-01
4.400000000000000022e-01 1.298342541436464104e-01
4.400000000000000022e-01 1.303867403314917239e-01
4.400000000000000022e-01 1.309392265193370097e-01
4.400000000000000022e-01 1.314917127071823233e-01
4.400000000000000022e-01 1.320441988950276369e-01
4.400000000000000022e-01 1.325966850828729227e-01
4.400000000000000022e-01 1.331491712707182362e-01
4.400000000000000022e-01 1.337016574585635498e-01
4.400000000000000022e-01 1.342541436464088356e-01
4.400000000000000022e-01 1.348066298342541491e-01
4.400000000000000022e-01 1.353591160220994349e-01
4.400000000000000022e-01 1.359116022099447485e-01
4.400000000000000022e-01 1.364640883977900621e-01
4.400000000000000022e-01 1.370165745856353479e-01
4.400000000000000022e-01 1.375690607734806614e-01
4.400000000000000022e-01 1.381215469613259750e-01
4.400000000000000022e-01 1.386740331491712608e-01
4.400000000000000022e-01 1.392265193370165743e-01
4.400000000000000022e-01 1.397790055248618879e-01
4.400000000000000022e-01 1.403314917127071737e-01
4.400000000000000022e-01 1.408839779005524873e-01
4.400000000000000022e-01 1.414364640883978008e-01
4.400000000000000022e-01 1.419889502762430866e-01
4.400000000000000022e-01 1.425414364640884002e-01
4.400000000000000022e-01 1.430939226519337137e-01
4.400000000000000022e-01 1.436464088397789995e-01
4.400000000000000022e-01 1.441988950276243131e-01
4.400000000000000022e-01 1.447513812154696267e-01
4.400000000000000022e-01 1.453038674033149125e-01
4.400000000000000022e-01 1.458563535911602260e-01
4.400000000000000022e-01 1.464088397790055118e-01
4.400000000000000022e-01 1.469613259668508254e-01
4.400000000000000022e-01 1.475138121546961389e-01
4.400000000000000022e-01 1.480662983425414247e-01
4.400000000000000022e-01 1.486187845303867383e-01
4.400000000000000022e-01 1.491712707182320519e-01
4.400000000000000022e-01 1.497237569060773377e-01
4.400000000000000022e-01 1.502762430939226512e-01
4.400000000000000022e-01 1.508287292817679648e-01
4.400000000000000022e-01 1.513812154696132506e-01
4.400000000000000022e-01 1.519337016574585641e-01
4.400000000000000022e-01 1.524861878453038777e-01
4.400000000000000022e-01 1.530386740331491635e-01
4.400000000000000022e-01 1.535911602209944771e-01
4.400000000000000022e-01 1.541436464088397906e-01
4.400000000000000022e-01 1.546961325966850764e-01
4.400000000000000022e-01 1.552486187845303900e-01
4.400000000000000022e-01 1.558011049723757036e-01
4.400000000000000022e-01 1.563535911602209894e-01
4.400000000000000022e-01 1.569060773480663029e-01
4.400000000000000022e-01 1.574585635359115887e-01
4.400000000000000022e-01 1.580110497237569023e-01
4.400000000000000022e-01 1.585635359116022158e-01
4.400000000000000022e-01 1.591160220994475016e-01
4.400000000000000022e-01 1.596685082872928152e-01
4.400000000000000022e-01 1.602209944751381288e-01
4.400000000000000022e-01 1.607734806629834146e-01
4.400000000000000022e-01 1.613259668508287281e-01
4.500000000000000111e-01 1.618784530386740417e-01
4.500000000000000111e-01 1.624309392265193275e-01
4.500000000000000111e-01 1.629834254143646410e-01
4.500000000000000111e-01 1.635359116022099546e-01
4.500000000000000111e-01 1.640883977900552404e-01
4.500000000000000111e-01 1.646408839779005540e-01
4.500000000000000111e-01 1.651933701657458675e-01
4.500000000000000111e-01 1.657458563535911533e-01
4.500000000000000111e-01 1.662983425414364669e-01
4.500000000000000111e-01 1.668508287292817804e-01
4.500000000000000111e-01 1.674033149171270662e-01
4.500000000000000111e-01 1.679558011049723798e-01
4.500000000000000111e-01 1.685082872928176934e-01
4.500000000000000111e-01 1.690607734806629792e-01
4.500000000000000111e-01 1.696132596685082927e-01
4.500000000000000111e-01 1.701657458563535785e-01
4.500000000000000111e-01 1.707182320441988921e-01
4.500000000000000111e-01 1.712707182320442056e-01
4.500000000000000111e-01 1.718232044198894914e-01
4.500000000000000111e-01 1.723756906077348050e-01
4.500000000000000111e-01 1.729281767955801186e-01
4.500000000000000111e-01 1.734806629834254044e-01
4.500000000000000111e-01 1.740331491712707179e-01
4.500000000000000111e-01 1.745856353591160315e-01
4.500000000000000111e-01 1.751381215469613173e-01
4.500000000000000111e-01 1.756906077348066308e-01
4.500000000000000111e-01 1.762430939226519444e-01
4.500000000000000111e-01 1.767955801104972302e-01
4.500000000000000111e-01 1.773480662983425438e-01
4.500000000000000111e-01 1.779005524861878573e-01
4.500000000000000111e-01 1.784530386740331431e-01
4.500000000000000111e-01 1.790055248618784567e-01
4.500000000000000111e-01 1.795580110497237702e-01
4.500000000000000111e-01 1.801104972375690561e-01
4.500000000000000111e-01 1.806629834254143696e-01
4.500000000000000111e-01 1.812154696132596554e-01
4.500000000000000111e-01 1.817679558011049690e-01
4.500000000000000111e-01 1.823204419889502825e-01
4.500000000000000111e-01 1.828729281767955683e-01
4.500000000000000111e-01 1.834254143646408819e-01
4.500000000000000111e-01 1.839779005524861955e-01
4.500000000000000111e-01 1.845303867403314813e-01
4.500000000000000111e-01 1.850828729281767948e-01
4.500000000000000111e-01 1.856353591160221084e-01
4.500000000000000111e-01 1.861878453038673942e-01
4.500000000000000111e-01 1.867403314917127077e-01
4.500000000000000111e-01 1.872928176795580213e-01
4.500000000000000111e-01 1.878453038674033071e-01
4.500000000000000111e-01 1.883977900552486207e-01
4.500000000000000111e-01 1.889502762430939342e-01
4.500000000000000111e-01 1.895027624309392200e-01
4.500000000000000111e-01 1.900552486187845336e-01
4.500000000000000111e-01 1.906077348066298471e-01
4.500000000000000111e-01 1.911602209944751329e-01
4.500000000000000111e-01 1.917127071823204465e-01
4.500000000000000111e-01 1.922651933701657323e-01
4.500000000000000111e-01 1.928176795580110459e-01
4.500000000000000111e-01 1.933701657458563594e-01
4.500000000000000111e-01 1.939226519337016452e-01
4.500000000000000111e-01 1.944751381215469588e-01
4.500000000000000111e-01 1.950276243093922723e-01
4.500000000000000111e-01 1.955801104972375581e-01
4.500000000000000111e-01 1.961325966850828717e-01
4.500000000000000111e-01 1.966850828729281853e-01
4.500000000000000111e-01 1.972375690607734711e-01
4.500000000000000111e-01 1.977900552486187846e-01
4.500000000000000111e-01 1.983425414364640982e-01
4.500000000000000111e-01 1.988950276243093840e-01
4.500000000000000111e-01 1.994475138121546975e-01
4.500000000000000111e-01 2.000000000000000111e-01
4.500000000000000111e-01 2.005524861878452969e-01
4.500000000000000111e-01 2.011049723756906105e-01
4.500000000000000111e-01 2.016574585635359240e-01
4.500000000000000111e-01 2.022099447513812098e-01
4.500000000000000111e-01 2.027624309392265234e-01
4.500000000000000111e-01 2.033149171270718369e-01
4.500000000000000111e-01 2.038674033149171227e-01
4.500000000000000111e-01 2.044198895027624363e-01
4.500000000000000111e-01 2.049723756906077221e-01
4.500000000000000111e-01 2.055248618784530357e-01
4.500000000000000111e-01 2.060773480662983492e-01
4.500000000000000111e-01 2.066298342541436350e-01
4.500000000000000111e-01 2.071823204419889486e-01
4.500000000000000111e-01 2.077348066298342621e-01
4.500000000000000111e-01 2.082872928176795480e-01
4.500000000000000111e-01 2.088397790055248615e-01
4.500000000000000111e-01 2.093922651933701751e-01
4.500000000000000111e-01 2.099447513812154609e-01
4.500000000000000111e-01 2.104972375690607744e-01
4.500000000000000111e-01 2.110497237569060880e-01
4.500000000000000111e-01 2.116022099447513738e-01
4.500000000000000111e-01 2.121546961325966874e-01
4.500000000000000111e-01 2.127071823204420009e-01
4.500000000000000111e-01 2.132596685082872867e-01
4.500000000000000111e-01 2.138121546961326003e-01
4.500000000000000111e-01 2.143646408839779138e-01
4.500000000000000111e-01 2.149171270718231996e-01
4.500000000000000111e-01 2.154696132596685132e-01
4.500000000000000111e-01 2.160220994475137990e-01
4.500000000000000111e-01 2.165745856353591126e-01
4.500000000000000111e-01 2.171270718232044261e-01
4.500000000000000111e-01 2.176795580110497119e-01
4.500000000000000111e-01 2.182320441988950255e-01
4.500000000000000111e-01 2.187845303867403390e-01
4.500000000000000111e-01 2.193370165745856248e-01
4.500000000000000111e-01 2.198895027624309384e-01
4.500000000000000111e-01 2.204419889502762520e-01
4.500000000000000111e-01 2.209944751381215378e-01
4.500000000000000111e-01 2.215469613259668513e-01
4.500000000000000111e-01 2.220994475138121649e-01
4.500000000000000111e-01 2.226519337016574507e-01
4.500000000000000111e-01 2.232044198895027642e-01
4.500000000000000111e-01 2.237569060773480778e-01
4.500000000000000111e-01 2.243093922651933636e-01
4.500000000000000111e-01 2.248618784530386772e-01
4.500000000000000111e-01 2.254143646408839907e-01
4.500000000000000111e-01 2.259668508287292765e-01
4.500000000000000111e-01 2.265193370165745901e-01
4.500000000000000111e-01 2.270718232044198759e-01
4.500000000000000111e-01 2.276243093922651894e-01
4.500000000000000111e-01 2.281767955801105030e-01
4.500000000000000111e-01 2.287292817679557888e-01
4.500000000000000111e-01 2.292817679558011024e-01
4.500000000000000111e-01 2.298342541436464159e-01
4.500000000000000111e-01 2.303867403314917017e-01
4.500000000000000111e-01 2.309392265193370153e-01
4.500000000000000111e-01 2.314917127071823288e-01
4.500000000000000111e-01 2.320441988950276146e-01
4.500000000000000111e-01 2.325966850828729282e-01
4.500000000000000111e-01 2.331491712707182418e-01
4.500000000000000111e-01 2.337016574585635276e-01
4.500000000000000111e-01 2.342541436464088411e-01
4.500000000000000111e-01 2.348066298342541547e-01
4.500000000000000111e-01 2.353591160220994405e-01
4.500000000000000111e-01 2.359116022099447540e-01
4.500000000000000111e-01 2.364640883977900676e-01
4.500000000000000111e-01 2.370165745856353534e-01
4.500000000000000111e-01 2.375690607734806670e-01
4.500000000000000111e-01 2.381215469613259805e-01
4.500000000000000111e-01 2.386740331491712663e-01
4.500000000000000111e-01 2.392265193370165799e-01
4.500000000000000111e-01 2.397790055248618657e-01
4.500000000000000111e-01 2.403314917127071793e-01
4.500000000000000111e-01 2.408839779005524928e-01
4.500000000000000111e-01 2.414364640883977786e-01
4.500000000000000111e-01 2.419889502762430922e-01
4.500000000000000111e-01 2.425414364640884057e-01
4.500000000000000111e-01 2.430939226519336915e-01
4.500000000000000111e-01 2.436464088397790051e-01
4.500000000000000111e-01 2.441988950276243187e-01
4.500000000000000111e-01 2.447513812154696045e-01
4.500000000000000111e-01 2.453038674033149180e-01
4.500000000000000111e-01 2.458563535911602316e-01
4.500000000000000111e-01 2.464088397790055174e-01
4.500000000000000111e-01 2.469613259668508309e-01
4.500000000000000111e-01 2.475138121546961445e-01
4.500000000000000111e-01 2.480662983425414303e-01
4.500000000000000111e-01 2.486187845303867439e-01
4.500000000000000111e-01 2.491712707182320574e-01
4.500000000000000111e-01 2.497237569060773432e-01
4.500000000000000111e-01 2.502762430939226568e-01
4.500000000000000111e-01 2.508287292817679703e-01
4.500000000000000111e-01 2.513812154696132839e-01
4.500000000000000111e-01 2.519337016574585419e-01
4.500000000000000111e-01 2.524861878453038555e-01
4.500000000000000111e-01 2.530386740331491691e-01
4.500000000000000111e-01 2.535911602209944826e-01
4.500000000000000111e-01 2.541436464088397962e-01
4.500000000000000111e-01 2.546961325966851097e-01
4.500000000000000111e-01 2.552486187845303678e-01
4.500000000000000111e-01 2.558011049723756813e-01
4.500000000000000111e-01 2.563535911602209949e-01
4.500000000000000111e-01 2.569060773480663085e-01
4.500000000000000111e-01 2.574585635359116220e-01
4.500000000000000111e-01 2.580110497237568801e-01
4.500000000000000111e-01 2.585635359116021936e-01
4.500000000000000111e-01 2.591160220994475072e-01
4.500000000000000111e-01 2.596685082872928207e-01
4.500000000000000111e-01 2.602209944751381343e-01
4.500000000000000111e-01 2.607734806629834479e-01
4.500000000000000111e-01 2.613259668508287059e-01
4.500000000000000111e-01 2.618784530386740195e-01
4.500000000000000111e-01 2.624309392265193330e-01
4.500000000000000111e-01 2.629834254143646466e-01
4.500000000000000111e-01 2.635359116022099601e-01
4.500000000000000111e-01 2.640883977900552737e-01
4.500000000000000111e-01 2.646408839779005318e-01
4.500000000000000111e-01 2.651933701657458453e-01
4.500000000000000111e-01 2.657458563535911589e-01
4.500000000000000111e-01 2.662983425414364724e-01
4.500000000000000111e-01 2.668508287292817860e-01
4.500000000000000111e-01 2.674033149171270995e-01
4.500000000000000111e-01 2.679558011049723576e-01
4.500000000000000111e-01 2.685082872928176712e-01
4.500000000000000111e-01 2.690607734806629847e-01
4.500000000000000111e-01 2.696132596685082983e-01
4.500000000000000111e-01 2.701657458563536118e-01
4.500000000000000111e-01 2.707182320441988699e-01
4.500000000000000111e-01 2.712707182320441834e-01
4.500000000000000111e-01 2.718232044198894970e-01
4.500000000000000111e-01 2.723756906077348106e-01
4.500000000000000111e-01 2.729281767955801241e-01
4.500000000000000111e-01 2.734806629834254377e-01
4.500000000000000111e-01 2.740331491712706957e-01
4.500000000000000111e-01 2.745856353591160093e-01
4.500000000000000111e-01 2.751381215469613228e-01
4.500000000000000111e-01 2.756906077348066364e-01
4.500000000000000111e-01 2.762430939226519500e-01
4.500000000000000111e-01 2.767955801104972635e-01
4.500000000000000111e-01 2.773480662983425216e-01
4.500000000000000111e-01 2.779005524861878351e-01
4.500000000000000111e-01 2.784530386740331487e-01
4.500000000000000111e-01 2.790055248618784622e-01
4.500000000000000111e-01 2.795580110497237758e-01
4.500000000000000111e-01 2.801104972375690338e-01
4.500000000000000111e-01 2.806629834254143474e-01
4.500000000000000111e-01 2.812154696132596610e-01
4.500000000000000111e-01 2.817679558011049745e-01
4.500000000000000111e-01 2.823204419889502881e-01
4.500000000000000111e-01 2.828729281767956016e-01
4.500000000000000111e-01 2.834254143646408597e-01
4.500000000000000111e-01 2.839779005524861732e-01
4.500000000000000111e-01 2.845303867403314868e-01
4.500000000000000111e-01 2.850828729281768004e-01
4.500000000000000111e-01 2.856353591160221139e-01
4.500000000000000111e-01 2.861878453038674275e-01
4.500000000000000111e-01 2.867403314917126855e-01
4.500000000000000111e-01 2.872928176795579991e-01
4.500000000000000111e-01 2.878453038674033126e-01
4.500000000000000111e-01 2.883977900552486262e-01
4.500000000000000111e-01 2.889502762430939398e-01
4.500000000000000111e-01 2.895027624309392533e-01
4.500000000000000111e-01 2.900552486187845114e-01
4.500000000000000111e-01 2.906077348066298249e-01
4.500000000000000111e-01 2.911602209944751385e-01
4.500000000000000111e-01 2.917127071823204520e-01
4.500000000000000111e-01 2.922651933701657656e-01
4.500000000000000111e-01 2.928176795580110237e-01
4.500000000000000111e-01 2.933701657458563372e-01
4.500000000000000111e-01 2.939226519337016508e-01
4.500000000000000111e-01 2.944751381215469643e-01
4.500000000000000111e-01 2.950276243093922779e-01
4.500000000000000111e-01 2.955801104972375914e-01
4.500000000000000111e-01 2.961325966850828495e-01
4.500000000000000111e-01 2.966850828729281631e-01
4.500000000000000111e-01 2.972375690607734766e-01
4.500000000000000111e-01 2.977900552486187902e-01
4.500000000000000111e-01 2.983425414364641037e-01
4.600000000000000200e-01 2.988950276243094173e-01
4.600000000000000200e-01 2.994475138121546753e-01
4.600000000000000200e-01 2.999999999999999889e-01
4.600000000000000200e-01 3.005524861878453025e-01
4.600000000000000200e-01 3.011049723756906160e-01
4.600000000000000200e-01 3.016574585635359296e-01
4.600000000000000200e-01 3.022099447513812431e-01
4.600000000000000200e-01 3.027624309392265012e-01
4.600000000000000200e-01 3.033149171270718147e-01
4.600000000000000200e-01 3.038674033149171283e-01
4.600000000000000200e-01 3.044198895027624419e-01
4.600000000000000200e-01 3.049723756906077554e-01
4.600000000000000200e-01 3.055248618784530135e-01
4.600000000000000200e-01 3.060773480662983270e-01
4.600000000000000200e-01 3.066298342541436406e-01
4.600000000000000200e-01 3.071823204419889541e-01
4.600000000000000200e-01 3.077348066298342677e-01
4.600000000000000200e-01 3.082872928176795813e-01
4.600000000000000200e-01 3.088397790055248393e-01
4.600000000000000200e-01 3.093922651933701529e-01
4.600000000000000200e-01 3.099447513812154664e-01
4.600000000000000200e-01 3.104972375690607800e-01
4.600000000000000200e-01 3.110497237569060935e-01
4.600000000000000200e-01 3.116022099447514071e-01
4.600000000000000200e-01 3.121546961325966651e-01
4.600000000000000200e-01 3.127071823204419787e-01
4.600000000000000200e-01 3.132596685082872923e-01
4.600000000000000200e-01 3.138121546961326058e-01
4.600000000000000200e-01 3.143646408839779194e-01
4.600000000000000200e-01 3.149171270718231774e-01
4.600000000000000200e-01 3.154696132596684910e-01
4.600000000000000200e-01 3.160220994475138045e-01
4.600000000000000200e-01 3.165745856353591181e-01
4.600000000000000200e-01 3.171270718232044317e-01
4.600000000000000200e-01 3.176795580110497452e-01
4.600000000000000200e-01 3.182320441988950033e-01
4.600000000000000200e-01 3.187845303867403168e-01
4.600000000000000200e-01 3.193370165745856304e-01
4.600000000000000200e-01 3.198895027624309439e-01
4.600000000000000200e-01 3.204419889502762575e-01
4.600000000000000200e-01 3.209944751381215711e-01
4.600000000000000200e-01 3.215469613259668291e-01
4.600000000000000200e-01 3.220994475138121427e-01
4.600000000000000200e-01 3.226519337016574562e-01
4.600000000000000200e-01 3.232044198895027698e-01
4.600000000000000200e-01 3.237569060773480834e-01
4.600000000000000200e-01 3.243093922651933969e-01
4.600000000000000200e-01 3.248618784530386550e-01
4.600000000000000200e-01 3.254143646408839685e-01
4.600000000000000200e-01 3.259668508287292821e-01
4.600000000000000200e-01 3.265193370165745956e-01
4.600000000000000200e-01 3.270718232044199092e-01
4.600000000000000200e-01 3.276243093922651672e-01
4.600000000000000200e-01 3.281767955801104808e-01
4.600000000000000200e-01 3.287292817679557944e-01
4.600000000000000200e-01 3.292817679558011079e-01
4.600000000000000200e-01 3.298342541436464215e-01
4.600000000000000200e-01 3.303867403314917350e-01
4.600000000000000200e-01 3.309392265193369931e-01
4.600000000000000200e-01 3.314917127071823066e-01
4.600000000000000200e-01 3.320441988950276202e-01
4.600000000000000200e-01 3.325966850828729338e-01
4.600000000000000200e-01 3.331491712707182473e-01
4.600000000000000200e-01 3.337016574585635609e-01
4.600000000000000200e-01 3.342541436464088189e-01
4.600000000000000200e-01 3.348066298342541325e-01
4.600000000000000200e-01 3.353591160220994460e-01
4.600000000000000200e-01 3.359116022099447596e-01
4.600000000000000200e-01 3.364640883977900732e-01
4.600000000000000200e-01 3.370165745856353867e-01
4.600000000000000200e-01 3.375690607734806448e-01
4.600000000000000200e-01 3.381215469613259583e-01
4.600000000000000200e-01 3.386740331491712719e-01
4.600000000000000200e-01 3.392265193370165854e-01
4.600000000000000200e-01 3.397790055248618990e-01
4.600000000000000200e-01 3.403314917127071570e-01
4.600000000000000200e-01 3.408839779005524706e-01
4.600000000000000200e-01 3.414364640883977842e-01
4.600000000000000200e-01 3.419889502762430977e-01
4.600000000000000200e-01 3.425414364640884113e-01
4.600000000000000200e-01 3.430939226519337248e-01
4.600000000000000200e-01 3.436464088397789829e-01
4.600000000000000200e-01 3.441988950276242964e-01
4.600000000000000200e-01 3.447513812154696100e-01
4.600000000000000200e-01 3.453038674033149236e-01
4.600000000000000200e-01 3.458563535911602371e-01
4.600000000000000200e-01 3.464088397790055507e-01
4.600000000000000200e-01 3.469613259668508087e-01
4.600000000000000200e-01 3.475138121546961223e-01
4.600000000000000200e-01 3.480662983425414359e-01
4.600000000000000200e-01 3.486187845303867494e-01
4.600000000000000200e-01 3.491712707182320630e-01
4.600000000000000200e-01 3.497237569060773210e-01
4.600000000000000200e-01 3.502762430939226346e-01
4.600000000000000200e-01 3.508287292817679481e-01
4.600000000000000200e-01 3.513812154696132617e-01
4.600000000000000200e-01 3.519337016574585753e-01
4.600000000000000200e-01 3.524861878453038888e-01
4.600000000000000200e-01 3.530386740331491469e-01
4.600000000000000200e-01 3.535911602209944604e-01
4.600000000000000200e-01 3.541436464088397740e-01
4.600000000000000200e-01 3.546961325966850875e-01
4.600000000000000200e-01 3.552486187845304011e-01
4.600000000000000200e-01 3.558011049723757147e-01
4.600000000000000200e-01 3.563535911602209727e-01
4.600000000000000200e-01 3.569060773480662863e-01
4.600000000000000200e-01 3.574585635359115998e-01
4.600000000000000200e-01 3.580110497237569134e-01
4.600000000000000200e-01 3.585635359116022269e-01
4.600000000000000200e-01 3.591160220994475405e-01
4.600000000000000200e-01 3.596685082872927985e-01
4.600000000000000200e-01 3.602209944751381121e-01
4.600000000000000200e-01 3.607734806629834257e-01
4.600000000000000200e-01 3.613259668508287392e-01
4.600000000000000200e-01 3.618784530386740528e-01
4.600000000000000200e-01 3.624309392265193108e-01
4.600000000000000200e-01 3.629834254143646244e-01
4.600000000000000200e-01 3.635359116022099379e-01
4.600000000000000200e-01 3.640883977900552515e-01
4.600000000000000200e-01 3.646408839779005651e-01
4.600000000000000200e-01 3.651933701657458786e-01
4.699999999999999734e-01 3.657458563535911367e-01
4.699999999999999734e-01 3.662983425414364502e-01
4.699999999999999734e-01 3.668508287292817638e-01
4.699999999999999734e-01 3.674033149171270773e-01
4.699999999999999734e-01 3.679558011049723909e-01
4.699999999999999734e-01 3.685082872928177045e-01
4.699999999999999734e-01 3.690607734806629625e-01
4.699999999999999734e-01 3.696132596685082761e-01
4.699999999999999734e-01 3.701657458563535896e-01
4.699999999999999734e-01 3.707182320441989032e-01
4.699999999999999734e-01 3.712707182320442167e-01
4.699999999999999734e-01 3.718232044198895303e-01
4.699999999999999734e-01 3.723756906077347884e-01
4.699999999999999734e-01 3.729281767955801019e-01
4.699999999999999734e-01 3.734806629834254155e-01
4.699999999999999734e-01 3.740331491712707290e-01
4.699999999999999734e-01 3.745856353591160426e-01
4.699999999999999734e-01 3.751381215469613006e-01
4.699999999999999734e-01 3.756906077348066142e-01
4.699999999999999734e-01 3.762430939226519278e-01
4.699999999999999734e-01 3.767955801104972413e-01
4.699999999999999734e-01 3.773480662983425549e-01
4.699999999999999734e-01 3.779005524861878684e-01
4.699999999999999734e-01 3.784530386740331265e-01
4.699999999999999734e-01 3.790055248618784400e-01
4.699999999999999734e-01 3.795580110497237536e-01
4.699999999999999734e-01 3.801104972375690672e-01
4.699999999999999734e-01 3.806629834254143807e-01
4.699999999999999734e-01 3.812154696132596943e-01
4.699999999999999734e-01 3.817679558011049523e-01
4.699999999999999734e-01 3.823204419889502659e-01
4.699999999999999734e-01 3.828729281767955794e-01
4.699999999999999734e-01 3.834254143646408930e-01
4.699999999999999734e-01 3.839779005524862066e-01
4.699999999999999734e-01 3.845303867403314646e-01
4.699999999999999734e-01 3.850828729281767782e-01
4.699999999999999734e-01 3.856353591160220917e-01
4.699999999999999734e-01 3.861878453038674053e-01
4.699999999999999734e-01 3.867403314917127188e-01
4.699999999999999734e-01 3.872928176795580324e-01
4.699999999999999734e-01 3.878453038674032904e-01
4.699999999999999734e-01 3.883977900552486040e-01
4.699999999999999734e-01 3.889502762430939176e-01
4.699999999999999734e-01 3.895027624309392311e-01
4.699999999999999734e-01 3.900552486187845447e-01
4.699999999999999734e-01 3.906077348066298582e-01
4.699999999999999734e-01 3.911602209944751163e-01
4.699999999999999734e-01 3.917127071823204298e-01
4.699999999999999734e-01 3.922651933701657434e-01
4.699999999999999734e-01 3.928176795580110570e-01
4.699999999999999734e-01 3.933701657458563705e-01
4.699999999999999734e-01 3.939226519337016841e-01
4.699999999999999734e-01 3.944751381215469421e-01
4.699999999999999734e-01 3.950276243093922557e-01
4.699999999999999734e-01 3.955801104972375692e-01
4.699999999999999734e-01 3.961325966850828828e-01
4.699999999999999734e-01 3.966850828729281964e-01
4.699999999999999734e-01 3.972375690607734544e-01
4.699999999999999734e-01 3.977900552486187680e-01
4.699999999999999734e-01 3.983425414364640815e-01
4.699999999999999734e-01 3.988950276243093951e-01
4.699999999999999734e-01 3.994475138121547086e-01
4.699999999999999734e-01 4.000000000000000222e-01
4.699999999999999734e-01 4.005524861878452803e-01
4.699999999999999734e-01 4.011049723756905938e-01
4.699999999999999734e-01 4.016574585635359074e-01
4.699999999999999734e-01 4.022099447513812209e-01
4.699999999999999734e-01 4.027624309392265345e-01
4.699999999999999734e-01 4.033149171270718480e-01
4.699999999999999734e-01 4.038674033149171061e-01
4.699999999999999734e-01 4.044198895027624197e-01
4.699999999999999734e-01 4.049723756906077332e-01
4.699999999999999734e-01 4.055248618784530468e-01
4.699999999999999734e-01 4.060773480662983603e-01
4.699999999999999734e-01 4.066298342541436739e-01
4.699999999999999734e-01 4.071823204419889319e-01
4.699999999999999734e-01 4.077348066298342455e-01
4.699999999999999734e-01 4.082872928176795591e-01
4.699999999999999734e-01 4.088397790055248726e-01
4.699999999999999734e-01 4.093922651933701862e-01
4.699999999999999734e-01 4.099447513812154442e-01
4.699999999999999734e-01 4.104972375690607578e-01
4.699999999999999734e-01 4.110497237569060713e-01
4.699999999999999734e-01 4.116022099447513849e-01
4.699999999999999734e-01 4.121546961325966985e-01
4.699999999999999734e-01 4.127071823204420120e-01
4.699999999999999734e-01 4.132596685082872701e-01
4.699999999999999734e-01 4.138121546961325836e-01
4.699999999999999734e-01 4.143646408839778972e-01
4.699999999999999734e-01 4.149171270718232107e-01
4.699999999999999734e-01 4.154696132596685243e-01
4.699999999999999734e-01 4.160220994475138379e-01
4.699999999999999734e-01 4.165745856353590959e-01
4.699999999999999734e-01 4.171270718232044095e-01
4.699999999999999734e-01 4.176795580110497230e-01
4.699999999999999734e-01 4.182320441988950366e-01
4.699999999999999734e-01 4.187845303867403501e-01
4.699999999999999734e-01 4.193370165745856082e-01
4.699999999999999734e-01 4.198895027624309217e-01
4.699999999999999734e-01 4.204419889502762353e-01
4.699999999999999734e-01 4.209944751381215489e-01
4.699999999999999734e-01 4.215469613259668624e-01
4.699999999999999734e-01 4.220994475138121760e-01
4.699999999999999734e-01 4.226519337016574340e-01
4.699999999999999734e-01 4.232044198895027476e-01
4.699999999999999734e-01 4.237569060773480611e-01
4.699999999999999734e-01 4.243093922651933747e-01
4.699999999999999734e-01 4.248618784530386883e-01
4.699999999999999734e-01 4.254143646408840018e-01
4.699999999999999734e-01 4.259668508287292599e-01
4.699999999999999734e-01 4.265193370165745734e-01
4.699999999999999734e-01 4.270718232044198870e-01
4.699999999999999734e-01 4.276243093922652005e-01
4.699999999999999734e-01 4.281767955801105141e-01
4.699999999999999734e-01 4.287292817679558277e-01
4.699999999999999734e-01 4.292817679558010857e-01
4.699999999999999734e-01 4.298342541436463993e-01
4.699999999999999734e-01 4.303867403314917128e-01
4.699999999999999734e-01 4.309392265193370264e-01
4.699999999999999734e-01 4.314917127071823399e-01
4.699999999999999734e-01 4.320441988950275980e-01
4.699999999999999734e-01 4.325966850828729116e-01
4.699999999999999734e-01 4.331491712707182251e-01
4.699999999999999734e-01 4.337016574585635387e-01
4.699999999999999734e-01 4.342541436464088522e-01
4.699999999999999734e-01 4.348066298342541658e-01
4.699999999999999734e-01 4.353591160220994238e-01
4.699999999999999734e-01 4.359116022099447374e-01
4.699999999999999734e-01 4.364640883977900510e-01
4.699999999999999734e-01 4.370165745856353645e-01
4.699999999999999734e-01 4.375690607734806781e-01
4.699999999999999734e-01 4.381215469613259916e-01
4.699999999999999734e-01 4.386740331491712497e-01
4.699999999999999734e-01 4.392265193370165632e-01
4.699999999999999734e-01 4.397790055248618768e-01
4.699999999999999734e-01 4.403314917127071904e-01
4.699999999999999734e-01 4.408839779005525039e-01
4.699999999999999734e-01 4.414364640883978175e-01
4.699999999999999734e-01 4.419889502762430755e-01
4.699999999999999734e-01 4.425414364640883891e-01
4.699999999999999734e-01 4.430939226519337026e-01
4.699999999999999734e-01 4.436464088397790162e-01
4.699999999999999734e-01 4.441988950276243298e-01
4.699999999999999734e-01 4.447513812154695878e-01
4.699999999999999734e-01 4.453038674033149014e-01
4.699999999999999734e-01 4.458563535911602149e-01
4.699999999999999734e-01 4.464088397790055285e-01
4.699999999999999734e-01 4.469613259668508420e-01
4.699999999999999734e-01 4.475138121546961556e-01
4.699999999999999734e-01 4.480662983425414136e-01
4.699999999999999734e-01 4.486187845303867272e-01
4.699999999999999734e-01 4.491712707182320408e-01
4.699999999999999734e-01 4.497237569060773543e-01
4.699999999999999734e-01 4.502762430939226679e-01
4.699999999999999734e-01 4.508287292817679814e-01
4.699999999999999734e-01 4.513812154696132395e-01
4.699999999999999734e-01 4.519337016574585530e-01
4.699999999999999734e-01 4.524861878453038666e-01
4.699999999999999734e-01 4.530386740331491802e-01
4.699999999999999734e-01 4.535911602209944937e-01
4.699999999999999734e-01 4.541436464088397518e-01
4.699999999999999734e-01 4.546961325966850653e-01
4.699999999999999734e-01 4.552486187845303789e-01
4.699999999999999734e-01 4.558011049723756924e-01
4.699999999999999734e-01 4.563535911602210060e-01
4.699999999999999734e-01 4.569060773480663196e-01
4.699999999999999734e-01 4.574585635359115776e-01
4.699999999999999734e-01 4.580110497237568912e-01
4.699999999999999734e-01 4.585635359116022047e-01
4.699999999999999734e-01 4.591160220994475183e-01
4.699999999999999734e-01 4.596685082872928318e-01
4.699999999999999734e-01 4.602209944751381454e-01
4.699999999999999734e-01 4.607734806629834035e-01
4.699999999999999734e-01 4.613259668508287170e-01
4.699999999999999734e-01 4.618784530386740306e-01
4.699999999999999734e-01 4.624309392265193441e-01
4.699999999999999734e-01 4.629834254143646577e-01
4.699999999999999734e-01 4.635359116022099712e-01
4.699999999999999734e-01 4.640883977900552293e-01
4.699999999999999734e-01 4.646408839779005429e-01
4.699999999999999734e-01 4.651933701657458564e-01
4.699999999999999734e-01 4.657458563535911700e-01
4.699999999999999734e-01 4.662983425414364835e-01
4.699999999999999734e-01 4.668508287292817416e-01
4.699999999999999734e-01 4.674033149171270551e-01
4.699999999999999734e-01 4.679558011049723687e-01
4.699999999999999734e-01 4.685082872928176823e-01
4.699999999999999734e-01 4.690607734806629958e-01
4.699999999999999734e-01 4.696132596685083094e-01
4.699999999999999734e-01 4.701657458563535674e-01
4.699999999999999734e-01 4.707182320441988810e-01
4.699999999999999734e-01 4.712707182320441945e-01
4.699999999999999734e-01 4.718232044198895081e-01
4.699999999999999734e-01 4.723756906077348217e-01
4.699999999999999734e-01 4.729281767955801352e-01
4.699999999999999734e-01 4.734806629834253933e-01
4.699999999999999734e-01 4.740331491712707068e-01
4.699999999999999734e-01 4.745856353591160204e-01
4.699999999999999734e-01 4.751381215469613339e-01
4.699999999999999734e-01 4.756906077348066475e-01
4.699999999999999734e-01 4.762430939226519611e-01
4.699999999999999734e-01 4.767955801104972191e-01
4.699999999999999734e-01 4.773480662983425327e-01
4.699999999999999734e-01 4.779005524861878462e-01
4.699999999999999734e-01 4.784530386740331598e-01
4.699999999999999734e-01 4.790055248618784733e-01
4.699999999999999734e-01 4.795580110497237314e-01
4.699999999999999734e-01 4.801104972375690449e-01
4.699999999999999734e-01 4.806629834254143585e-01
4.699999999999999734e-01 4.812154696132596721e-01
4.699999999999999734e-01 4.817679558011049856e-01
4.699999999999999734e-01 4.823204419889502992e-01
4.699999999999999734e-01 4.828729281767955572e-01
4.699999999999999734e-01 4.834254143646408708e-01
4.699999999999999734e-01 4.839779005524861843e-01
4.699999999999999734e-01 4.845303867403314979e-01
4.699999999999999734e-01 4.850828729281768115e-01
4.699999999999999734e-01 4.856353591160221250e-01
4.699999999999999734e-01 4.861878453038673831e-01
4.699999999999999734e-01 4.867403314917126966e-01
4.699999999999999734e-01 4.872928176795580102e-01
4.699999999999999734e-01 4.878453038674033237e-01
4.699999999999999734e-01 4.883977900552486373e-01
4.699999999999999734e-01 4.889502762430938954e-01
4.699999999999999734e-01 4.895027624309392089e-01
4.699999999999999734e-01 4.900552486187845225e-01
4.699999999999999734e-01 4.906077348066298360e-01
4.699999999999999734e-01 4.911602209944751496e-01
4.699999999999999734e-01 4.917127071823204632e-01
4.699999999999999734e-01 4.922651933701657212e-01
4.699999999999999734e-01 4.928176795580110348e-01
4.699999999999999734e-01 4.933701657458563483e-01
4.699999999999999734e-01 4.939226519337016619e-01
4.699999999999999734e-01 4.944751381215469754e-01
4.699999999999999734e-01 4.950276243093922890e-01
4.699999999999999734e-01 4.955801104972375470e-01
4.699999999999999734e-01 4.961325966850828606e-01
4.699999999999999734e-01 4.966850828729281742e-01
4.699999999999999734e-01 4.972375690607734877e-01
4.699999999999999734e-01 4.977900552486188013e-01
4.699999999999999734e-01 4.983425414364641148e-01
4.699999999999999734e-01 4.988950276243093729e-01
4.699999999999999734e-01 4.994475138121546864e-01
4.699999999999999734e-01 5.000000000000000000e-01
4.699999999999999734e-01 5.005524861878453136e-01
4.699999999999999734e-01 5.011049723756906271e-01
4.699999999999999734e-01 5.016574585635359407e-01
4.699999999999999734e-01 5.022099447513812542e-01
4.699999999999999734e-01 5.027624309392265678e-01
4.699999999999999734e-01 5.033149171270717703e-01
4.699999999999999734e-01 5.038674033149170839e-01
4.699999999999999734e-01 5.044198895027623974e-01
4.699999999999999734e-01 5.049723756906077110e-01
4.699999999999999734e-01 5.055248618784530246e-01
4.699999999999999734e-01 5.060773480662983381e-01
4.699999999999999734e-01 5.066298342541436517e-01
4.699999999999999734e-01 5.071823204419889652e-01
4.699999999999999734e-01 5.077348066298342788e-01
4.699999999999999734e-01 5.082872928176795924e-01
4.699999999999999734e-01 5.088397790055249059e-01
4.699999999999999734e-01 5.093922651933702195e-01
4.699999999999999734e-01 5.099447513812154220e-01
4.699999999999999734e-01 5.104972375690607356e-01
4.699999999999999734e-01 5.110497237569060491e-01
4.699999999999999734e-01 5.116022099447513627e-01
4.699999999999999734e-01 5.121546961325966763e-01
4.699999999999999734e-01 5.127071823204419898e-01
4.699999999999999734e-01 5.132596685082873034e-01
4.699999999999999734e-01 5.138121546961326169e-01
4.699999999999999734e-01 5.143646408839779305e-01
4.699999999999999734e-01 5.149171270718232440e-01
4.699999999999999734e-01 5.154696132596685576e-01
4.699999999999999734e-01 5.160220994475137601e-01
4.699999999999999734e-01 5.165745856353590737e-01
4.699999999999999734e-01 5.171270718232043873e-01
4.699999999999999734e-01 5.176795580110497008e-01
4.699999999999999734e-01 5.182320441988950144e-01
4.699999999999999734e-01 5.187845303867403279e-01
4.699999999999999734e-01 5.193370165745856415e-01
4.699999999999999734e-01 5.198895027624309551e-01
4.699999999999999734e-01 5.204419889502762686e-01
4.699999999999999734e-01 5.209944751381215822e-01
4.699999999999999734e-01 5.215469613259668957e-01
4.699999999999999734e-01 5.220994475138122093e-01
4.699999999999999734e-01 5.226519337016574118e-01
4.699999999999999734e-01 5.232044198895027254e-01
4.699999999999999734e-01 5.237569060773480389e-01
4.699999999999999734e-01 5.243093922651933525e-01
4.699999999999999734e-01 5.248618784530386661e-01
4.699999999999999734e-01 5.254143646408839796e-01
4.699999999999999734e-01 5.259668508287292932e-01
4.699999999999999734e-01 5.265193370165746067e-01
4.699999999999999734e-01 5.270718232044199203e-01
4.699999999999999734e-01 5.276243093922652339e-01
4.699999999999999734e-01 5.281767955801105474e-01
4.699999999999999734e-01 5.287292817679557499e-01
4.699999999999999734e-01 5.292817679558010635e-01
4.699999999999999734e-01 5.298342541436463771e-01
4.699999999999999734e-01 5.303867403314916906e-01
4.699999999999999734e-01 5.309392265193370042e-01
4.699999999999999734e-01 5.314917127071823177e-01
4.699999999999999734e-01 5.320441988950276313e-01
4.699999999999999734e-01 5.325966850828729449e-01
4.699999999999999734e-01 5.331491712707182584e-01
4.699999999999999734e-01 5.337016574585635720e-01
4.699999999999999734e-01 5.342541436464088855e-01
4.699999999999999734e-01 5.348066298342541991e-01
4.699999999999999734e-01 5.353591160220994016e-01
4.699999999999999734e-01 5.359116022099447152e-01
4.699999999999999734e-01 5.364640883977900288e-01
4.699999999999999734e-01 5.370165745856353423e-01
4.699999999999999734e-01 5.375690607734806559e-01
4.699999999999999734e-01 5.381215469613259694e-01
4.699999999999999734e-01 5.386740331491712830e-01
4.699999999999999734e-01 5.392265193370165965e-01
4.699999999999999734e-01 5.397790055248619101e-01
4.699999999999999734e-01 5.403314917127072237e-01
4.699999999999999734e-01 5.408839779005525372e-01
4.699999999999999734e-01 5.414364640883977398e-01
4.699999999999999734e-01 5.419889502762430533e-01
4.699999999999999734e-01 5.425414364640883669e-01
4.699999999999999734e-01 5.430939226519336804e-01
4.699999999999999734e-01 5.436464088397789940e-01
4.699999999999999734e-01 5.441988950276243076e-01
4.699999999999999734e-01 5.447513812154696211e-01
4.699999999999999734e-01 5.453038674033149347e-01
4.699999999999999734e-01 5.458563535911602482e-01
4.699999999999999734e-01 5.464088397790055618e-01
4.699999999999999734e-01 5.469613259668508753e-01
4.699999999999999734e-01 5.475138121546960779e-01
4.699999999999999734e-01 5.480662983425413914e-01
4.699999999999999734e-01 5.486187845303867050e-01
4.699999999999999734e-01 5.491712707182320186e-01
4.699999999999999734e-01 5.497237569060773321e-01
4.699999999999999734e-01 5.502762430939226457e-01
4.699999999999999734e-01 5.508287292817679592e-01
4.699999999999999734e-01 5.513812154696132728e-01
4.699999999999999734e-01 5.519337016574585864e-01
4.699999999999999734e-01 5.524861878453038999e-01
4.699999999999999734e-01 5.530386740331492135e-01
4.699999999999999734e-01 5.535911602209945270e-01
4.699999999999999734e-01 5.541436464088397296e-01
4.699999999999999734e-01 5.546961325966850431e-01
4.699999999999999734e-01 5.552486187845303567e-01
4.699999999999999734e-01 5.558011049723756702e-01
4.699999999999999734e-01 5.563535911602209838e-01
4.699999999999999734e-01 5.569060773480662974e-01
4.699999999999999734e-01 5.574585635359116109e-01
4.699999999999999734e-01 5.580110497237569245e-01
4.699999999999999734e-01 5.585635359116022380e-01
4.699999999999999734e-01 5.591160220994475516e-01
4.699999999999999734e-01 5.596685082872928652e-01
4.699999999999999734e-01 5.602209944751380677e-01
4.699999999999999734e-01 5.607734806629833813e-01
4.699999999999999734e-01 5.613259668508286948e-01
4.699999999999999734e-01 5.618784530386740084e-01
4.699999999999999734e-01 5.624309392265193219e-01
4.699999999999999734e-01 5.629834254143646355e-01
4.699999999999999734e-01 5.635359116022099490e-01
4.699999999999999734e-01 5.640883977900552626e-01
4.699999999999999734e-01 5.646408839779005762e-01
4.699999999999999734e-01 5.651933701657458897e-01
4.699999999999999734e-01 5.657458563535912033e-01
4.699999999999999734e-01 5.662983425414365168e-01
4.699999999999999734e-01 5.668508287292817194e-01
4.699999999999999734e-01 5.674033149171270329e-01
4.699999999999999734e-01 5.679558011049723465e-01
4.699999999999999734e-01 5.685082872928176601e-01
4.699999999999999734e-01 5.690607734806629736e-01
4.699999999999999734e-01 5.696132596685082872e-01
4.699999999999999734e-01 5.701657458563536007e-01
4.699999999999999734e-01 5.707182320441989143e-01
4.699999999999999734e-01 5.712707182320442278e-01
4.699999999999999734e-01 5.718232044198895414e-01
4.699999999999999734e-01 5.723756906077348550e-01
4.699999999999999734e-01 5.729281767955800575e-01
4.699999999999999734e-01 5.734806629834253711e-01
4.699999999999999734e-01 5.740331491712706846e-01
4.699999999999999734e-01 5.745856353591159982e-01
4.699999999999999734e-01 5.751381215469613117e-01
4.699999999999999734e-01 5.756906077348066253e-01
4.699999999999999734e-01 5.762430939226519389e-01
4.699999999999999734e-01 5.767955801104972524e-01
4.699999999999999734e-01 5.773480662983425660e-01
4.699999999999999734e-01 5.779005524861878795e-01
4.699999999999999734e-01 5.784530386740331931e-01
4.699999999999999734e-01 5.790055248618785066e-01
4.699999999999999734e-01 5.795580110497237092e-01
4.699999999999999734e-01 5.801104972375690227e-01
4.699999999999999734e-01 5.806629834254143363e-01
4.699999999999999734e-01 5.812154696132596499e-01
4.699999999999999734e-01 5.817679558011049634e-01
4.699999999999999734e-01 5.823204419889502770e-01
4.699999999999999734e-01 5.828729281767955905e-01
4.699999999999999734e-01 5.834254143646409041e-01
4.699999999999999734e-01 5.839779005524862177e-01
4.799999999999999822e-01 5.845303867403315312e-01
4.799999999999999822e-01 5.850828729281768448e-01
4.799999999999999822e-01 5.856353591160220473e-01
4.799999999999999822e-01 5.861878453038673609e-01
4.799999999999999822e-01 5.867403314917126744e-01
4.799999999999999822e-01 5.872928176795579880e-01
4.799999999999999822e-01 5.878453038674033015e-01
4.799999999999999822e-01 5.883977900552486151e-01
4.799999999999999822e-01 5.889502762430939287e-01
4.799999999999999822e-01 5.895027624309392422e-01
4.799999999999999822e-01 5.900552486187845558e-01
4.799999999999999822e-01 5.906077348066298693e-01
4.799999999999999822e-01 5.911602209944751829e-01
4.799999999999999822e-01 5.917127071823204965e-01
4.799999999999999822e-01 5.922651933701656990e-01
4.799999999999999822e-01 5.928176795580110126e-01
4.799999999999999822e-01 5.933701657458563261e-01
4.799999999999999822e-01 5.939226519337016397e-01
4.799999999999999822e-01 5.944751381215469532e-01
4.799999999999999822e-01 5.950276243093922668e-01
4.799999999999999822e-01 5.955801104972375803e-01
4.799999999999999822e-01 5.961325966850828939e-01
4.799999999999999822e-01 5.966850828729282075e-01
4.799999999999999822e-01 5.972375690607735210e-01
4.799999999999999822e-01 5.977900552486188346e-01
4.799999999999999822e-01 5.983425414364640371e-01
4.799999999999999822e-01 5.988950276243093507e-01
4.799999999999999822e-01 5.994475138121546642e-01
4.799999999999999822e-01 5.999999999999999778e-01
4.799999999999999822e-01 6.005524861878452914e-01
4.799999999999999822e-01 6.011049723756906049e-01
4.799999999999999822e-01 6.016574585635359185e-01
4.799999999999999822e-01 6.022099447513812320e-01
4.799999999999999822e-01 6.027624309392265456e-01
4.799999999999999822e-01 6.033149171270718591e-01
4.799999999999999822e-01 6.038674033149171727e-01
4.799999999999999822e-01 6.044198895027624863e-01
4.799999999999999822e-01 6.049723756906076888e-01
4.799999999999999822e-01 6.055248618784530024e-01
4.799999999999999822e-01 6.060773480662983159e-01
4.799999999999999822e-01 6.066298342541436295e-01
4.799999999999999822e-01 6.071823204419889430e-01
4.799999999999999822e-01 6.077348066298342566e-01
4.799999999999999822e-01 6.082872928176795702e-01
4.799999999999999822e-01 6.088397790055248837e-01
4.799999999999999822e-01 6.093922651933701973e-01
4.799999999999999822e-01 6.099447513812155108e-01
4.799999999999999822e-01 6.104972375690608244e-01
4.799999999999999822e-01 6.110497237569060269e-01
4.799999999999999822e-01 6.116022099447513405e-01
4.799999999999999822e-01 6.121546961325966540e-01
4.799999999999999822e-01 6.127071823204419676e-01
4.799999999999999822e-01 6.132596685082872812e-01
4.799999999999999822e-01 6.138121546961325947e-01
4.799999999999999822e-01 6.143646408839779083e-01
4.799999999999999822e-01 6.149171270718232218e-01
4.799999999999999822e-01 6.154696132596685354e-01
4.799999999999999822e-01 6.160220994475138490e-01
4.799999999999999822e-01 6.165745856353591625e-01
4.799999999999999822e-01 6.171270718232043651e-01
4.799999999999999822e-01 6.176795580110496786e-01
4.799999999999999822e-01 6.182320441988949922e-01
4.799999999999999822e-01 6.187845303867403057e-01
4.799999999999999822e-01 6.193370165745856193e-01
4.799999999999999822e-01 6.198895027624309328e-01
4.799999999999999822e-01 6.204419889502762464e-01
4.799999999999999822e-01 6.209944751381215600e-01
4.799999999999999822e-01 6.215469613259668735e-01
4.799999999999999822e-01 6.220994475138121871e-01
4.799999999999999822e-01 6.226519337016575006e-01
4.799999999999999822e-01 6.232044198895028142e-01
4.799999999999999822e-01 6.237569060773480167e-01
4.799999999999999822e-01 6.243093922651933303e-01
4.799999999999999822e-01 6.248618784530386439e-01
4.799999999999999822e-01 6.254143646408839574e-01
4.799999999999999822e-01 6.259668508287292710e-01
4.799999999999999822e-01 6.265193370165745845e-01
4.799999999999999822e-01 6.270718232044198981e-01
4.799999999999999822e-01 6.276243093922652116e-01
4.799999999999999822e-01 6.281767955801105252e-01
4.799999999999999822e-01 6.287292817679558388e-01
4.799999999999999822e-01 6.292817679558011523e-01
4.799999999999999822e-01 6.298342541436463549e-01
4.799999999999999822e-01 6.303867403314916684e-01
4.799999999999999822e-01 6.309392265193369820e-01
4.799999999999999822e-01 6.314917127071822955e-01
4.799999999999999822e-01 6.320441988950276091e-01
4.799999999999999822e-01 6.325966850828729227e-01
4.799999999999999822e-01 6.331491712707182362e-01
4.799999999999999822e-01 6.337016574585635498e-01
4.799999999999999822e-01 6.342541436464088633e-01
4.799999999999999822e-01 6.348066298342541769e-01
4.799999999999999822e-01 6.353591160220994905e-01
4.799999999999999822e-01 6.359116022099448040e-01
4.799999999999999822e-01 6.364640883977900065e-01
4.799999999999999822e-01 6.370165745856353201e-01
4.799999999999999822e-01 6.375690607734806337e-01
4.799999999999999822e-01 6.381215469613259472e-01
4.799999999999999822e-01 6.386740331491712608e-01
4.799999999999999822e-01 6.392265193370165743e-01
4.799999999999999822e-01 6.397790055248618879e-01
4.799999999999999822e-01 6.403314917127072015e-01
4.799999999999999822e-01 6.408839779005525150e-01
4.799999999999999822e-01 6.414364640883978286e-01
4.799999999999999822e-01 6.419889502762431421e-01
4.799999999999999822e-01 6.425414364640883447e-01
4.799999999999999822e-01 6.430939226519336582e-01
4.799999999999999822e-01 6.436464088397789718e-01
4.799999999999999822e-01 6.441988950276242853e-01
4.799999999999999822e-01 6.447513812154695989e-01
4.799999999999999822e-01 6.453038674033149125e-01
4.799999999999999822e-01 6.458563535911602260e-01
4.799999999999999822e-01 6.464088397790055396e-01
4.799999999999999822e-01 6.469613259668508531e-01
4.799999999999999822e-01 6.475138121546961667e-01
4.799999999999999822e-01 6.480662983425414803e-01
4.799999999999999822e-01 6.486187845303867938e-01
4.799999999999999822e-01 6.491712707182319964e-01
4.799999999999999822e-01 6.497237569060773099e-01
4.799999999999999822e-01 6.502762430939226235e-01
4.799999999999999822e-01 6.508287292817679370e-01
4.799999999999999822e-01 6.513812154696132506e-01
4.799999999999999822e-01 6.519337016574585641e-01
4.799999999999999822e-01 6.524861878453038777e-01
4.799999999999999822e-01 6.530386740331491913e-01
4.799999999999999822e-01 6.535911602209945048e-01
4.799999999999999822e-01 6.541436464088398184e-01
4.799999999999999822e-01 6.546961325966851319e-01
4.799999999999999822e-01 6.552486187845303345e-01
4.799999999999999822e-01 6.558011049723756480e-01
4.799999999999999822e-01 6.563535911602209616e-01
4.799999999999999822e-01 6.569060773480662752e-01
4.799999999999999822e-01 6.574585635359115887e-01
4.799999999999999822e-01 6.580110497237569023e-01
4.799999999999999822e-01 6.585635359116022158e-01
4.799999999999999822e-01 6.591160220994475294e-01
4.799999999999999822e-01 6.596685082872928430e-01
4.799999999999999822e-01 6.602209944751381565e-01
4.799999999999999822e-01 6.607734806629834701e-01
4.799999999999999822e-01 6.613259668508287836e-01
4.799999999999999822e-01 6.618784530386739862e-01
4.799999999999999822e-01 6.624309392265192997e-01
4.799999999999999822e-01 6.629834254143646133e-01
4.799999999999999822e-01 6.635359116022099268e-01
4.799999999999999822e-01 6.640883977900552404e-01
4.799999999999999822e-01 6.646408839779005540e-01
4.799999999999999822e-01 6.651933701657458675e-01
4.799999999999999822e-01 6.657458563535911811e-01
4.799999999999999822e-01 6.662983425414364946e-01
4.799999999999999822e-01 6.668508287292818082e-01
4.799999999999999822e-01 6.674033149171271218e-01
4.799999999999999822e-01 6.679558011049723243e-01
4.799999999999999822e-01 6.685082872928176378e-01
4.799999999999999822e-01 6.690607734806629514e-01
4.799999999999999822e-01 6.696132596685082650e-01
4.799999999999999822e-01 6.701657458563535785e-01
4.799999999999999822e-01 6.707182320441988921e-01
4.799999999999999822e-01 6.712707182320442056e-01
4.799999999999999822e-01 6.718232044198895192e-01
4.799999999999999822e-01 6.723756906077348328e-01
4.799999999999999822e-01 6.729281767955801463e-01
4.799999999999999822e-01 6.734806629834254599e-01
4.799999999999999822e-01 6.740331491712707734e-01
4.799999999999999822e-01 6.745856353591159760e-01
4.799999999999999822e-01 6.751381215469612895e-01
4.799999999999999822e-01 6.756906077348066031e-01
4.799999999999999822e-01 6.762430939226519166e-01
4.799999999999999822e-01 6.767955801104972302e-01
4.799999999999999822e-01 6.773480662983425438e-01
4.799999999999999822e-01 6.779005524861878573e-01
4.799999999999999822e-01 6.784530386740331709e-01
4.799999999999999822e-01 6.790055248618784844e-01
4.799999999999999822e-01 6.795580110497237980e-01
4.799999999999999822e-01 6.801104972375691116e-01
4.799999999999999822e-01 6.806629834254143141e-01
4.799999999999999822e-01 6.812154696132596277e-01
4.799999999999999822e-01 6.817679558011049412e-01
4.799999999999999822e-01 6.823204419889502548e-01
4.799999999999999822e-01 6.828729281767955683e-01
4.799999999999999822e-01 6.834254143646408819e-01
4.799999999999999822e-01 6.839779005524861955e-01
4.799999999999999822e-01 6.845303867403315090e-01
4.799999999999999822e-01 6.850828729281768226e-01
4.799999999999999822e-01 6.856353591160221361e-01
4.799999999999999822e-01 6.861878453038674497e-01
4.799999999999999822e-01 6.867403314917126522e-01
4.799999999999999822e-01 6.872928176795579658e-01
4.799999999999999822e-01 6.878453038674032793e-01
4.799999999999999822e-01 6.883977900552485929e-01
4.799999999999999822e-01 6.889502762430939065e-01
4.799999999999999822e-01 6.895027624309392200e-01
4.799999999999999822e-01 6.900552486187845336e-01
4.799999999999999822e-01 6.906077348066298471e-01
4.799999999999999822e-01 6.911602209944751607e-01
4.799999999999999822e-01 6.917127071823204743e-01
4.799999999999999822e-01 6.922651933701657878e-01
4.799999999999999822e-01 6.928176795580111014e-01
4.799999999999999822e-01 6.933701657458563039e-01
4.799999999999999822e-01 6.939226519337016175e-01
4.799999999999999822e-01 6.944751381215469310e-01
4.799999999999999822e-01 6.950276243093922446e-01
4.799999999999999822e-01 6.955801104972375581e-01
4.799999999999999822e-01 6.961325966850828717e-01
4.799999999999999822e-01 6.966850828729281853e-01
4.799999999999999822e-01 6.972375690607734988e-01
4.799999999999999822e-01 6.977900552486188124e-01
4.799999999999999822e-01 6.983425414364641259e-01
4.799999999999999822e-01 6.988950276243094395e-01
4.799999999999999822e-01 6.994475138121546420e-01
4.799999999999999822e-01 6.999999999999999556e-01
4.799999999999999822e-01 7.005524861878452691e-01
4.799999999999999822e-01 7.011049723756905827e-01
4.799999999999999822e-01 7.016574585635358963e-01
4.799999999999999822e-01 7.022099447513812098e-01
4.799999999999999822e-01 7.027624309392265234e-01
4.799999999999999822e-01 7.033149171270718369e-01
4.799999999999999822e-01 7.038674033149171505e-01
4.799999999999999822e-01 7.044198895027624641e-01
4.799999999999999822e-01 7.049723756906077776e-01
4.799999999999999822e-01 7.055248618784530912e-01
4.799999999999999822e-01 7.060773480662982937e-01
4.799999999999999822e-01 7.066298342541436073e-01
4.799999999999999822e-01 7.071823204419889208e-01
4.899999999999999911e-01 7.077348066298342344e-01
4.899999999999999911e-01 7.082872928176795480e-01
4.899999999999999911e-01 7.088397790055248615e-01
4.899999999999999911e-01 7.093922651933701751e-01
4.899999999999999911e-01 7.099447513812154886e-01
4.899999999999999911e-01 7.104972375690608022e-01
4.899999999999999911e-01 7.110497237569061157e-01
4.899999999999999911e-01 7.116022099447514293e-01
4.899999999999999911e-01 7.121546961325966318e-01
4.899999999999999911e-01 7.127071823204419454e-01
4.899999999999999911e-01 7.132596685082872590e-01
4.899999999999999911e-01 7.138121546961325725e-01
4.899999999999999911e-01 7.143646408839778861e-01
4.899999999999999911e-01 7.149171270718231996e-01
4.899999999999999911e-01 7.154696132596685132e-01
4.899999999999999911e-01 7.160220994475138268e-01
4.899999999999999911e-01 7.165745856353591403e-01
4.899999999999999911e-01 7.171270718232044539e-01
4.899999999999999911e-01 7.176795580110497674e-01
4.899999999999999911e-01 7.182320441988950810e-01
4.899999999999999911e-01 7.187845303867402835e-01
4.899999999999999911e-01 7.193370165745855971e-01
4.899999999999999911e-01 7.198895027624309106e-01
4.899999999999999911e-01 7.204419889502762242e-01
4.899999999999999911e-01 7.209944751381215378e-01
4.899999999999999911e-01 7.215469613259668513e-01
4.899999999999999911e-01 7.220994475138121649e-01
4.899999999999999911e-01 7.226519337016574784e-01
4.899999999999999911e-01 7.232044198895027920e-01
4.899999999999999911e-01 7.237569060773481056e-01
4.899999999999999911e-01 7.243093922651934191e-01
4.899999999999999911e-01 7.248618784530386217e-01
4.899999999999999911e-01 7.254143646408839352e-01
4.899999999999999911e-01 7.259668508287292488e-01
4.899999999999999911e-01 7.265193370165745623e-01
4.899999999999999911e-01 7.270718232044198759e-01
4.899999999999999911e-01 7.276243093922651894e-01
4.899999999999999911e-01 7.281767955801105030e-01
4.899999999999999911e-01 7.287292817679558166e-01
4.899999999999999911e-01 7.292817679558011301e-01
4.899999999999999911e-01 7.298342541436464437e-01
4.899999999999999911e-01 7.303867403314917572e-01
4.899999999999999911e-01 7.309392265193370708e-01
4.899999999999999911e-01 7.314917127071822733e-01
4.899999999999999911e-01 7.320441988950275869e-01
4.899999999999999911e-01 7.325966850828729005e-01
4.899999999999999911e-01 7.331491712707182140e-01
4.899999999999999911e-01 7.337016574585635276e-01
4.899999999999999911e-01 7.342541436464088411e-01
4.899999999999999911e-01 7.348066298342541547e-01
4.899999999999999911e-01 7.353591160220994682e-01
4.899999999999999911e-01 7.359116022099447818e-01
4.899999999999999911e-01 7.364640883977900954e-01
4.899999999999999911e-01 7.370165745856354089e-01
4.899999999999999911e-01 7.375690607734806115e-01
4.899999999999999911e-01 7.381215469613259250e-01
4.899999999999999911e-01 7.386740331491712386e-01
4.899999999999999911e-01 7.392265193370165521e-01
4.899999999999999911e-01 7.397790055248618657e-01
4.899999999999999911e-01 7.403314917127071793e-01
4.899999999999999911e-01 7.408839779005524928e-01
4.899999999999999911e-01 7.414364640883978064e-01
4.899999999999999911e-01 7.419889502762431199e-01
4.899999999999999911e-01 7.425414364640884335e-01
4.899999999999999911e-01 7.430939226519337470e-01
4.899999999999999911e-01 7.436464088397790606e-01
4.899999999999999911e-01 7.441988950276242631e-01
4.899999999999999911e-01 7.447513812154695767e-01
4.899999999999999911e-01 7.453038674033148903e-01
4.899999999999999911e-01 7.458563535911602038e-01
4.899999999999999911e-01 7.464088397790055174e-01
4.899999999999999911e-01 7.469613259668508309e-01
4.899999999999999911e-01 7.475138121546961445e-01
4.899999999999999911e-01 7.480662983425414581e-01
4.899999999999999911e-01 7.486187845303867716e-01
4.899999999999999911e-01 7.491712707182320852e-01
4.899999999999999911e-01 7.497237569060773987e-01
4.899999999999999911e-01 7.502762430939226013e-01
4.899999999999999911e-01 7.508287292817679148e-01
4.899999999999999911e-01 7.513812154696132284e-01
4.899999999999999911e-01 7.519337016574585419e-01
4.899999999999999911e-01 7.524861878453038555e-01
4.899999999999999911e-01 7.530386740331491691e-01
4.899999999999999911e-01 7.535911602209944826e-01
4.899999999999999911e-01 7.541436464088397962e-01
4.899999999999999911e-01 7.546961325966851097e-01
4.899999999999999911e-01 7.552486187845304233e-01
4.899999999999999911e-01 7.558011049723757369e-01
4.899999999999999911e-01 7.563535911602209394e-01
4.899999999999999911e-01 7.569060773480662530e-01
4.899999999999999911e-01 7.574585635359115665e-01
4.899999999999999911e-01 7.580110497237568801e-01
4.899999999999999911e-01 7.585635359116021936e-01
4.899999999999999911e-01 7.591160220994475072e-01
4.899999999999999911e-01 7.596685082872928207e-01
4.899999999999999911e-01 7.602209944751381343e-01
4.899999999999999911e-01 7.607734806629834479e-01
4.899999999999999911e-01 7.613259668508287614e-01
4.899999999999999911e-01 7.618784530386740750e-01
4.899999999999999911e-01 7.624309392265193885e-01
4.899999999999999911e-01 7.629834254143645911e-01
4.899999999999999911e-01 7.635359116022099046e-01
4.899999999999999911e-01 7.640883977900552182e-01
4.899999999999999911e-01 7.646408839779005318e-01
4.899999999999999911e-01 7.651933701657458453e-01
4.899999999999999911e-01 7.657458563535911589e-01
4.899999999999999911e-01 7.662983425414364724e-01
4.899999999999999911e-01 7.668508287292817860e-01
4.899999999999999911e-01 7.674033149171270995e-01
4.899999999999999911e-01 7.679558011049724131e-01
4.899999999999999911e-01 7.685082872928177267e-01
4.899999999999999911e-01 7.690607734806629292e-01
4.899999999999999911e-01 7.696132596685082428e-01
4.899999999999999911e-01 7.701657458563535563e-01
4.899999999999999911e-01 7.707182320441988699e-01
4.899999999999999911e-01 7.712707182320441834e-01
4.899999999999999911e-01 7.718232044198894970e-01
4.899999999999999911e-01 7.723756906077348106e-01
4.899999999999999911e-01 7.729281767955801241e-01
4.899999999999999911e-01 7.734806629834254377e-01
4.899999999999999911e-01 7.740331491712707512e-01
4.899999999999999911e-01 7.745856353591160648e-01
4.899999999999999911e-01 7.751381215469613783e-01
4.899999999999999911e-01 7.756906077348065809e-01
4.899999999999999911e-01 7.762430939226518944e-01
4.899999999999999911e-01 7.767955801104972080e-01
4.899999999999999911e-01 7.773480662983425216e-01
4.899999999999999911e-01 7.779005524861878351e-01
4.899999999999999911e-01 7.784530386740331487e-01
4.899999999999999911e-01 7.790055248618784622e-01
4.899999999999999911e-01 7.795580110497237758e-01
4.899999999999999911e-01 7.801104972375690894e-01
4.899999999999999911e-01 7.806629834254144029e-01
4.899999999999999911e-01 7.812154696132597165e-01
4.899999999999999911e-01 7.817679558011049190e-01
4.899999999999999911e-01 7.823204419889502326e-01
4.899999999999999911e-01 7.828729281767955461e-01
4.899999999999999911e-01 7.834254143646408597e-01
5.000000000000000000e-01 7.839779005524861732e-01
5.000000000000000000e-01 7.845303867403314868e-01
5.000000000000000000e-01 7.850828729281768004e-01
5.000000000000000000e-01 7.856353591160221139e-01
5.000000000000000000e-01 7.861878453038674275e-01
5.000000000000000000e-01 7.867403314917127410e-01
5.000000000000000000e-01 7.872928176795580546e-01
5.000000000000000000e-01 7.878453038674033682e-01
5.000000000000000000e-01 7.883977900552485707e-01
5.000000000000000000e-01 7.889502762430938843e-01
5.000000000000000000e-01 7.895027624309391978e-01
5.000000000000000000e-01 7.900552486187845114e-01
5.000000000000000000e-01 7.906077348066298249e-01
5.000000000000000000e-01 7.911602209944751385e-01
5.000000000000000000e-01 7.917127071823204520e-01
5.000000000000000000e-01 7.922651933701657656e-01
5.000000000000000000e-01 7.928176795580110792e-01
5.000000000000000000e-01 7.933701657458563927e-01
5.000000000000000000e-01 7.939226519337017063e-01
5.000000000000000000e-01 7.944751381215469088e-01
5.000000000000000000e-01 7.950276243093922224e-01
5.000000000000000000e-01 7.955801104972375359e-01
5.000000000000000000e-01 7.961325966850828495e-01
5.000000000000000000e-01 7.966850828729281631e-01
5.000000000000000000e-01 7.972375690607734766e-01
5.000000000000000000e-01 7.977900552486187902e-01
5.000000000000000000e-01 7.983425414364641037e-01
5.000000000000000000e-01 7.988950276243094173e-01
5.000000000000000000e-01 7.994475138121547309e-01
5.000000000000000000e-01 8.000000000000000444e-01
5.000000000000000000e-01 8.005524861878453580e-01
5.000000000000000000e-01 8.011049723756905605e-01
5.000000000000000000e-01 8.016574585635358741e-01
5.000000000000000000e-01 8.022099447513811876e-01
5.000000000000000000e-01 8.027624309392265012e-01
5.000000000000000000e-01 8.033149171270718147e-01
5.000000000000000000e-01 8.038674033149171283e-01
5.000000000000000000e-01 8.044198895027624419e-01
5.000000000000000000e-01 8.049723756906077554e-01
5.000000000000000000e-01 8.055248618784530690e-01
5.000000000000000000e-01 8.060773480662983825e-01
5.000000000000000000e-01 8.066298342541436961e-01
5.000000000000000000e-01 8.071823204419888986e-01
5.000000000000000000e-01 8.077348066298342122e-01
5.000000000000000000e-01 8.082872928176795257e-01
5.000000000000000000e-01 8.088397790055248393e-01
5.000000000000000000e-01 8.093922651933701529e-01
5.000000000000000000e-01 8.099447513812154664e-01
5.000000000000000000e-01 8.104972375690607800e-01
5.000000000000000000e-01 8.110497237569060935e-01
5.000000000000000000e-01 8.116022099447514071e-01
5.000000000000000000e-01 8.121546961325967207e-01
5.000000000000000000e-01 8.127071823204420342e-01
5.000000000000000000e-01 8.132596685082873478e-01
5.000000000000000000e-01 8.138121546961325503e-01
5.000000000000000000e-01 8.143646408839778639e-01
5.000000000000000000e-01 8.149171270718231774e-01
5.000000000000000000e-01 8.154696132596684910e-01
5.000000000000000000e-01 8.160220994475138045e-01
5.000000000000000000e-01 8.165745856353591181e-01
5.000000000000000000e-01 8.171270718232044317e-01
5.000000000000000000e-01 8.176795580110497452e-01
5.000000000000000000e-01 8.182320441988950588e-01
5.000000000000000000e-01 8.187845303867403723e-01
5.000000000000000000e-01 8.193370165745856859e-01
5.000000000000000000e-01 8.198895027624308884e-01
5.000000000000000000e-01 8.204419889502762020e-01
5.000000000000000000e-01 8.209944751381215156e-01
5.000000000000000000e-01 8.215469613259668291e-01
5.000000000000000000e-01 8.220994475138121427e-01
5.000000000000000000e-01 8.226519337016574562e-01
5.000000000000000000e-01 8.232044198895027698e-01
5.000000000000000000e-01 8.237569060773480834e-01
5.000000000000000000e-01 8.243093922651933969e-01
5.000000000000000000e-01 8.248618784530387105e-01
5.000000000000000000e-01 8.254143646408840240e-01
5.000000000000000000e-01 8.259668508287292266e-01
5.000000000000000000e-01 8.265193370165745401e-01
5.000000000000000000e-01 8.270718232044198537e-01
5.000000000000000000e-01 8.276243093922651672e-01
5.000000000000000000e-01 8.281767955801104808e-01
5.000000000000000000e-01 8.287292817679557944e-01
5.000000000000000000e-01 8.292817679558011079e-01
5.000000000000000000e-01 8.298342541436464215e-01
5.000000000000000000e-01 8.303867403314917350e-01
5.000000000000000000e-01 8.309392265193370486e-01
5.000000000000000000e-01 8.314917127071823622e-01
5.000000000000000000e-01 8.320441988950276757e-01
5.000000000000000000e-01 8.325966850828728782e-01
5.000000000000000000e-01 8.331491712707181918e-01
5.000000000000000000e-01 8.337016574585635054e-01
5.000000000000000000e-01 8.342541436464088189e-01
5.000000000000000000e-01 8.348066298342541325e-01
5.000000000000000000e-01 8.353591160220994460e-01
5.000000000000000000e-01 8.359116022099447596e-01
5.000000000000000000e-01 8.364640883977900732e-01
5.000000000000000000e-01 8.370165745856353867e-01
5.000000000000000000e-01 8.375690607734807003e-01
5.100000000000000089e-01 8.381215469613260138e-01
5.100000000000000089e-01 8.386740331491712164e-01
5.100000000000000089e-01 8.392265193370165299e-01
5.100000000000000089e-01 8.397790055248618435e-01
5.100000000000000089e-01 8.403314917127071570e-01
5.100000000000000089e-01 8.408839779005524706e-01
5.100000000000000089e-01 8.414364640883977842e-01
5.100000000000000089e-01 8.419889502762430977e-01
5.100000000000000089e-01 8.425414364640884113e-01
5.100000000000000089e-01 8.430939226519337248e-01
5.100000000000000089e-01 8.436464088397790384e-01
5.100000000000000089e-01 8.441988950276243520e-01
5.100000000000000089e-01 8.447513812154696655e-01
5.100000000000000089e-01 8.453038674033148681e-01
5.100000000000000089e-01 8.458563535911601816e-01
5.100000000000000089e-01 8.464088397790054952e-01
5.100000000000000089e-01 8.469613259668508087e-01
5.100000000000000089e-01 8.475138121546961223e-01
5.100000000000000089e-01 8.480662983425414359e-01
5.100000000000000089e-01 8.486187845303867494e-01
5.100000000000000089e-01 8.491712707182320630e-01
5.100000000000000089e-01 8.497237569060773765e-01
5.100000000000000089e-01 8.502762430939226901e-01
5.100000000000000089e-01 8.508287292817680036e-01
5.100000000000000089e-01 8.513812154696132062e-01
5.100000000000000089e-01 8.519337016574585197e-01
5.100000000000000089e-01 8.524861878453038333e-01
5.100000000000000089e-01 8.530386740331491469e-01
5.100000000000000089e-01 8.535911602209944604e-01
5.100000000000000089e-01 8.541436464088397740e-01
5.100000000000000089e-01 8.546961325966850875e-01
5.100000000000000089e-01 8.552486187845304011e-01
5.100000000000000089e-01 8.558011049723757147e-01
5.100000000000000089e-01 8.563535911602210282e-01
5.100000000000000089e-01 8.569060773480663418e-01
5.100000000000000089e-01 8.574585635359116553e-01
5.100000000000000089e-01 8.580110497237568579e-01
5.100000000000000089e-01 8.585635359116021714e-01
5.100000000000000089e-01 8.591160220994474850e-01
5.200000000000000178e-01 8.596685082872927985e-01
5.200000000000000178e-01 8.602209944751381121e-01
5.200000000000000178e-01 8.607734806629834257e-01
5.200000000000000178e-01 8.613259668508287392e-01
5.200000000000000178e-01 8.618784530386740528e-01
5.200000000000000178e-01 8.624309392265193663e-01
5.200000000000000178e-01 8.629834254143646799e-01
5.200000000000000178e-01 8.635359116022099935e-01
5.200000000000000178e-01 8.640883977900551960e-01
5.200000000000000178e-01 8.646408839779005095e-01
5.200000000000000178e-01 8.651933701657458231e-01
5.200000000000000178e-01 8.657458563535911367e-01
5.200000000000000178e-01 8.662983425414364502e-01
5.200000000000000178e-01 8.668508287292817638e-01
5.200000000000000178e-01 8.674033149171270773e-01
5.200000000000000178e-01 8.679558011049723909e-01
5.200000000000000178e-01 8.685082872928177045e-01
5.200000000000000178e-01 8.690607734806630180e-01
5.200000000000000178e-01 8.696132596685083316e-01
5.200000000000000178e-01 8.701657458563536451e-01
5.200000000000000178e-01 8.707182320441988477e-01
5.200000000000000178e-01 8.712707182320441612e-01
5.200000000000000178e-01 8.718232044198894748e-01
5.200000000000000178e-01 8.723756906077347884e-01
5.200000000000000178e-01 8.729281767955801019e-01
5.200000000000000178e-01 8.734806629834254155e-01
5.200000000000000178e-01 8.740331491712707290e-01
5.200000000000000178e-01 8.745856353591160426e-01
5.200000000000000178e-01 8.751381215469613561e-01
5.200000000000000178e-01 8.756906077348066697e-01
5.200000000000000178e-01 8.762430939226519833e-01
5.200000000000000178e-01 8.767955801104971858e-01
5.200000000000000178e-01 8.773480662983424994e-01
5.200000000000000178e-01 8.779005524861878129e-01
5.200000000000000178e-01 8.784530386740331265e-01
5.200000000000000178e-01 8.790055248618784400e-01
5.200000000000000178e-01 8.795580110497237536e-01
5.200000000000000178e-01 8.801104972375690672e-01
5.200000000000000178e-01 8.806629834254143807e-01
5.200000000000000178e-01 8.812154696132596943e-01
5.200000000000000178e-01 8.817679558011050078e-01
5.200000000000000178e-01 8.823204419889503214e-01
5.200000000000000178e-01 8.828729281767956349e-01
5.200000000000000178e-01 8.834254143646408375e-01
5.200000000000000178e-01 8.839779005524861510e-01
5.200000000000000178e-01 8.845303867403314646e-01
5.200000000000000178e-01 8.850828729281767782e-01
5.300000000000000266e-01 8.856353591160220917e-01
5.300000000000000266e-01 8.861878453038674053e-01
5.300000000000000266e-01 8.867403314917127188e-01
5.300000000000000266e-01 8.872928176795580324e-01
5.300000000000000266e-01 8.878453038674033460e-01
5.300000000000000266e-01 8.883977900552486595e-01
5.300000000000000266e-01 8.889502762430939731e-01
5.300000000000000266e-01 8.895027624309391756e-01
5.300000000000000266e-01 8.900552486187844892e-01
5.300000000000000266e-01 8.906077348066298027e-01
5.300000000000000266e-01 8.911602209944751163e-01
5.300000000000000266e-01 8.917127071823204298e-01
5.300000000000000266e-01 8.922651933701657434e-01
5.300000000000000266e-01 8.928176795580110570e-01
5.300000000000000266e-01 8.933701657458563705e-01
5.300000000000000266e-01 8.939226519337016841e-01
5.300000000000000266e-01 8.944751381215469976e-01
5.300000000000000266e-01 8.950276243093923112e-01
5.300000000000000266e-01 8.955801104972375137e-01
5.300000000000000266e-01 8.961325966850828273e-01
5.300000000000000266e-01 8.966850828729281409e-01
5.300000000000000266e-01 8.972375690607734544e-01
5.300000000000000266e-01 8.977900552486187680e-01
5.300000000000000266e-01 8.983425414364640815e-01
5.300000000000000266e-01 8.988950276243093951e-01
5.300000000000000266e-01 8.994475138121547086e-01
5.300000000000000266e-01 9.000000000000000222e-01
5.300000000000000266e-01 9.005524861878453358e-01
5.300000000000000266e-01 9.011049723756906493e-01
5.300000000000000266e-01 9.016574585635359629e-01
5.300000000000000266e-01 9.022099447513811654e-01
5.300000000000000266e-01 9.027624309392264790e-01
5.400000000000000355e-01 9.033149171270717925e-01
5.400000000000000355e-01 9.038674033149171061e-01
5.400000000000000355e-01 9.044198895027624197e-01
5.400000000000000355e-01 9.049723756906077332e-01
5.400000000000000355e-01 9.055248618784530468e-01
5.400000000000000355e-01 9.060773480662983603e-01
5.400000000000000355e-01 9.066298342541436739e-01
5.400000000000000355e-01 9.071823204419889874e-01
5.400000000000000355e-01 9.077348066298343010e-01
5.400000000000000355e-01 9.082872928176795035e-01
5.400000000000000355e-01 9.088397790055248171e-01
5.400000000000000355e-01 9.093922651933701307e-01
5.400000000000000355e-01 9.099447513812154442e-01
5.400000000000000355e-01 9.104972375690607578e-01
5.400000000000000355e-01 9.110497237569060713e-01
5.400000000000000355e-01 9.116022099447513849e-01
5.400000000000000355e-01 9.121546961325966985e-01
5.400000000000000355e-01 9.127071823204420120e-01
5.400000000000000355e-01 9.132596685082873256e-01
5.400000000000000355e-01 9.138121546961326391e-01
5.400000000000000355e-01 9.143646408839779527e-01
5.400000000000000355e-01 9.149171270718231552e-01
5.400000000000000355e-01 9.154696132596684688e-01
5.400000000000000355e-01 9.160220994475137823e-01
5.400000000000000355e-01 9.165745856353590959e-01
5.400000000000000355e-01 9.171270718232044095e-01
5.400000000000000355e-01 9.176795580110497230e-01
5.400000000000000355e-01 9.182320441988950366e-01
5.400000000000000355e-01 9.187845303867403501e-01
5.400000000000000355e-01 9.193370165745856637e-01
5.400000000000000355e-01 9.198895027624309773e-01
5.400000000000000355e-01 9.204419889502762908e-01
5.400000000000000355e-01 9.209944751381214934e-01
5.400000000000000355e-01 9.215469613259668069e-01
5.400000000000000355e-01 9.220994475138121205e-01
5.400000000000000355e-01 9.226519337016574340e-01
5.400000000000000355e-01 9.232044198895027476e-01
5.400000000000000355e-01 9.237569060773480611e-01
5.500000000000000444e-01 9.243093922651933747e-01
5.500000000000000444e-01 9.248618784530386883e-01
5.500000000000000444e-01 9.254143646408840018e-01
5.500000000000000444e-01 9.259668508287293154e-01
5.500000000000000444e-01 9.265193370165746289e-01
5.500000000000000444e-01 9.270718232044199425e-01
5.500000000000000444e-01 9.276243093922651450e-01
5.600000000000000533e-01 9.281767955801104586e-01
5.600000000000000533e-01 9.287292817679557722e-01
5.600000000000000533e-01 9.292817679558010857e-01
5.600000000000000533e-01 9.298342541436463993e-01
5.600000000000000533e-01 9.303867403314917128e-01
5.600000000000000533e-01 9.309392265193370264e-01
5.600000000000000533e-01 9.314917127071823399e-01
5.600000000000000533e-01 9.320441988950276535e-01
5.600000000000000533e-01 9.325966850828729671e-01
5.600000000000000533e-01 9.331491712707182806e-01
5.600000000000000533e-01 9.337016574585634832e-01
5.600000000000000533e-01 9.342541436464087967e-01
5.600000000000000533e-01 9.348066298342541103e-01
5.600000000000000533e-01 9.353591160220994238e-01
5.600000000000000533e-01 9.359116022099447374e-01
5.600000000000000533e-01 9.364640883977900510e-01
5.600000000000000533e-01 9.370165745856353645e-01
5.699999999999999512e-01 9.375690607734806781e-01
5.699999999999999512e-01 9.381215469613259916e-01
5.699999999999999512e-01 9.386740331491713052e-01
5.699999999999999512e-01 9.392265193370166187e-01
5.699999999999999512e-01 9.397790055248619323e-01
5.699999999999999512e-01 9.403314917127071348e-01
5.799999999999999600e-01 9.408839779005524484e-01
5.799999999999999600e-01 9.414364640883977620e-01
5.799999999999999600e-01 9.419889502762430755e-01
5.799999999999999600e-01 9.425414364640883891e-01
5.799999999999999600e-01 9.430939226519337026e-01
5.799999999999999600e-01 9.436464088397790162e-01
5.799999999999999600e-01 9.441988950276243298e-01
5.799999999999999600e-01 9.447513812154696433e-01
5.799999999999999600e-01 9.453038674033149569e-01
5.799999999999999600e-01 9.458563535911602704e-01
5.799999999999999600e-01 9.464088397790054730e-01
5.799999999999999600e-01 9.469613259668507865e-01
5.799999999999999600e-01 9.475138121546961001e-01
5.799999999999999600e-01 9.480662983425414136e-01
5.799999999999999600e-01 9.486187845303867272e-01
5.799999999999999600e-01 9.491712707182320408e-01
5.799999999999999600e-01 9.497237569060773543e-01
5.799999999999999600e-01 9.502762430939226679e-01
5.799999999999999600e-01 9.508287292817679814e-01
5.899999999999999689e-01 9.513812154696132950e-01
5.899999999999999689e-01 9.519337016574586086e-01
5.899999999999999689e-01 9.524861878453039221e-01
5.899999999999999689e-01 9.530386740331491247e-01
5.899999999999999689e-01 9.535911602209944382e-01
5.999999999999999778e-01 9.541436464088397518e-01
5.999999999999999778e-01 9.546961325966850653e-01
5.999999999999999778e-01 9.552486187845303789e-01
5.999999999999999778e-01 9.558011049723756924e-01
5.999999999999999778e-01 9.563535911602210060e-01
5.999999999999999778e-01 9.569060773480663196e-01
5.999999999999999778e-01 9.574585635359116331e-01
5.999999999999999778e-01 9.580110497237569467e-01
5.999999999999999778e-01 9.585635359116022602e-01
5.999999999999999778e-01 9.591160220994474628e-01
5.999999999999999778e-01 9.596685082872927763e-01
5.999999999999999778e-01 9.602209944751380899e-01
5.999999999999999778e-01 9.607734806629834035e-01
5.999999999999999778e-01 9.613259668508287170e-01
5.999999999999999778e-01 9.618784530386740306e-01
5.999999999999999778e-01 9.624309392265193441e-01
5.999999999999999778e-01 9.629834254143646577e-01
5.999999999999999778e-01 9.635359116022099712e-01
5.999999999999999778e-01 9.640883977900552848e-01
5.999999999999999778e-01 9.646408839779005984e-01
5.999999999999999778e-01 9.651933701657458009e-01
5.999999999999999778e-01 9.657458563535911145e-01
6.099999999999999867e-01 9.662983425414364280e-01
6.099999999999999867e-01 9.668508287292817416e-01
6.199999999999999956e-01 9.674033149171270551e-01
6.199999999999999956e-01 9.679558011049723687e-01
6.199999999999999956e-01 9.685082872928176823e-01
6.199999999999999956e-01 9.690607734806629958e-01
6.199999999999999956e-01 9.696132596685083094e-01
6.199999999999999956e-01 9.701657458563536229e-01
6.199999999999999956e-01 9.707182320441989365e-01
6.199999999999999956e-01 9.712707182320442501e-01
6.199999999999999956e-01 9.718232044198894526e-01
6.199999999999999956e-01 9.723756906077347661e-01
6.199999999999999956e-01 9.729281767955800797e-01
6.199999999999999956e-01 9.734806629834253933e-01
6.199999999999999956e-01 9.740331491712707068e-01
6.199999999999999956e-01 9.745856353591160204e-01
6.199999999999999956e-01 9.751381215469613339e-01
6.199999999999999956e-01 9.756906077348066475e-01
6.199999999999999956e-01 9.762430939226519611e-01
6.199999999999999956e-01 9.767955801104972746e-01
6.199999999999999956e-01 9.773480662983425882e-01
6.199999999999999956e-01 9.779005524861877907e-01
6.199999999999999956e-01 9.784530386740331043e-01
6.199999999999999956e-01 9.790055248618784178e-01
6.199999999999999956e-01 9.795580110497237314e-01
6.199999999999999956e-01 9.801104972375690449e-01
6.300000000000000044e-01 9.806629834254143585e-01
6.300000000000000044e-01 9.812154696132596721e-01
6.400000000000000133e-01 9.817679558011049856e-01
6.400000000000000133e-01 9.823204419889502992e-01
6.400000000000000133e-01 9.828729281767956127e-01
6.400000000000000133e-01 9.834254143646409263e-01
6.400000000000000133e-01 9.839779005524862399e-01
6.400000000000000133e-01 9.845303867403314424e-01
6.400000000000000133e-01 9.850828729281767560e-01
6.400000000000000133e-01 9.856353591160220695e-01
6.400000000000000133e-01 9.861878453038673831e-01
6.400000000000000133e-01 9.867403314917126966e-01
6.400000000000000133e-01 9.872928176795580102e-01
6.400000000000000133e-01 9.878453038674033237e-01
6.400000000000000133e-01 9.883977900552486373e-01
6.400000000000000133e-01 9.889502762430939509e-01
6.500000000000000222e-01 9.895027624309392644e-01
6.600000000000000311e-01 9.900552486187845780e-01
6.600000000000000311e-01 9.906077348066297805e-01
6.600000000000000311e-01 9.911602209944750941e-01
6.600000000000000311e-01 9.917127071823204076e-01
6.600000000000000311e-01 9.922651933701657212e-01
6.600000000000000311e-01 9.928176795580110348e-01
6.600000000000000311e-01 9.933701657458563483e-01
6.600000000000000311e-01 9.939226519337016619e-01
6.600000000000000311e-01 9.944751381215469754e-01
6.600000000000000311e-01 9.950276243093922890e-01
6.700000000000000400e-01 9.955801104972376026e-01
6.700000000000000400e-01 9.961325966850829161e-01
6.700000000000000400e-01 9.966850828729282297e-01
6.800000000000000488e-01 9.972375690607734322e-01
6.800000000000000488e-01 9.977900552486187458e-01
6.800000000000000488e-01 9.983425414364640593e-01
6.899999999999999467e-01 9.988950276243093729e-01
6.899999999999999467e-01 9.994475138121546864e-01


==> fig/baseline_scatter_data.dat <==
ctrl elec
1.000000000000000000e+00 3.097348282787900189e+03
1.000000000000000000e+00 3.117254412503400090e+03
1.000000000000000000e+00 3.132630600628000138e+03
1.000000000000000000e+00 3.145130754478800100e+03
1.000000000000000000e+00 3.155783088599700022e+03
1.000000000000000000e+00 3.165164859022499968e+03
1.000000000000000000e+00 3.173608998525900006e+03
1.000000000000000000e+00 3.181316949136300082e+03
1.000000000000000000e+00 3.180003089405399805e+03
1.000000000000000000e+00 3.164340711097399890e+03
1.000000000000000000e+00 3.143368188739500056e+03
1.000000000000000000e+00 3.126129096640000171e+03
1.000000000000000000e+00 3.114333939174900024e+03
1.000000000000000000e+00 3.102710510092099867e+03
1.000000000000000000e+00 3.092047904829700201e+03
1.000000000000000000e+00 3.083215020604699930e+03
1.000000000000000000e+00 3.076119780688400169e+03
1.000000000000000000e+00 3.070114436874499916e+03
1.000000000000000000e+00 3.065643167374700170e+03
1.000000000000000000e+00 3.063180358150800203e+03
1.000000000000000000e+00 3.062280148879799981e+03
1.000000000000000000e+00 3.061754958293000072e+03
1.000000000000000000e+00 3.061327941688100054e+03
1.000000000000000000e+00 3.060726963376800086e+03
1.000000000000000000e+00 3.059542832385599922e+03
1.000000000000000000e+00 3.057836397920500076e+03
1.000000000000000000e+00 3.056179370700100208e+03
1.000000000000000000e+00 3.055176687270799903e+03
1.000000000000000000e+00 3.058362910923100117e+03
1.000000000000000000e+00 3.067317699983099828e+03
1.000000000000000000e+00 3.077974702250399787e+03
1.000000000000000000e+00 3.085845934824099913e+03
1.000000000000000000e+00 3.090204043390700008e+03
1.000000000000000000e+00 3.094187263610599985e+03
1.000000000000000000e+00 3.097394751375200030e+03
1.000000000000000000e+00 3.099350829309500114e+03
1.000000000000000000e+00 3.100362101899199843e+03
1.000000000000000000e+00 3.101292649477500163e+03
1.000000000000000000e+00 3.102168308910700034e+03
1.000000000000000000e+00 3.102999358606699843e+03
1.000000000000000000e+00 3.103794793139099966e+03
1.000000000000000000e+00 3.104564621343400177e+03
1.000000000000000000e+00 3.105320580875999894e+03
1.000000000000000000e+00 3.106073327469000105e+03
1.000000000000000000e+00 3.107032600012099920e+03
1.000000000000000000e+00 3.108654484483200122e+03
1.000000000000000000e+00 3.111250212916700093e+03
1.000000000000000000e+00 3.115147017437700015e+03
1.000000000000000000e+00 3.119987997067799824e+03
1.000000000000000000e+00 3.124996250031999807e+03
1.000000000000000000e+00 3.130144743568600006e+03
1.000000000000000000e+00 3.135429761124500146e+03
1.000000000000000000e+00 3.140842521804399894e+03
1.000000000000000000e+00 3.146375577740399876e+03
1.000000000000000000e+00 3.152016256069599876e+03
1.000000000000000000e+00 3.157747647816000153e+03
1.000000000000000000e+00 3.163311662022099881e+03
1.000000000000000000e+00 3.168469346033799866e+03
1.000000000000000000e+00 3.173369476892200055e+03
1.000000000000000000e+00 3.178188188498600084e+03
1.000000000000000000e+00 3.182934789830399950e+03
1.000000000000000000e+00 3.187255461313900014e+03
1.000000000000000000e+00 3.190826941229299791e+03
1.000000000000000000e+00 3.193292099737399894e+03
1.000000000000000000e+00 3.194612279809699885e+03
1.000000000000000000e+00 3.195189785101800226e+03
1.000000000000000000e+00 3.195243848217799950e+03
1.000000000000000000e+00 3.195020627332799904e+03
1.000000000000000000e+00 3.194321373901900188e+03
1.000000000000000000e+00 3.192969906054399871e+03
1.000000000000000000e+00 3.191398143457599872e+03
1.000000000000000000e+00 3.190101470020099896e+03
1.000000000000000000e+00 3.190197580795099839e+03
1.000000000000000000e+00 3.191946346448100030e+03
1.000000000000000000e+00 3.194118970199900104e+03
1.000000000000000000e+00 3.195394331167200107e+03
1.000000000000000000e+00 3.194828636417099915e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.060695005085100092e+03
1.000000000000000000e+00 3.069993441119100225e+03
1.000000000000000000e+00 3.086473809842099854e+03
1.000000000000000000e+00 3.101327145563199792e+03
1.000000000000000000e+00 3.114738703860100031e+03
1.000000000000000000e+00 3.127110955220300184e+03
1.000000000000000000e+00 3.139313750543500191e+03
1.000000000000000000e+00 3.151734782997700222e+03
1.000000000000000000e+00 3.163518454078900049e+03
1.000000000000000000e+00 3.173698174476000077e+03
1.000000000000000000e+00 3.180731534899200142e+03
1.000000000000000000e+00 3.184624031080700206e+03
1.000000000000000000e+00 3.187165875986199808e+03
1.000000000000000000e+00 3.190249648341000011e+03
1.000000000000000000e+00 3.194267152817400074e+03
1.000000000000000000e+00 3.198137772287099779e+03
1.000000000000000000e+00 3.202143417167800180e+03
1.000000000000000000e+00 3.206599193914500120e+03
1.000000000000000000e+00 3.211953592434199891e+03
1.000000000000000000e+00 3.218096974818499802e+03
1.000000000000000000e+00 3.224359070644799885e+03
1.000000000000000000e+00 3.230021470085199780e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.127174395630000163e+03
1.000000000000000000e+00 3.144666322377100187e+03
1.000000000000000000e+00 3.168781064931500168e+03
1.000000000000000000e+00 3.190941312056700099e+03
1.000000000000000000e+00 3.211438874772400141e+03
1.000000000000000000e+00 3.230747888478700133e+03
1.000000000000000000e+00 3.249318128213999898e+03
1.000000000000000000e+00 3.267067754042199795e+03
1.000000000000000000e+00 3.283406873617099791e+03
1.000000000000000000e+00 3.297676257520000036e+03
1.000000000000000000e+00 3.309130523555299987e+03
1.000000000000000000e+00 3.318167864904300131e+03
1.000000000000000000e+00 3.325989395076700021e+03
1.000000000000000000e+00 3.333859071804699852e+03
1.000000000000000000e+00 3.342046972229400126e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.267072275026599982e+03
1.000000000000000000e+00 3.284957275662200118e+03
1.000000000000000000e+00 3.311894699836900145e+03
1.000000000000000000e+00 3.336087768155100093e+03
1.000000000000000000e+00 3.357820544594500006e+03
1.000000000000000000e+00 3.377704813254400051e+03
1.000000000000000000e+00 3.396147814165400177e+03
1.000000000000000000e+00 3.413427825675799795e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.274702303269500135e+03
1.000000000000000000e+00 3.296594467040500149e+03
1.000000000000000000e+00 3.324011404645299990e+03
1.000000000000000000e+00 3.348364275961700059e+03
1.000000000000000000e+00 3.370228984571399906e+03
1.000000000000000000e+00 3.390241527303100156e+03
1.000000000000000000e+00 3.408796278366000024e+03
1.000000000000000000e+00 3.426143685183600155e+03
1.000000000000000000e+00 3.442141338412200184e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.249007367982700089e+03
1.000000000000000000e+00 3.263993328923700119e+03
1.000000000000000000e+00 3.287197922425300021e+03
1.000000000000000000e+00 3.308092089454799861e+03
1.000000000000000000e+00 3.326072243955599788e+03
1.000000000000000000e+00 3.341236119487500218e+03
1.000000000000000000e+00 3.354508973886299827e+03
1.000000000000000000e+00 3.366467679225499978e+03
1.000000000000000000e+00 3.377626738804799970e+03
1.000000000000000000e+00 3.390501145381299921e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.220488664433899885e+03
1.000000000000000000e+00 3.235356850145799854e+03
1.000000000000000000e+00 3.255188674656500098e+03
1.000000000000000000e+00 3.269875057554999785e+03
1.000000000000000000e+00 3.282070413793900116e+03
1.000000000000000000e+00 3.294705223978799950e+03
1.000000000000000000e+00 3.308509530510600143e+03
1.000000000000000000e+00 3.321907113768800173e+03
1.000000000000000000e+00 3.334896142347799923e+03
1.000000000000000000e+00 3.347447321969400036e+03
1.000000000000000000e+00 3.359655806787200163e+03
1.000000000000000000e+00 3.371495294362299774e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.206160918036499879e+03
1.000000000000000000e+00 3.194865267857900108e+03
1.000000000000000000e+00 3.186643564436400084e+03
1.000000000000000000e+00 3.180348111349700048e+03
1.000000000000000000e+00 3.177385698867100018e+03
1.000000000000000000e+00 3.173258284464399821e+03
1.000000000000000000e+00 3.170648154952099958e+03
1.000000000000000000e+00 3.172222670114099856e+03
1.000000000000000000e+00 3.177637229889399805e+03
1.000000000000000000e+00 3.183951205129899790e+03
1.000000000000000000e+00 3.191022528470200086e+03
1.000000000000000000e+00 3.198729947361599898e+03
1.000000000000000000e+00 3.206557002862200079e+03
1.000000000000000000e+00 3.214041326875899813e+03
1.000000000000000000e+00 3.221253152488399792e+03
1.000000000000000000e+00 3.228298845268399873e+03
1.000000000000000000e+00 3.235601285231000020e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.087908921873000054e+03
1.000000000000000000e+00 3.093506600586199966e+03
1.000000000000000000e+00 3.105176419471300051e+03
1.000000000000000000e+00 3.114494910240300214e+03
1.000000000000000000e+00 3.120808440169099867e+03
1.000000000000000000e+00 3.123931961869399856e+03
1.000000000000000000e+00 3.126024764674999915e+03
1.000000000000000000e+00 3.129227838773900203e+03
1.000000000000000000e+00 3.137437266218899822e+03
1.000000000000000000e+00 3.151079929119100143e+03
1.000000000000000000e+00 3.165629995413899906e+03
1.000000000000000000e+00 3.176133596676999787e+03
1.000000000000000000e+00 3.181765400172600039e+03
1.000000000000000000e+00 3.186472745804299848e+03
1.000000000000000000e+00 3.190769764647200191e+03
1.000000000000000000e+00 3.195135699410399866e+03
1.000000000000000000e+00 3.199666758190599921e+03
1.000000000000000000e+00 3.204014454590999776e+03
1.000000000000000000e+00 3.208104062190499917e+03
1.000000000000000000e+00 3.211864522538200163e+03
1.000000000000000000e+00 3.214942557569099790e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.079757933244000014e+03
1.000000000000000000e+00 3.087575782709699979e+03
1.000000000000000000e+00 3.102133891062499970e+03
1.000000000000000000e+00 3.114675707683099972e+03
1.000000000000000000e+00 3.125463603961500212e+03
1.000000000000000000e+00 3.138679754680899805e+03
1.000000000000000000e+00 3.156715226213299957e+03
1.000000000000000000e+00 3.175144902078300220e+03
1.000000000000000000e+00 3.189011326173299949e+03
1.000000000000000000e+00 3.197732606561200100e+03
1.000000000000000000e+00 3.205410318726299920e+03
1.000000000000000000e+00 3.212216333686800226e+03
1.000000000000000000e+00 3.218254270444499980e+03
1.000000000000000000e+00 3.223640685541599851e+03
1.000000000000000000e+00 3.228468367775200022e+03
1.000000000000000000e+00 3.232765739554799893e+03
1.000000000000000000e+00 3.236573770338799932e+03
1.000000000000000000e+00 3.237601310261500203e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.067706827160299781e+03
1.000000000000000000e+00 3.073101906177099863e+03
1.000000000000000000e+00 3.089316072723299840e+03
1.000000000000000000e+00 3.105572241591799866e+03
1.000000000000000000e+00 3.122127895821899983e+03
1.000000000000000000e+00 3.139110903455799871e+03
1.000000000000000000e+00 3.155784243159000198e+03
1.000000000000000000e+00 3.171537435961400206e+03
1.000000000000000000e+00 3.185665065943100217e+03
1.000000000000000000e+00 3.198137228529999902e+03
1.000000000000000000e+00 3.209768561137399956e+03
1.000000000000000000e+00 3.220823661412399815e+03
1.000000000000000000e+00 3.231559562969399849e+03
1.000000000000000000e+00 3.242436525480999990e+03
1.000000000000000000e+00 3.253478206652700010e+03
1.000000000000000000e+00 3.264109518791599839e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.093386405039600049e+03
1.000000000000000000e+00 3.102972654109600171e+03
1.000000000000000000e+00 3.121499575345099856e+03
1.000000000000000000e+00 3.137908650051000222e+03
1.000000000000000000e+00 3.150497120581199852e+03
1.000000000000000000e+00 3.159540559934499925e+03
1.000000000000000000e+00 3.167066761136100013e+03
1.000000000000000000e+00 3.173520753331899868e+03
1.000000000000000000e+00 3.179273889259599855e+03
1.000000000000000000e+00 3.184167051762799929e+03
1.000000000000000000e+00 3.188256297633000031e+03
1.000000000000000000e+00 3.192484934575199986e+03
1.000000000000000000e+00 3.197830559268500110e+03
1.000000000000000000e+00 3.205245380733099864e+03
1.000000000000000000e+00 3.214355746973799796e+03
1.000000000000000000e+00 3.223971459492399845e+03
1.000000000000000000e+00 3.232815311577000102e+03
1.000000000000000000e+00 3.240707450631899974e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.105992323883399877e+03
1.000000000000000000e+00 3.117006066641200050e+03
1.000000000000000000e+00 3.135015761652599849e+03
1.000000000000000000e+00 3.150949007458600136e+03
1.000000000000000000e+00 3.165346135023400166e+03
1.000000000000000000e+00 3.178910433340499821e+03
1.000000000000000000e+00 3.191727092217499830e+03
1.000000000000000000e+00 3.203755738713899973e+03
1.000000000000000000e+00 3.215318970248300047e+03
1.000000000000000000e+00 3.226758528222000223e+03
1.000000000000000000e+00 3.237780015219099823e+03
1.000000000000000000e+00 3.248045249490599872e+03
1.000000000000000000e+00 3.257098668386800000e+03
1.000000000000000000e+00 3.264675862392699855e+03
1.000000000000000000e+00 3.270767719463599860e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.094929276749200199e+03
1.000000000000000000e+00 3.109162583723300031e+03
1.000000000000000000e+00 3.127425442937999833e+03
1.000000000000000000e+00 3.143004208205099985e+03
1.000000000000000000e+00 3.156846398372700151e+03
1.000000000000000000e+00 3.170123726216900195e+03
1.000000000000000000e+00 3.183863895358299942e+03
1.000000000000000000e+00 3.197903203199499785e+03
1.000000000000000000e+00 3.211307612569200046e+03
1.000000000000000000e+00 3.223034221098299895e+03
1.000000000000000000e+00 3.232023051153400047e+03
1.000000000000000000e+00 3.238870610279900120e+03
1.000000000000000000e+00 3.245173163459900024e+03
1.000000000000000000e+00 3.252617513710300045e+03
1.000000000000000000e+00 3.261275178784499985e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.127360283990599783e+03
1.000000000000000000e+00 3.139983398334799858e+03
1.000000000000000000e+00 3.159028300139800194e+03
1.000000000000000000e+00 3.173555140826500065e+03
1.000000000000000000e+00 3.183731609553300132e+03
1.000000000000000000e+00 3.191889927389800050e+03
1.000000000000000000e+00 3.200291100787399955e+03
1.000000000000000000e+00 3.210724355963800008e+03
1.000000000000000000e+00 3.222339018462600052e+03
1.000000000000000000e+00 3.233174604867600010e+03
1.000000000000000000e+00 3.241121188934900147e+03
1.000000000000000000e+00 3.246100034580999818e+03
1.000000000000000000e+00 3.250040586538400021e+03
1.000000000000000000e+00 3.253010986826699991e+03
1.000000000000000000e+00 3.255075811188699845e+03
1.000000000000000000e+00 3.256336036664300082e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.087584109385300053e+03
1.000000000000000000e+00 3.098985859537800025e+03
1.000000000000000000e+00 3.118076652777700019e+03
1.000000000000000000e+00 3.135589303239300079e+03
1.000000000000000000e+00 3.153678401021400077e+03
1.000000000000000000e+00 3.173654292284199983e+03
1.000000000000000000e+00 3.192921834625400152e+03
1.000000000000000000e+00 3.208504670028500186e+03
1.000000000000000000e+00 3.217919082340500154e+03
1.000000000000000000e+00 3.222813039159299933e+03
1.000000000000000000e+00 3.226493352285699984e+03
1.000000000000000000e+00 3.232400524392799980e+03
1.000000000000000000e+00 3.240809642528899985e+03
1.000000000000000000e+00 3.248839294318199791e+03
1.000000000000000000e+00 3.256479382232600074e+03
1.000000000000000000e+00 3.263772871061600199e+03
1.000000000000000000e+00 3.270757996625899978e+03
1.000000000000000000e+00 3.277466939178500070e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.135522220694399948e+03
1.000000000000000000e+00 3.148035134165700129e+03
1.000000000000000000e+00 3.167544037952699910e+03
1.000000000000000000e+00 3.178612000273699778e+03
1.000000000000000000e+00 3.178784562864099826e+03
1.000000000000000000e+00 3.176063362523800151e+03
1.000000000000000000e+00 3.178509084224900107e+03
1.000000000000000000e+00 3.191221157933200175e+03
1.000000000000000000e+00 3.210123028431699822e+03
1.000000000000000000e+00 3.229493525941999906e+03
1.000000000000000000e+00 3.243083701227799793e+03
1.000000000000000000e+00 3.249031255856500138e+03
1.000000000000000000e+00 3.252307008198799849e+03
1.000000000000000000e+00 3.255308175154600121e+03
1.000000000000000000e+00 3.260490955525000118e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.113135967989900109e+03
1.000000000000000000e+00 3.128688985942199906e+03
1.000000000000000000e+00 3.151598347032800120e+03
1.000000000000000000e+00 3.169351608537700031e+03
1.000000000000000000e+00 3.181370669368000108e+03
1.000000000000000000e+00 3.190728463244699924e+03
1.000000000000000000e+00 3.198827969640500214e+03
1.000000000000000000e+00 3.206984041372500087e+03
1.000000000000000000e+00 3.215370385168099801e+03
1.000000000000000000e+00 3.223124962136700105e+03
1.000000000000000000e+00 3.230297843315499904e+03
1.000000000000000000e+00 3.236924018175000128e+03
1.000000000000000000e+00 3.243331034158699822e+03
1.000000000000000000e+00 3.249545222897099848e+03
1.000000000000000000e+00 3.254955327832699822e+03
1.000000000000000000e+00 3.258907859551300135e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.093079220085599900e+03
1.000000000000000000e+00 3.102137500574000114e+03
1.000000000000000000e+00 3.115819008089600175e+03
1.000000000000000000e+00 3.126795840012399822e+03
1.000000000000000000e+00 3.135285282328999983e+03
1.000000000000000000e+00 3.141659146603400131e+03
1.000000000000000000e+00 3.146294294069500211e+03
1.000000000000000000e+00 3.149698777501499990e+03
1.000000000000000000e+00 3.152215948695799852e+03
1.000000000000000000e+00 3.154157525513599921e+03
1.000000000000000000e+00 3.155675658832799854e+03
1.000000000000000000e+00 3.156835181436600124e+03
1.000000000000000000e+00 3.157848036685799798e+03
1.000000000000000000e+00 3.158944566706799833e+03
1.000000000000000000e+00 3.161526931498200156e+03
1.000000000000000000e+00 3.166109484109900222e+03
1.000000000000000000e+00 3.170818446046700046e+03
1.000000000000000000e+00 3.173658935731799829e+03
1.000000000000000000e+00 3.174463833090499975e+03
1.000000000000000000e+00 3.174944967295899914e+03
1.000000000000000000e+00 3.175156602087899955e+03
1.000000000000000000e+00 3.175134760349199951e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.034820503791800093e+03
1.000000000000000000e+00 3.031568495093799811e+03
1.000000000000000000e+00 3.034114550564000183e+03
1.000000000000000000e+00 3.040298634827499882e+03
1.000000000000000000e+00 3.050695377768200160e+03
1.000000000000000000e+00 3.060857901765300085e+03
1.000000000000000000e+00 3.070771435014699819e+03
1.000000000000000000e+00 3.080396269782299896e+03
1.000000000000000000e+00 3.089765140296799927e+03
1.000000000000000000e+00 3.099083871685600116e+03
1.000000000000000000e+00 3.108523975329199857e+03
1.000000000000000000e+00 3.118311973348999800e+03
1.000000000000000000e+00 3.132306154348299970e+03
1.000000000000000000e+00 3.152531408060100148e+03
1.000000000000000000e+00 3.174217029226600062e+03
1.000000000000000000e+00 3.191669149937300062e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.076843644266600222e+03
1.000000000000000000e+00 3.090316203668100115e+03
1.000000000000000000e+00 3.107088367424700209e+03
1.000000000000000000e+00 3.118739183319699805e+03
1.000000000000000000e+00 3.128323780138699931e+03
1.000000000000000000e+00 3.136337826437999865e+03
1.000000000000000000e+00 3.143088376661599796e+03
1.000000000000000000e+00 3.148439889186799974e+03
1.000000000000000000e+00 3.152470347298699835e+03
1.000000000000000000e+00 3.155877023130699854e+03
1.000000000000000000e+00 3.159404854015800083e+03
1.000000000000000000e+00 3.163647518624699842e+03
1.000000000000000000e+00 3.168398618146699846e+03
1.000000000000000000e+00 3.173154819192800005e+03
1.000000000000000000e+00 3.177385917004799921e+03
1.000000000000000000e+00 3.180932268938800007e+03
1.000000000000000000e+00 3.184134095543799958e+03
1.000000000000000000e+00 3.187032329452899830e+03
1.000000000000000000e+00 3.189654583822500172e+03
1.000000000000000000e+00 3.192045283448399914e+03
1.000000000000000000e+00 3.194278199411399783e+03
1.000000000000000000e+00 3.196364783304799857e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.051544269703800182e+03
1.000000000000000000e+00 3.060080018149099942e+03
1.000000000000000000e+00 3.075082931079799891e+03
1.000000000000000000e+00 3.087334275858900128e+03
1.000000000000000000e+00 3.097287676240399833e+03
1.000000000000000000e+00 3.105928675348599882e+03
1.000000000000000000e+00 3.114124624590900112e+03
1.000000000000000000e+00 3.122083148535300097e+03
1.000000000000000000e+00 3.129398835856699861e+03
1.000000000000000000e+00 3.136142973961299958e+03
1.000000000000000000e+00 3.142376470531200084e+03
1.000000000000000000e+00 3.148150107730099990e+03
1.000000000000000000e+00 3.153509377881100136e+03
1.000000000000000000e+00 3.158494590689500001e+03
1.000000000000000000e+00 3.163143039796099856e+03
1.000000000000000000e+00 3.167788659976400140e+03
1.000000000000000000e+00 3.172686500384800183e+03
1.000000000000000000e+00 3.177583692414700181e+03
1.000000000000000000e+00 3.182207829534099801e+03
1.000000000000000000e+00 3.186480510849300117e+03
1.000000000000000000e+00 3.190573419976100013e+03
1.000000000000000000e+00 3.194499308137700154e+03
1.000000000000000000e+00 3.198275541224600147e+03
1.000000000000000000e+00 3.202486976356300147e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.054394369671700133e+03
1.000000000000000000e+00 3.060265473008600111e+03
1.000000000000000000e+00 3.072634525244300221e+03
1.000000000000000000e+00 3.083210671202400135e+03
1.000000000000000000e+00 3.092418543385900193e+03
1.000000000000000000e+00 3.100854593750600088e+03
1.000000000000000000e+00 3.108854568867299804e+03
1.000000000000000000e+00 3.116531635430400001e+03
1.000000000000000000e+00 3.124017871115900107e+03
1.000000000000000000e+00 3.131417694273599864e+03
1.000000000000000000e+00 3.138646656171600171e+03
1.000000000000000000e+00 3.145542123963500217e+03
1.000000000000000000e+00 3.152133964683499926e+03
1.000000000000000000e+00 3.158453770530200018e+03
1.000000000000000000e+00 3.164525964413499878e+03
1.000000000000000000e+00 3.170376332721200015e+03
1.000000000000000000e+00 3.176030646433699985e+03
1.000000000000000000e+00 3.181512283815899991e+03
1.000000000000000000e+00 3.185848668916999941e+03
1.000000000000000000e+00 3.188362406967100014e+03
1.000000000000000000e+00 3.190067913350999788e+03
1.000000000000000000e+00 3.192062273162499878e+03
1.000000000000000000e+00 3.194646702002899929e+03
1.000000000000000000e+00 3.197241240400000152e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.062741464938800164e+03
1.000000000000000000e+00 3.072019987765399947e+03
1.000000000000000000e+00 3.087963772660300037e+03
1.000000000000000000e+00 3.101071731074299805e+03
1.000000000000000000e+00 3.111613908537200132e+03
1.000000000000000000e+00 3.120804688400599844e+03
1.000000000000000000e+00 3.128928820075800104e+03
1.000000000000000000e+00 3.136180616790200020e+03
1.000000000000000000e+00 3.142697375480699975e+03
1.000000000000000000e+00 3.148579647499000203e+03
1.000000000000000000e+00 3.153897326729299948e+03
1.000000000000000000e+00 3.158728723280400118e+03
1.000000000000000000e+00 3.162985676928799876e+03
1.000000000000000000e+00 3.166713091934499971e+03
1.000000000000000000e+00 3.170249405751500035e+03
1.000000000000000000e+00 3.173936717682699964e+03
1.000000000000000000e+00 3.177760410473700176e+03
1.000000000000000000e+00 3.181423241762499856e+03
1.000000000000000000e+00 3.184927060876399992e+03
1.000000000000000000e+00 3.188262580251499912e+03
1.000000000000000000e+00 3.191429296849099956e+03
1.000000000000000000e+00 3.194431811836599991e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.051917181247500139e+03
1.000000000000000000e+00 3.058762398363000102e+03
1.000000000000000000e+00 3.072456298605000029e+03
1.000000000000000000e+00 3.084267367638699852e+03
1.000000000000000000e+00 3.094781107188200167e+03
1.000000000000000000e+00 3.104643370219499957e+03
1.000000000000000000e+00 3.113707324747999792e+03
1.000000000000000000e+00 3.121697300853099932e+03
1.000000000000000000e+00 3.128446666683899821e+03
1.000000000000000000e+00 3.134266040169999997e+03
1.000000000000000000e+00 3.139511953237300077e+03
1.000000000000000000e+00 3.144544313278200207e+03
1.000000000000000000e+00 3.149646406587500223e+03
1.000000000000000000e+00 3.154704612611099947e+03
1.000000000000000000e+00 3.159471329846800018e+03
1.000000000000000000e+00 3.163672204287699969e+03
1.000000000000000000e+00 3.167031837800700032e+03
1.000000000000000000e+00 3.169726720760900207e+03
1.000000000000000000e+00 3.172211975023899868e+03
1.000000000000000000e+00 3.174964616021400161e+03
1.000000000000000000e+00 3.177988303951699891e+03
1.000000000000000000e+00 3.180855656363500202e+03
1.000000000000000000e+00 3.183567346268800065e+03
1.000000000000000000e+00 3.186133410261099925e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.049329190577700047e+03
1.000000000000000000e+00 3.057766233391800142e+03
1.000000000000000000e+00 3.072052062611200199e+03
1.000000000000000000e+00 3.083521051254399936e+03
1.000000000000000000e+00 3.092564979876799953e+03
1.000000000000000000e+00 3.099588101705800000e+03
1.000000000000000000e+00 3.104839996861499912e+03
1.000000000000000000e+00 3.108047212369900080e+03
1.000000000000000000e+00 3.109333703217099810e+03
1.000000000000000000e+00 3.109726878555899930e+03
1.000000000000000000e+00 3.110277548425799978e+03
1.000000000000000000e+00 3.111162120900899936e+03
1.000000000000000000e+00 3.112039526936000129e+03
1.000000000000000000e+00 3.113557621599999948e+03
1.000000000000000000e+00 3.116396751527299784e+03
1.000000000000000000e+00 3.120482367129799968e+03
1.000000000000000000e+00 3.125038202098000056e+03
1.000000000000000000e+00 3.129977276779699878e+03
1.000000000000000000e+00 3.135198909679800181e+03
1.000000000000000000e+00 3.140626053276700077e+03
1.000000000000000000e+00 3.146173052946100142e+03
1.000000000000000000e+00 3.151688442403799854e+03
1.000000000000000000e+00 3.157014608895300171e+03
1.000000000000000000e+00 3.162035120310700222e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.028885431865599912e+03
1.000000000000000000e+00 3.030214530817700052e+03
1.000000000000000000e+00 3.037930760354799986e+03
1.000000000000000000e+00 3.047137629759500214e+03
1.000000000000000000e+00 3.058211403603700091e+03
1.000000000000000000e+00 3.068162471633399946e+03
1.000000000000000000e+00 3.077196708740700160e+03
1.000000000000000000e+00 3.085474074225200184e+03
1.000000000000000000e+00 3.093108433737700125e+03
1.000000000000000000e+00 3.100185995489399829e+03
1.000000000000000000e+00 3.106775583131900021e+03
1.000000000000000000e+00 3.112934154214499813e+03
1.000000000000000000e+00 3.117583406986600039e+03
1.000000000000000000e+00 3.120155794031999903e+03
1.000000000000000000e+00 3.122043423415299912e+03
1.000000000000000000e+00 3.124709435347599992e+03
1.000000000000000000e+00 3.129296475012500196e+03
1.000000000000000000e+00 3.135086604044399792e+03
1.000000000000000000e+00 3.140693201317799776e+03
1.000000000000000000e+00 3.144641342413799975e+03
1.000000000000000000e+00 3.146927675617800105e+03
1.000000000000000000e+00 3.148960218677400007e+03
1.000000000000000000e+00 3.150785224050000124e+03
1.000000000000000000e+00 3.152423547379200045e+03
1.000000000000000000e+00 3.153895907077199809e+03
1.000000000000000000e+00 3.155216676715900121e+03
1.000000000000000000e+00 3.156399116741400121e+03
1.000000000000000000e+00 3.157455702442799975e+03
1.000000000000000000e+00 3.156901515634299813e+03
1.000000000000000000e+00 3.154104464077399825e+03
1.000000000000000000e+00 3.151234690988700095e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.034929633438699966e+03
1.000000000000000000e+00 3.044032748590399933e+03
1.000000000000000000e+00 3.059695240437799839e+03
1.000000000000000000e+00 3.073660475722499996e+03
1.000000000000000000e+00 3.086154709454800013e+03
1.000000000000000000e+00 3.097583590599700074e+03
1.000000000000000000e+00 3.108201594450199991e+03
1.000000000000000000e+00 3.118168511642300018e+03
1.000000000000000000e+00 3.128405656459200145e+03
1.000000000000000000e+00 3.139686255944100139e+03
1.000000000000000000e+00 3.151463720410099995e+03
1.000000000000000000e+00 3.163113068102099987e+03
1.000000000000000000e+00 3.175279936255999928e+03
1.000000000000000000e+00 3.188512858220200087e+03
1.000000000000000000e+00 3.201280930150200220e+03
1.000000000000000000e+00 3.211905861003100199e+03
1.000000000000000000e+00 3.219748666204499841e+03
1.000000000000000000e+00 3.226044457494000198e+03
1.000000000000000000e+00 3.231656123169500006e+03
1.000000000000000000e+00 3.237499396706400148e+03
1.000000000000000000e+00 3.243761428310599968e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.147688732015099959e+03
1.000000000000000000e+00 3.163276483356200060e+03
1.000000000000000000e+00 3.184308521522400042e+03
1.000000000000000000e+00 3.202019664918700073e+03
1.000000000000000000e+00 3.216872411809099958e+03
1.000000000000000000e+00 3.227900766970099994e+03
1.000000000000000000e+00 3.235030996228199911e+03
1.000000000000000000e+00 3.241189635795100003e+03
1.000000000000000000e+00 3.249390255269299814e+03
1.000000000000000000e+00 3.259938119788499989e+03
1.000000000000000000e+00 3.270448039537299792e+03
1.000000000000000000e+00 3.280899179593299777e+03
1.000000000000000000e+00 3.291302688249800212e+03
1.000000000000000000e+00 3.301344555997599855e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.214669456606499807e+03
1.000000000000000000e+00 3.234634037753699886e+03
1.000000000000000000e+00 3.261670121962699795e+03
1.000000000000000000e+00 3.285920105162099844e+03
1.000000000000000000e+00 3.307489167801099939e+03
1.000000000000000000e+00 3.327303024239100068e+03
1.000000000000000000e+00 3.346122399797399794e+03
1.000000000000000000e+00 3.364242222865900203e+03
1.000000000000000000e+00 3.381774416111899882e+03
1.000000000000000000e+00 3.399267842704499799e+03
1.000000000000000000e+00 3.417280492661199787e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.353011266827700183e+03
1.000000000000000000e+00 3.366427722872700087e+03
1.000000000000000000e+00 3.387495737694499894e+03
1.000000000000000000e+00 3.404744009666600050e+03
1.000000000000000000e+00 3.419065896489099941e+03
1.000000000000000000e+00 3.431583382953000182e+03
1.000000000000000000e+00 3.442903360248099943e+03
1.000000000000000000e+00 3.453272183361199950e+03
1.000000000000000000e+00 3.463151561149899862e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.296067384058900188e+03
1.000000000000000000e+00 3.318300093062499855e+03
1.000000000000000000e+00 3.345987553113699960e+03
1.000000000000000000e+00 3.369676411351299976e+03
1.000000000000000000e+00 3.389782384523899964e+03
1.000000000000000000e+00 3.406889901341899986e+03
1.000000000000000000e+00 3.417026790007399995e+03
1.000000000000000000e+00 3.418625167695900018e+03
1.000000000000000000e+00 3.418066096457399908e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.296945569994500147e+03
1.000000000000000000e+00 3.318777446759199847e+03
1.000000000000000000e+00 3.348123820856899783e+03
1.000000000000000000e+00 3.374692709653400016e+03
1.000000000000000000e+00 3.401100034217300163e+03
1.000000000000000000e+00 3.429070810865299791e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.271236185465099879e+03
1.000000000000000000e+00 3.295390319969899792e+03
1.000000000000000000e+00 3.311160267374300020e+03
1.000000000000000000e+00 3.303853622181200080e+03
1.000000000000000000e+00 3.291712941748400226e+03
1.000000000000000000e+00 3.292809630831000050e+03
1.000000000000000000e+00 3.312659652383999855e+03
1.000000000000000000e+00 3.338887345209800060e+03
1.000000000000000000e+00 3.365592215594399931e+03
1.000000000000000000e+00 3.386411649848900197e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.195892376186699948e+03
1.000000000000000000e+00 3.209471457760199883e+03
1.000000000000000000e+00 3.231014892807900196e+03
1.000000000000000000e+00 3.249879842613700021e+03
1.000000000000000000e+00 3.266447172704699824e+03
1.000000000000000000e+00 3.281267671700600204e+03
1.000000000000000000e+00 3.294692092407499786e+03
1.000000000000000000e+00 3.306948048092299814e+03
1.000000000000000000e+00 3.318191240290099813e+03
1.000000000000000000e+00 3.328536462521599788e+03
1.000000000000000000e+00 3.339150715078199937e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.172380172680800115e+03
1.000000000000000000e+00 3.182577311268999892e+03
1.000000000000000000e+00 3.199820685045100163e+03
1.000000000000000000e+00 3.215972860857500109e+03
1.000000000000000000e+00 3.231346376756299833e+03
1.000000000000000000e+00 3.246013949168700037e+03
1.000000000000000000e+00 3.259856289992600068e+03
1.000000000000000000e+00 3.273321311411199986e+03
1.000000000000000000e+00 3.287508911162300137e+03
1.000000000000000000e+00 3.302973736021199784e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.244368253858200205e+03
1.000000000000000000e+00 3.263334704225900168e+03
1.000000000000000000e+00 3.288178515615600190e+03
1.000000000000000000e+00 3.307776114874000086e+03
1.000000000000000000e+00 3.324537329964799937e+03
1.000000000000000000e+00 3.341211451596900133e+03
1.000000000000000000e+00 3.358278880283599847e+03
1.000000000000000000e+00 3.374079939962899971e+03
1.000000000000000000e+00 3.388747325424600149e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.239991774195199923e+03
1.000000000000000000e+00 3.257153866994499822e+03
1.000000000000000000e+00 3.281921379475099911e+03
1.000000000000000000e+00 3.305126163629399798e+03
1.000000000000000000e+00 3.326251439725499949e+03
1.000000000000000000e+00 3.344822834049500216e+03
1.000000000000000000e+00 3.360886206406799829e+03
1.000000000000000000e+00 3.375215931828799967e+03
1.000000000000000000e+00 3.387899946545800049e+03
1.000000000000000000e+00 3.398975024736399973e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.313706897581199883e+03
1.000000000000000000e+00 3.347479541424499985e+03
1.000000000000000000e+00 3.388803074954500062e+03
1.000000000000000000e+00 3.425012943922400154e+03
1.000000000000000000e+00 3.453605022495799858e+03
1.000000000000000000e+00 3.476098142879200168e+03
1.000000000000000000e+00 3.496869143283200174e+03
1.000000000000000000e+00 3.516268228027499845e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.386518833798400010e+03
1.000000000000000000e+00 3.414807165595299921e+03
1.000000000000000000e+00 3.449297459053600051e+03
1.000000000000000000e+00 3.479093369647900090e+03
1.000000000000000000e+00 3.504188020639599927e+03
1.000000000000000000e+00 3.525782170390500141e+03
1.000000000000000000e+00 3.545365210058700086e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.393215768438099985e+03
1.000000000000000000e+00 3.419938647665299868e+03
1.000000000000000000e+00 3.452441104555100083e+03
1.000000000000000000e+00 3.473731929621899781e+03
1.000000000000000000e+00 3.481625586780799949e+03
1.000000000000000000e+00 3.486112243304000003e+03
1.000000000000000000e+00 3.497183724680100113e+03
1.000000000000000000e+00 3.516045559227899957e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.419688468803200067e+03
1.000000000000000000e+00 3.447029291527800069e+03
1.000000000000000000e+00 3.481547395174699886e+03
1.000000000000000000e+00 3.512580964516700078e+03
1.000000000000000000e+00 3.540122598001899860e+03
1.000000000000000000e+00 3.564306299425999896e+03
1.000000000000000000e+00 3.584989013707800041e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.330147104891299932e+03
1.000000000000000000e+00 3.349565632857500077e+03
1.000000000000000000e+00 3.375609590217500227e+03
1.000000000000000000e+00 3.398554298408800150e+03
1.000000000000000000e+00 3.418984677706199818e+03
1.000000000000000000e+00 3.437624148730799789e+03
1.000000000000000000e+00 3.454621269642700099e+03
1.000000000000000000e+00 3.469959209262300192e+03
1.000000000000000000e+00 3.481915858573800051e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.324591513751399816e+03
1.000000000000000000e+00 3.342260878876400056e+03
1.000000000000000000e+00 3.367967730329999995e+03
1.000000000000000000e+00 3.390532495837800070e+03
1.000000000000000000e+00 3.410342433565099782e+03
1.000000000000000000e+00 3.422590882176600189e+03
1.000000000000000000e+00 3.424577555388700148e+03
1.000000000000000000e+00 3.423007772925800055e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.251099811858200155e+03
1.000000000000000000e+00 3.270816581994400167e+03
1.000000000000000000e+00 3.296339359734000027e+03
1.000000000000000000e+00 3.318894241648899879e+03
1.000000000000000000e+00 3.339013669545599896e+03
1.000000000000000000e+00 3.357312183498700051e+03
1.000000000000000000e+00 3.374170533881900155e+03
1.000000000000000000e+00 3.389829034454900011e+03
1.000000000000000000e+00 3.404146079256599933e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.264763546983499964e+03
1.000000000000000000e+00 3.285038873843100191e+03
1.000000000000000000e+00 3.311252513439999802e+03
1.000000000000000000e+00 3.334087315088900141e+03
1.000000000000000000e+00 3.354078759960899788e+03
1.000000000000000000e+00 3.371061063959799867e+03
1.000000000000000000e+00 3.384699502386999939e+03
1.000000000000000000e+00 3.395795136482300222e+03
1.000000000000000000e+00 3.405123807351400046e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.271438272133500050e+03
1.000000000000000000e+00 3.289493545876399821e+03
1.000000000000000000e+00 3.312517622855700210e+03
1.000000000000000000e+00 3.331281971993099887e+03
1.000000000000000000e+00 3.346713953687600224e+03
1.000000000000000000e+00 3.360339389810400007e+03
1.000000000000000000e+00 3.373491527331700127e+03
1.000000000000000000e+00 3.386622158860699983e+03
1.000000000000000000e+00 3.399299212858500141e+03
1.000000000000000000e+00 3.411668559914000070e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.244250782130399784e+03
1.000000000000000000e+00 3.254914322999100023e+03
1.000000000000000000e+00 3.273224128966300214e+03
1.000000000000000000e+00 3.291029538994599989e+03
1.000000000000000000e+00 3.310890960495600211e+03
1.000000000000000000e+00 3.332358627991499816e+03
1.000000000000000000e+00 3.352896619344000101e+03
1.000000000000000000e+00 3.369648221152499900e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.203092629785399822e+03
1.000000000000000000e+00 3.217183984280500226e+03
1.000000000000000000e+00 3.236652257524299785e+03
1.000000000000000000e+00 3.254267707277000227e+03
1.000000000000000000e+00 3.270476549118100138e+03
1.000000000000000000e+00 3.284956195407300129e+03
1.000000000000000000e+00 3.298054080981799871e+03
1.000000000000000000e+00 3.309995352400099819e+03
1.000000000000000000e+00 3.320936090335399967e+03
1.000000000000000000e+00 3.330994587718600087e+03
1.000000000000000000e+00 3.340267570426400198e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.183173272072700001e+03
1.000000000000000000e+00 3.192256164421999983e+03
1.000000000000000000e+00 3.210594762226300190e+03
1.000000000000000000e+00 3.230623678773500160e+03
1.000000000000000000e+00 3.252049268440800006e+03
1.000000000000000000e+00 3.272714175042399802e+03
1.000000000000000000e+00 3.290059061237399874e+03
1.000000000000000000e+00 3.303890800087399839e+03
1.000000000000000000e+00 3.316450389883299977e+03
1.000000000000000000e+00 3.327674264581500211e+03
1.000000000000000000e+00 3.337436768275999839e+03
1.000000000000000000e+00 3.345865816033800002e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.167489145529600137e+03
1.000000000000000000e+00 3.173720521275599822e+03
1.000000000000000000e+00 3.187092185457900086e+03
1.000000000000000000e+00 3.198258275808199869e+03
1.000000000000000000e+00 3.207194774312500158e+03
1.000000000000000000e+00 3.215665921188900029e+03
1.000000000000000000e+00 3.225305653681999956e+03
1.000000000000000000e+00 3.237236991935899823e+03
1.000000000000000000e+00 3.251050553510800000e+03
1.000000000000000000e+00 3.265997320961900186e+03
1.000000000000000000e+00 3.281435267259199918e+03
1.000000000000000000e+00 3.297315312559800077e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.173082877808600188e+03
1.000000000000000000e+00 3.187514477300100225e+03
1.000000000000000000e+00 3.208402782176900018e+03
1.000000000000000000e+00 3.224697793124799773e+03
1.000000000000000000e+00 3.236049844701899929e+03
1.000000000000000000e+00 3.243330219455599945e+03
1.000000000000000000e+00 3.248284033795900086e+03
1.000000000000000000e+00 3.251799850171999879e+03
1.000000000000000000e+00 3.254695373243599988e+03
1.000000000000000000e+00 3.256949032629800058e+03
1.000000000000000000e+00 3.258388061072900200e+03
1.000000000000000000e+00 3.259867291297000065e+03
1.000000000000000000e+00 3.262245198328800143e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.112502137838499948e+03
1.000000000000000000e+00 3.125199570554299953e+03
1.000000000000000000e+00 3.144570219399499820e+03
1.000000000000000000e+00 3.161557185764700080e+03
1.000000000000000000e+00 3.176421299601800001e+03
1.000000000000000000e+00 3.189591952586699790e+03
1.000000000000000000e+00 3.201313732363199961e+03
1.000000000000000000e+00 3.211720235897199927e+03
1.000000000000000000e+00 3.220465649005900104e+03
1.000000000000000000e+00 3.227297831442600000e+03
1.000000000000000000e+00 3.232652114192499994e+03
1.000000000000000000e+00 3.236980522874100188e+03
1.000000000000000000e+00 3.239157282552000197e+03
1.000000000000000000e+00 3.238828345301700210e+03
1.000000000000000000e+00 3.238491824600299879e+03
1.000000000000000000e+00 3.240750628112799859e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.094559388460299942e+03
1.000000000000000000e+00 3.104992115464699964e+03
1.000000000000000000e+00 3.123574982410099892e+03
1.000000000000000000e+00 3.140463903078999920e+03
1.000000000000000000e+00 3.155102641480099919e+03
1.000000000000000000e+00 3.167827395817900197e+03
1.000000000000000000e+00 3.179427063861699935e+03
1.000000000000000000e+00 3.189889543091700034e+03
1.000000000000000000e+00 3.199124032821000128e+03
1.000000000000000000e+00 3.207324245703300221e+03
1.000000000000000000e+00 3.214905405258599785e+03
1.000000000000000000e+00 3.221940252097299890e+03
1.000000000000000000e+00 3.228502639757500219e+03
1.000000000000000000e+00 3.234687810823400014e+03
1.000000000000000000e+00 3.240597303659400040e+03
1.000000000000000000e+00 3.246323309365499881e+03
1.000000000000000000e+00 3.252054953669499810e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.123505552597900078e+03
1.000000000000000000e+00 3.135201057997800035e+03
1.000000000000000000e+00 3.155625264315499862e+03
1.000000000000000000e+00 3.174055111088100148e+03
1.000000000000000000e+00 3.189920532127599927e+03
1.000000000000000000e+00 3.202963047259100222e+03
1.000000000000000000e+00 3.213966059776600105e+03
1.000000000000000000e+00 3.224291160467600093e+03
1.000000000000000000e+00 3.235265093673399861e+03
1.000000000000000000e+00 3.247361407669900018e+03
1.000000000000000000e+00 3.259610119719300201e+03
1.000000000000000000e+00 3.271407067666899820e+03
1.000000000000000000e+00 3.282222609118100081e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.105198359840000194e+03
1.000000000000000000e+00 3.113692546984600085e+03
1.000000000000000000e+00 3.128678041894000216e+03
1.000000000000000000e+00 3.141363924283400138e+03
1.000000000000000000e+00 3.152069882767400031e+03
1.000000000000000000e+00 3.161281607739299943e+03
1.000000000000000000e+00 3.169308126756599904e+03
1.000000000000000000e+00 3.176347818484699928e+03
1.000000000000000000e+00 3.182537084671199864e+03
1.000000000000000000e+00 3.188646478276999915e+03
1.000000000000000000e+00 3.195474366206300147e+03
1.000000000000000000e+00 3.202842749937999997e+03
1.000000000000000000e+00 3.210533010974399986e+03
1.000000000000000000e+00 3.220132213546500225e+03
1.000000000000000000e+00 3.232331268514899875e+03
1.000000000000000000e+00 3.244451286673900086e+03
1.000000000000000000e+00 3.253572513744799835e+03
1.000000000000000000e+00 3.259262741133300096e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.135584762322900133e+03
1.000000000000000000e+00 3.147171383587400214e+03
1.000000000000000000e+00 3.165753971729800014e+03
1.000000000000000000e+00 3.182719110840600024e+03
1.000000000000000000e+00 3.198380086001800009e+03
1.000000000000000000e+00 3.212679916150299960e+03
1.000000000000000000e+00 3.225909883382099906e+03
1.000000000000000000e+00 3.238259073597199858e+03
1.000000000000000000e+00 3.249856339411200224e+03
1.000000000000000000e+00 3.260795903600299880e+03
1.000000000000000000e+00 3.271151159383899994e+03
1.000000000000000000e+00 3.280982458715200210e+03
1.000000000000000000e+00 3.289966473669900097e+03
1.000000000000000000e+00 3.297896129286700216e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.203676952960100152e+03
1.000000000000000000e+00 3.223354679590499927e+03
1.000000000000000000e+00 3.253103154196699961e+03
1.000000000000000000e+00 3.282793914455599861e+03
1.000000000000000000e+00 3.310632608277000145e+03
1.000000000000000000e+00 3.334799069290099851e+03
1.000000000000000000e+00 3.355586864821199924e+03
1.000000000000000000e+00 3.375414064851100193e+03
1.000000000000000000e+00 3.394463736940000217e+03
1.000000000000000000e+00 3.412848633589199835e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.387258213895900099e+03
1.000000000000000000e+00 3.410423332461100017e+03
1.000000000000000000e+00 3.441304071894900062e+03
1.000000000000000000e+00 3.469803034466900044e+03
1.000000000000000000e+00 3.497487298011999883e+03
1.000000000000000000e+00 3.524667598120000093e+03
1.000000000000000000e+00 3.550330629909100026e+03
1.000000000000000000e+00 3.573208013316600045e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.387322657690599954e+03
1.000000000000000000e+00 3.409812882849999824e+03
1.000000000000000000e+00 3.440596541542000068e+03
1.000000000000000000e+00 3.468668939685800069e+03
1.000000000000000000e+00 3.495498746303800090e+03
1.000000000000000000e+00 3.521994972532600059e+03
1.000000000000000000e+00 3.546725849793700036e+03
1.000000000000000000e+00 3.567970968198800165e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.391646377089500220e+03
1.000000000000000000e+00 3.413606307458700030e+03
1.000000000000000000e+00 3.443186433320599917e+03
1.000000000000000000e+00 3.469634043952200045e+03
1.000000000000000000e+00 3.493402187491899895e+03
1.000000000000000000e+00 3.515147865268800160e+03
1.000000000000000000e+00 3.535507183617400187e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.414444726594099848e+03
1.000000000000000000e+00 3.439724803781899936e+03
1.000000000000000000e+00 3.472514304289400116e+03
1.000000000000000000e+00 3.502109039921600015e+03
1.000000000000000000e+00 3.528904247910099912e+03
1.000000000000000000e+00 3.553690031659899887e+03
1.000000000000000000e+00 3.576998255473699828e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.288953660000299806e+03
1.000000000000000000e+00 3.302945001422200221e+03
1.000000000000000000e+00 3.326974819008500162e+03
1.000000000000000000e+00 3.350335643410800003e+03
1.000000000000000000e+00 3.372231245213899911e+03
1.000000000000000000e+00 3.393169658316799996e+03
1.000000000000000000e+00 3.413735704774000169e+03
1.000000000000000000e+00 3.432669842957800029e+03
1.000000000000000000e+00 3.448529123299299954e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.243250312310799927e+03
1.000000000000000000e+00 3.259794530207800108e+03
1.000000000000000000e+00 3.283624706195399995e+03
1.000000000000000000e+00 3.304401056978600081e+03
1.000000000000000000e+00 3.321859702025799834e+03
1.000000000000000000e+00 3.335954646292600046e+03
1.000000000000000000e+00 3.347398124285500217e+03
1.000000000000000000e+00 3.357287186709800153e+03
1.000000000000000000e+00 3.366686574783199831e+03
1.000000000000000000e+00 3.375816430737399969e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.201755926724300025e+03
1.000000000000000000e+00 3.213929365431999940e+03
1.000000000000000000e+00 3.233133202859999983e+03
1.000000000000000000e+00 3.252100524955600122e+03
1.000000000000000000e+00 3.272223741534699911e+03
1.000000000000000000e+00 3.293463797663800051e+03
1.000000000000000000e+00 3.315433077222799966e+03
1.000000000000000000e+00 3.337833899760999884e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.252521920781300196e+03
1.000000000000000000e+00 3.271865958096700069e+03
1.000000000000000000e+00 3.298551660855299815e+03
1.000000000000000000e+00 3.320419462623000072e+03
1.000000000000000000e+00 3.337938342028599891e+03
1.000000000000000000e+00 3.353246632741499980e+03
1.000000000000000000e+00 3.366753809956499936e+03
1.000000000000000000e+00 3.378717180120700050e+03
1.000000000000000000e+00 3.389318730005999896e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.223214489106900146e+03
1.000000000000000000e+00 3.247813603602100102e+03
1.000000000000000000e+00 3.277670774820399856e+03
1.000000000000000000e+00 3.303299250615899837e+03
1.000000000000000000e+00 3.326181427037699905e+03
1.000000000000000000e+00 3.346990666217499893e+03
1.000000000000000000e+00 3.366201192190099846e+03
1.000000000000000000e+00 3.384007031908300178e+03
1.000000000000000000e+00 3.400430029066299994e+03
1.000000000000000000e+00 3.415605944037699828e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.293965776743199967e+03
1.000000000000000000e+00 3.307401082343700182e+03
1.000000000000000000e+00 3.329177480460899915e+03
1.000000000000000000e+00 3.349521250731399959e+03
1.000000000000000000e+00 3.367850414680300219e+03
1.000000000000000000e+00 3.385074563590700109e+03
1.000000000000000000e+00 3.401888845575199866e+03
1.000000000000000000e+00 3.422566543923900099e+03
1.000000000000000000e+00 3.448691044069700183e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.315211689016000037e+03
1.000000000000000000e+00 3.335601690532500015e+03
1.000000000000000000e+00 3.362707445713900142e+03
1.000000000000000000e+00 3.386718944415799797e+03
1.000000000000000000e+00 3.408139148897900213e+03
1.000000000000000000e+00 3.427586525499700201e+03
1.000000000000000000e+00 3.444164168093399894e+03
1.000000000000000000e+00 3.457264581924499907e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.281137058154100032e+03
1.000000000000000000e+00 3.298527569447299811e+03
1.000000000000000000e+00 3.321666586863500015e+03
1.000000000000000000e+00 3.338933058825400167e+03
1.000000000000000000e+00 3.349787776592499995e+03
1.000000000000000000e+00 3.357915391004600224e+03
1.000000000000000000e+00 3.366902397016000123e+03
1.000000000000000000e+00 3.379765193051799997e+03
1.000000000000000000e+00 3.395418203773599998e+03
1.000000000000000000e+00 3.410836522556399814e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.219110828829800084e+03
1.000000000000000000e+00 3.229914619314100037e+03
1.000000000000000000e+00 3.247172761203899881e+03
1.000000000000000000e+00 3.259897338295600093e+03
1.000000000000000000e+00 3.267941875913099921e+03
1.000000000000000000e+00 3.273662535918099820e+03
1.000000000000000000e+00 3.279286239994300104e+03
1.000000000000000000e+00 3.285877552691199980e+03
1.000000000000000000e+00 3.293305612111099890e+03
1.000000000000000000e+00 3.302273398925799938e+03
1.000000000000000000e+00 3.313518959754299885e+03
1.000000000000000000e+00 3.326611476391300130e+03
1.000000000000000000e+00 3.340387680914299835e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.242014807162000125e+03
1.000000000000000000e+00 3.259088524991399936e+03
1.000000000000000000e+00 3.285306020883299880e+03
1.000000000000000000e+00 3.307560256359000050e+03
1.000000000000000000e+00 3.325158103668799868e+03
1.000000000000000000e+00 3.339723594829600188e+03
1.000000000000000000e+00 3.352996544265000011e+03
1.000000000000000000e+00 3.366658249694999995e+03
1.000000000000000000e+00 3.381303201182599878e+03
1.000000000000000000e+00 3.396155898684100066e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.333403833082400070e+03
1.000000000000000000e+00 3.360432192452300114e+03
1.000000000000000000e+00 3.394280852861700168e+03
1.000000000000000000e+00 3.424271477737299847e+03
1.000000000000000000e+00 3.450578978700700191e+03
1.000000000000000000e+00 3.473952602156200101e+03
1.000000000000000000e+00 3.495106075437100117e+03
1.000000000000000000e+00 3.514635959507199914e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.321586322162800116e+03
1.000000000000000000e+00 3.336090120908500012e+03
1.000000000000000000e+00 3.356608291692400144e+03
1.000000000000000000e+00 3.372570587663699825e+03
1.000000000000000000e+00 3.384159248257400122e+03
1.000000000000000000e+00 3.393115481713699864e+03
1.000000000000000000e+00 3.400984802175099958e+03
1.000000000000000000e+00 3.407855483039400042e+03
1.000000000000000000e+00 3.413984729874200184e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.313456207775299845e+03
1.000000000000000000e+00 3.332151336699299918e+03
1.000000000000000000e+00 3.357380054799500158e+03
1.000000000000000000e+00 3.378114578428900131e+03
1.000000000000000000e+00 3.395174267702599991e+03
1.000000000000000000e+00 3.409758515801199792e+03
1.000000000000000000e+00 3.422861929451999913e+03
1.000000000000000000e+00 3.434953566793500158e+03
1.000000000000000000e+00 3.445951810160800051e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.228358413101099814e+03
1.000000000000000000e+00 3.244265659339299873e+03
1.000000000000000000e+00 3.267746782128900122e+03
1.000000000000000000e+00 3.288780267645699951e+03
1.000000000000000000e+00 3.308297293777399773e+03
1.000000000000000000e+00 3.327162077843399857e+03
1.000000000000000000e+00 3.344077863947899914e+03
1.000000000000000000e+00 3.357503539881000052e+03
1.000000000000000000e+00 3.367165351442599786e+03
1.000000000000000000e+00 3.374581823938200159e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.195038425756400102e+03
1.000000000000000000e+00 3.210479908301700107e+03
1.000000000000000000e+00 3.231800842995899984e+03
1.000000000000000000e+00 3.249776781327199842e+03
1.000000000000000000e+00 3.264882159240899909e+03
1.000000000000000000e+00 3.272899822998499985e+03
1.000000000000000000e+00 3.271600169288200050e+03
1.000000000000000000e+00 3.267227186883800186e+03
1.000000000000000000e+00 3.266112985628400111e+03
1.000000000000000000e+00 3.273387638470599995e+03
1.000000000000000000e+00 3.286750182614900041e+03
1.000000000000000000e+00 3.300914000509800189e+03
1.000000000000000000e+00 3.310210223968900209e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.187424586128900046e+03
1.000000000000000000e+00 3.201426507462199879e+03
1.000000000000000000e+00 3.221497222625800077e+03
1.000000000000000000e+00 3.239191852895499778e+03
1.000000000000000000e+00 3.255030185675399935e+03
1.000000000000000000e+00 3.268415636836500198e+03
1.000000000000000000e+00 3.279088163859799806e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.112536337494800136e+03
1.000000000000000000e+00 3.118102580284099986e+03
1.000000000000000000e+00 3.129525419290800073e+03
1.000000000000000000e+00 3.138038344115600012e+03
1.000000000000000000e+00 3.144073225837899827e+03
1.000000000000000000e+00 3.148203044866999790e+03
1.000000000000000000e+00 3.150797715602900098e+03
1.000000000000000000e+00 3.155432542098099930e+03
1.000000000000000000e+00 3.164830851287299993e+03
1.000000000000000000e+00 3.176244506042300145e+03
1.000000000000000000e+00 3.186664703449199806e+03
1.000000000000000000e+00 3.195183256899999833e+03
1.000000000000000000e+00 3.203434698414800096e+03
1.000000000000000000e+00 3.211251446684299935e+03
1.000000000000000000e+00 3.218411379851299898e+03
1.000000000000000000e+00 3.223066110469600062e+03
1.000000000000000000e+00 3.224679145925299963e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.116749270190799962e+03
1.000000000000000000e+00 3.138485980276700047e+03
1.000000000000000000e+00 3.165652007849600068e+03
1.000000000000000000e+00 3.187696977562400207e+03
1.000000000000000000e+00 3.205342999061900173e+03
1.000000000000000000e+00 3.219246959027700086e+03
1.000000000000000000e+00 3.229929513868699814e+03
1.000000000000000000e+00 3.232001358769200124e+03
1.000000000000000000e+00 3.223600046953899891e+03
1.000000000000000000e+00 3.213694124250900131e+03
1.000000000000000000e+00 3.211340719002800142e+03
1.000000000000000000e+00 3.219857589316499798e+03
1.000000000000000000e+00 3.232851900510499945e+03
1.000000000000000000e+00 3.246219498165799905e+03
1.000000000000000000e+00 3.255598869085200022e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.111400276290599777e+03
1.000000000000000000e+00 3.121629504149600052e+03
1.000000000000000000e+00 3.137771021442999881e+03
1.000000000000000000e+00 3.151737023859499914e+03
1.000000000000000000e+00 3.164691842171800090e+03
1.000000000000000000e+00 3.177203504662899832e+03
1.000000000000000000e+00 3.188837880142500126e+03
1.000000000000000000e+00 3.199733358597699862e+03
1.000000000000000000e+00 3.209972382351299984e+03
1.000000000000000000e+00 3.220386696443400069e+03
1.000000000000000000e+00 3.231446590776899939e+03
1.000000000000000000e+00 3.242201985429499928e+03
1.000000000000000000e+00 3.251613466410100045e+03
1.000000000000000000e+00 3.253275837349100129e+03
1.000000000000000000e+00 3.244822931435399823e+03
1.000000000000000000e+00 3.234378649819000202e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.109337668098200083e+03
1.000000000000000000e+00 3.126359947447000195e+03
1.000000000000000000e+00 3.152765953961899868e+03
1.000000000000000000e+00 3.172721872251499917e+03
1.000000000000000000e+00 3.183851344924400109e+03
1.000000000000000000e+00 3.189392768813600014e+03
1.000000000000000000e+00 3.192490659433699875e+03
1.000000000000000000e+00 3.196256047130700154e+03
1.000000000000000000e+00 3.201384389193100105e+03
1.000000000000000000e+00 3.206225839943299889e+03
1.000000000000000000e+00 3.211184710467000059e+03
1.000000000000000000e+00 3.216688956457699987e+03
1.000000000000000000e+00 3.224689118713400148e+03
1.000000000000000000e+00 3.235633009887800199e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.080965831070900094e+03
1.000000000000000000e+00 3.083266749627900026e+03
1.000000000000000000e+00 3.094675448781300020e+03
1.000000000000000000e+00 3.111977675922999879e+03
1.000000000000000000e+00 3.134821359237800152e+03
1.000000000000000000e+00 3.156981909271400127e+03
1.000000000000000000e+00 3.171409400837700105e+03
1.000000000000000000e+00 3.175282171748699966e+03
1.000000000000000000e+00 3.173913963404199876e+03
1.000000000000000000e+00 3.170924490165799853e+03
1.000000000000000000e+00 3.169937578702999872e+03
1.000000000000000000e+00 3.171635144315800062e+03
1.000000000000000000e+00 3.173856967703400187e+03
1.000000000000000000e+00 3.177017114381500051e+03
1.000000000000000000e+00 3.181574722674100030e+03
1.000000000000000000e+00 3.190687108802500006e+03
1.000000000000000000e+00 3.204836758938699859e+03
1.000000000000000000e+00 3.218620277794199865e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.053131406782199974e+03
1.000000000000000000e+00 3.062018773358599901e+03
1.000000000000000000e+00 3.077994273180000164e+03
1.000000000000000000e+00 3.092737428314000226e+03
1.000000000000000000e+00 3.106744951113800198e+03
1.000000000000000000e+00 3.119839049237400104e+03
1.000000000000000000e+00 3.131698081455700049e+03
1.000000000000000000e+00 3.140959536712899990e+03
1.000000000000000000e+00 3.147710848176800027e+03
1.000000000000000000e+00 3.154436253143900103e+03
1.000000000000000000e+00 3.163553554137599804e+03
1.000000000000000000e+00 3.178823263487799977e+03
1.000000000000000000e+00 3.200097624340200127e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.042985180288600077e+03
1.000000000000000000e+00 3.049849620094300008e+03
1.000000000000000000e+00 3.064059170510699914e+03
1.000000000000000000e+00 3.075529546688000210e+03
1.000000000000000000e+00 3.084314121848000013e+03
1.000000000000000000e+00 3.088143987248899975e+03
1.000000000000000000e+00 3.086579412958699777e+03
1.000000000000000000e+00 3.084217722184700051e+03
1.000000000000000000e+00 3.085716249600399806e+03
1.000000000000000000e+00 3.091020685849100119e+03
1.000000000000000000e+00 3.095786426576300073e+03
1.000000000000000000e+00 3.099977543606999916e+03
1.000000000000000000e+00 3.103606250484199791e+03
1.000000000000000000e+00 3.106722795466600019e+03
1.000000000000000000e+00 3.109361026067600051e+03
1.000000000000000000e+00 3.111558519975999843e+03
1.000000000000000000e+00 3.113369620503000078e+03
1.000000000000000000e+00 3.114224780500199813e+03
1.000000000000000000e+00 3.113719261120500050e+03
1.000000000000000000e+00 3.112439886203500009e+03
1.000000000000000000e+00 3.111023161794999851e+03
1.000000000000000000e+00 3.109681532332199822e+03
1.000000000000000000e+00 3.108277358957499928e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.997657218010299857e+03
1.000000000000000000e+00 3.005922147565900104e+03
1.000000000000000000e+00 3.020284699325100064e+03
1.000000000000000000e+00 3.032063620731600167e+03
1.000000000000000000e+00 3.040985328515700076e+03
1.000000000000000000e+00 3.047653226098900177e+03
1.000000000000000000e+00 3.052965148445499835e+03
1.000000000000000000e+00 3.057763506394399883e+03
1.000000000000000000e+00 3.062244468664699980e+03
1.000000000000000000e+00 3.066199538535100146e+03
1.000000000000000000e+00 3.070081285554399983e+03
1.000000000000000000e+00 3.074353914324499783e+03
1.000000000000000000e+00 3.080227681656700042e+03
1.000000000000000000e+00 3.087937379190299907e+03
1.000000000000000000e+00 3.096017527001799863e+03
1.000000000000000000e+00 3.102889543300500009e+03
1.000000000000000000e+00 3.108099858159399901e+03
1.000000000000000000e+00 3.112808145473699824e+03
1.000000000000000000e+00 3.117410858801400082e+03
1.000000000000000000e+00 3.122308252440399883e+03
1.000000000000000000e+00 3.127490422266499991e+03
1.000000000000000000e+00 3.132576172456700078e+03
1.000000000000000000e+00 3.137574870064000152e+03
1.000000000000000000e+00 3.142501333850299943e+03
1.000000000000000000e+00 3.147372416689000147e+03
1.000000000000000000e+00 3.152206748519300163e+03
1.000000000000000000e+00 3.157023532220699963e+03
1.000000000000000000e+00 3.161843626882900026e+03
1.000000000000000000e+00 3.167179975463399842e+03
1.000000000000000000e+00 3.173527915649100123e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.032697625295600119e+03
1.000000000000000000e+00 3.039475652441899911e+03
1.000000000000000000e+00 3.054485938414799875e+03
1.000000000000000000e+00 3.067677740817100130e+03
1.000000000000000000e+00 3.079141532112800178e+03
1.000000000000000000e+00 3.089236892902600175e+03
1.000000000000000000e+00 3.098195515158499802e+03
1.000000000000000000e+00 3.106104077016299925e+03
1.000000000000000000e+00 3.113017848093600151e+03
1.000000000000000000e+00 3.119593617524600177e+03
1.000000000000000000e+00 3.126400770742300210e+03
1.000000000000000000e+00 3.133097249837800064e+03
1.000000000000000000e+00 3.139298191280499850e+03
1.000000000000000000e+00 3.144806651398900158e+03
1.000000000000000000e+00 3.150001952105300006e+03
1.000000000000000000e+00 3.155338127525199980e+03
1.000000000000000000e+00 3.161275679087899789e+03
1.000000000000000000e+00 3.168361874071400052e+03
1.000000000000000000e+00 3.176500188274199900e+03
1.000000000000000000e+00 3.184979814759599776e+03
1.000000000000000000e+00 3.193017094186599934e+03
1.000000000000000000e+00 3.200441923194499850e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.077293619343200135e+03
1.000000000000000000e+00 3.083573907460399823e+03
1.000000000000000000e+00 3.096772719062099895e+03
1.000000000000000000e+00 3.110568273958900136e+03
1.000000000000000000e+00 3.125459334769900124e+03
1.000000000000000000e+00 3.139650445965300150e+03
1.000000000000000000e+00 3.153314524389999860e+03
1.000000000000000000e+00 3.166551306539399775e+03
1.000000000000000000e+00 3.179496591097599776e+03
1.000000000000000000e+00 3.192159388600100101e+03
1.000000000000000000e+00 3.204326231484099935e+03
1.000000000000000000e+00 3.215752598079000109e+03
1.000000000000000000e+00 3.226180071384299936e+03
1.000000000000000000e+00 3.235617294338199827e+03
1.000000000000000000e+00 3.244238052377500026e+03
1.000000000000000000e+00 3.252225662909199855e+03
1.000000000000000000e+00 3.259315603745099907e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.119099659504800002e+03
1.000000000000000000e+00 3.130164300563800225e+03
1.000000000000000000e+00 3.148679979164599899e+03
1.000000000000000000e+00 3.165794597008699839e+03
1.000000000000000000e+00 3.182174725080699773e+03
1.000000000000000000e+00 3.198130616528199880e+03
1.000000000000000000e+00 3.213180729438699927e+03
1.000000000000000000e+00 3.226675033834399983e+03
1.000000000000000000e+00 3.238278245966199847e+03
1.000000000000000000e+00 3.248380193285299811e+03
1.000000000000000000e+00 3.257232002692800052e+03
1.000000000000000000e+00 3.265092421018699952e+03
1.000000000000000000e+00 3.270681846854300147e+03
1.000000000000000000e+00 3.273557253400600075e+03
1.000000000000000000e+00 3.276151833678599814e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.121349911123800211e+03
1.000000000000000000e+00 3.132554565399800140e+03
1.000000000000000000e+00 3.154670009562300038e+03
1.000000000000000000e+00 3.175842172686800041e+03
1.000000000000000000e+00 3.196016091163599867e+03
1.000000000000000000e+00 3.216245706617599808e+03
1.000000000000000000e+00 3.236762024902200210e+03
1.000000000000000000e+00 3.256167715115000192e+03
1.000000000000000000e+00 3.272886793593700077e+03
1.000000000000000000e+00 3.286796517427900199e+03
1.000000000000000000e+00 3.299410129068699916e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.113818804641100087e+03
1.000000000000000000e+00 3.122438877538500037e+03
1.000000000000000000e+00 3.136836296091600161e+03
1.000000000000000000e+00 3.148655166730100063e+03
1.000000000000000000e+00 3.158482558528499794e+03
1.000000000000000000e+00 3.166613574038100069e+03
1.000000000000000000e+00 3.173343522984000174e+03
1.000000000000000000e+00 3.179626158763900094e+03
1.000000000000000000e+00 3.186385534858899973e+03
1.000000000000000000e+00 3.193470780253800058e+03
1.000000000000000000e+00 3.199893352902100105e+03
1.000000000000000000e+00 3.205695728909499849e+03
1.000000000000000000e+00 3.210926999106100084e+03
1.000000000000000000e+00 3.215617600332000166e+03
1.000000000000000000e+00 3.219755465290600114e+03
1.000000000000000000e+00 3.223391763491300026e+03
1.000000000000000000e+00 3.226589998642500177e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.085537562659700143e+03
1.000000000000000000e+00 3.098892075609399853e+03
1.000000000000000000e+00 3.119248406382000212e+03
1.000000000000000000e+00 3.137690370650800105e+03
1.000000000000000000e+00 3.154629785192899817e+03
1.000000000000000000e+00 3.170635602463699797e+03
1.000000000000000000e+00 3.185976942047499961e+03
1.000000000000000000e+00 3.200805923019100192e+03
1.000000000000000000e+00 3.215190866684799857e+03
1.000000000000000000e+00 3.229371345034900060e+03
1.000000000000000000e+00 3.243483932230500159e+03
1.000000000000000000e+00 3.257265486629699808e+03
1.000000000000000000e+00 3.270443128009600059e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.178815703260399914e+03
1.000000000000000000e+00 3.194396392791300059e+03
1.000000000000000000e+00 3.216101159820999783e+03
1.000000000000000000e+00 3.234774778954199974e+03
1.000000000000000000e+00 3.251196558867499789e+03
1.000000000000000000e+00 3.265924044946500089e+03
1.000000000000000000e+00 3.279310514412599787e+03
1.000000000000000000e+00 3.291584417323500020e+03
1.000000000000000000e+00 3.302903696111300178e+03
1.000000000000000000e+00 3.313385191790599947e+03
1.000000000000000000e+00 3.323120537365499786e+03
1.000000000000000000e+00 3.338413893322299828e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.179495439181499933e+03
1.000000000000000000e+00 3.191425872144000095e+03
1.000000000000000000e+00 3.211623097779699947e+03
1.000000000000000000e+00 3.231005586260700056e+03
1.000000000000000000e+00 3.248131024122899817e+03
1.000000000000000000e+00 3.261614603432500189e+03
1.000000000000000000e+00 3.270881151604499792e+03
1.000000000000000000e+00 3.277090406095900107e+03
1.000000000000000000e+00 3.280952586211500147e+03
1.000000000000000000e+00 3.283156650081799853e+03
1.000000000000000000e+00 3.283523463745500067e+03
1.000000000000000000e+00 3.281984155371900215e+03
1.000000000000000000e+00 3.279806848570399779e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.085276533594899774e+03
1.000000000000000000e+00 3.090086326182899938e+03
1.000000000000000000e+00 3.105585712472699925e+03
1.000000000000000000e+00 3.121614883909399850e+03
1.000000000000000000e+00 3.136281748528800108e+03
1.000000000000000000e+00 3.147757661954100058e+03
1.000000000000000000e+00 3.155874267345800035e+03
1.000000000000000000e+00 3.162276477957700081e+03
1.000000000000000000e+00 3.167014376720499968e+03
1.000000000000000000e+00 3.170096191989599902e+03
1.000000000000000000e+00 3.170966848480099998e+03
1.000000000000000000e+00 3.169769986138800050e+03
1.000000000000000000e+00 3.167885910958700151e+03
1.000000000000000000e+00 3.166737479005400019e+03
1.000000000000000000e+00 3.167033989193999787e+03
1.000000000000000000e+00 3.168150815400700139e+03
1.000000000000000000e+00 3.169699372508699980e+03
1.000000000000000000e+00 3.171271005025700106e+03
1.000000000000000000e+00 3.173197791631700056e+03
1.000000000000000000e+00 3.176245588893500098e+03
1.000000000000000000e+00 3.180332975711300151e+03
1.000000000000000000e+00 3.185407030275800025e+03
1.000000000000000000e+00 3.197043515833499896e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.091571271016900027e+03
1.000000000000000000e+00 3.104369988912800181e+03
1.000000000000000000e+00 3.126137758527099777e+03
1.000000000000000000e+00 3.146050557132699851e+03
1.000000000000000000e+00 3.163270843604299898e+03
1.000000000000000000e+00 3.177389713966800173e+03
1.000000000000000000e+00 3.189086546378499861e+03
1.000000000000000000e+00 3.199474834434900004e+03
1.000000000000000000e+00 3.209706164437200187e+03
1.000000000000000000e+00 3.220527246800500052e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.088552500027600217e+03
1.000000000000000000e+00 3.100692616498100051e+03
1.000000000000000000e+00 3.119658264184000018e+03
1.000000000000000000e+00 3.136654583131899926e+03
1.000000000000000000e+00 3.150562618512100016e+03
1.000000000000000000e+00 3.161263639184200201e+03
1.000000000000000000e+00 3.170096997049599850e+03
1.000000000000000000e+00 3.177878102458299963e+03
1.000000000000000000e+00 3.185377221120800186e+03
1.000000000000000000e+00 3.193319860854900071e+03
1.000000000000000000e+00 3.201463973061000161e+03
1.000000000000000000e+00 3.208967328127800101e+03
1.000000000000000000e+00 3.214925383729099849e+03
1.000000000000000000e+00 3.219035684810000021e+03
1.000000000000000000e+00 3.222044612280899855e+03
1.000000000000000000e+00 3.224421952048499861e+03
1.000000000000000000e+00 3.226667283863399916e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.107517772906499886e+03
1.000000000000000000e+00 3.121321351187799792e+03
1.000000000000000000e+00 3.136989989272699859e+03
1.000000000000000000e+00 3.148588702122599898e+03
1.000000000000000000e+00 3.157863886963400091e+03
1.000000000000000000e+00 3.166768488690499908e+03
1.000000000000000000e+00 3.175697233029300151e+03
1.000000000000000000e+00 3.183731826983199880e+03
1.000000000000000000e+00 3.191233966187699934e+03
1.000000000000000000e+00 3.198559724104400175e+03
1.000000000000000000e+00 3.205696597521900003e+03
1.000000000000000000e+00 3.212342284915800064e+03
1.000000000000000000e+00 3.218535235964100139e+03
1.000000000000000000e+00 3.224308689956099897e+03
1.000000000000000000e+00 3.229710329885800093e+03
1.000000000000000000e+00 3.234766731736399834e+03
1.000000000000000000e+00 3.239502997701899858e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.102864039926299938e+03
1.000000000000000000e+00 3.112032833235599810e+03
1.000000000000000000e+00 3.127328647900400028e+03
1.000000000000000000e+00 3.141379988493899873e+03
1.000000000000000000e+00 3.155108654151899827e+03
1.000000000000000000e+00 3.168920901003500148e+03
1.000000000000000000e+00 3.183050929433799865e+03
1.000000000000000000e+00 3.197383205837500100e+03
1.000000000000000000e+00 3.211694901358599964e+03
1.000000000000000000e+00 3.225943652402700081e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.136040875015599795e+03
1.000000000000000000e+00 3.147967780263899840e+03
1.000000000000000000e+00 3.166369916217399805e+03
1.000000000000000000e+00 3.182168505507199825e+03
1.000000000000000000e+00 3.195731215050800074e+03
1.000000000000000000e+00 3.207599175952499991e+03
1.000000000000000000e+00 3.218129780417199981e+03
1.000000000000000000e+00 3.227544108945799962e+03
1.000000000000000000e+00 3.235917984923799850e+03
1.000000000000000000e+00 3.243307003606500075e+03
1.000000000000000000e+00 3.249791386245100057e+03
1.000000000000000000e+00 3.255455366773900096e+03
1.000000000000000000e+00 3.260405630364899935e+03
1.000000000000000000e+00 3.263366942652100079e+03
1.000000000000000000e+00 3.263946248123299938e+03
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.113305653018599969e+03
1.000000000000000000e+00 3.125143805664400134e+03
1.000000000000000000e+00 3.143622291723600028e+03
1.000000000000000000e+00 3.159299439645099937e+03
1.000000000000000000e+00 3.172593910904400218e+03
1.000000000000000000e+00 3.184482539815399832e+03
1.000000000000000000e+00 3.195803115760099899e+03


==> fig/mask_scatter_data.dat <==
ctrl elec
2.000000000000000111e-01 1.481296218525299992e+03
2.000000000000000111e-01 1.480119652341599931e+03
2.000000000000000111e-01 1.479126656967200006e+03
2.000000000000000111e-01 1.478248978110899998e+03
2.000000000000000111e-01 1.477450163873900010e+03
2.000000000000000111e-01 1.476711771047899902e+03
2.000000000000000111e-01 1.476023762375499928e+03
2.000000000000000111e-01 1.475379953448400101e+03
2.000000000000000111e-01 1.473094576447299914e+03
2.000000000000000111e-01 1.468206317233700020e+03
9.999990654999999506e-01 2.999910062632100107e+03
9.999991955000000488e-01 3.000506825149700035e+03
9.999992178000000065e-01 3.001541654906399799e+03
9.999989793000000349e-01 2.999761867854399952e+03
9.999987240000000055e-01 2.997112683220500003e+03
9.999981960999999586e-01 2.995082257727200158e+03
9.999982658999999607e-01 2.993926673716699952e+03
9.999983694999999839e-01 2.993207802567600083e+03
9.999979124000000219e-01 2.993489860009899985e+03
9.999993106000000243e-01 2.995325683361400024e+03
9.999992515000000193e-01 2.998332227411200165e+03
9.999992747000000515e-01 3.001377802985899962e+03
9.999979474000000312e-01 3.004223950658799822e+03
9.999991164000000543e-01 3.006630677571599790e+03
9.999982841000000233e-01 3.008217227537199960e+03
9.999985703999999531e-01 3.009066584696100108e+03
9.999981535999999949e-01 3.009766061981099938e+03
9.999981631000000037e-01 3.010934476417599853e+03
9.999987163000000345e-01 3.016103242135300206e+03
9.999974914999999465e-01 3.026857081731100152e+03
9.999975529000000307e-01 3.039165065195700208e+03
9.999983331999999780e-01 3.048573956424600055e+03
9.999989818000000197e-01 3.054372486813600062e+03
9.999993628000000134e-01 3.059692318683999929e+03
9.999992400999999642e-01 3.064142429247100154e+03
9.999984213999999483e-01 3.067256850118600141e+03
9.999991303999999914e-01 3.069348233554800117e+03
9.999981054000000036e-01 3.071283387904300071e+03
9.999989112999999596e-01 3.073094003858299857e+03
9.999974952000000306e-01 3.074795875214099851e+03
9.999980533000000227e-01 3.076403043363799952e+03
9.999987308000000130e-01 3.077930291369500083e+03
9.999990114000000263e-01 3.079392752458300038e+03
9.999993149000000470e-01 3.080805154265599867e+03
9.999994344000000535e-01 3.082380023969099966e+03
9.999986839000000183e-01 3.084573305417300162e+03
9.999991961999999956e-01 3.087703350735900131e+03
9.475853523999999695e-01 2.984810608734299876e+03
6.684490967999999755e-01 2.413364666249300171e+03
5.002308423000000337e-01 2.072109270879399901e+03
4.787388844000000088e-01 2.026283810838199997e+03
5.017113426000000542e-01 2.069818612236999797e+03
6.227638061000000391e-01 2.310630511078500149e+03
7.345181271999999817e-01 2.537963522816400200e+03
8.225141142999999877e-01 2.721904552120900007e+03
7.218447806000000133e-01 2.521230789524699958e+03
6.764978678999999939e-01 2.431036179814800107e+03
5.296321063000000162e-01 2.134636734436599909e+03
5.481065475999999936e-01 2.170556819696500042e+03
5.246590024999999713e-01 2.123016128952900090e+03
5.237574309000000428e-01 2.120761260455200045e+03
4.349892419999999982e-01 1.942997629657100106e+03
4.044302622000000014e-01 1.880782735224699991e+03
4.223421556999999993e-01 1.914271248985699913e+03
4.777376664999999911e-01 2.022040289507400075e+03
7.145821553000000215e-01 2.495083367699900009e+03
7.242939394999999836e-01 2.517374188000499998e+03
6.081711395000000131e-01 2.284157221645500158e+03
9.970184797000000154e-01 3.077771004741200159e+03
9.632651979999999892e-01 3.015598790239299888e+03
9.999974294000000263e-01 3.095039981762899970e+03
7.427110336000000146e-01 2.567820256183500078e+03
7.187138452000000344e-01 2.517298486424099792e+03
6.205203398999999953e-01 2.317237275755900100e+03
6.839249935000000225e-01 2.444890452337299848e+03
6.420091897999999908e-01 2.359624349646800056e+03
6.950954947999999911e-01 2.465632373047500096e+03
6.981614280000000283e-01 2.470414526612799818e+03
7.943591302000000409e-01 2.665373934589899818e+03
7.366837234999999984e-01 2.548677272322900080e+03
7.563204577000000040e-01 2.589451855368899942e+03
2.554574199999999976e-02 1.143609915080000064e+03
6.520120238000000068e-01 2.365403752143300153e+03
4.706757963000000045e-01 2.006730465726700004e+03
8.935469795999999576e-01 2.860127835446799963e+03
6.750315287999999470e-01 2.423077033053799823e+03
8.673546039999999735e-01 2.820234778544499932e+03
5.555879226000000060e-01 2.189101791429200148e+03
5.959828767999999499e-01 2.270381880222899781e+03
4.837567154999999897e-01 2.044710527010099895e+03
5.239376538000000139e-01 2.124859631079899827e+03
5.701052845999999841e-01 2.218585426570300115e+03
6.303310824000000201e-01 2.342934427683499962e+03
6.068989499000000398e-01 2.298845193339599973e+03
5.574104842999999532e-01 2.200760381294200215e+03
5.071201645999999785e-01 2.099658962758800044e+03
4.893532528999999798e-01 2.062743719049100037e+03
5.459905939000000430e-01 2.175194513719000042e+03
5.945130025000000540e-01 2.272030119593699965e+03
6.426375530000000280e-01 2.369711597891499878e+03
6.306439373000000126e-01 2.346227258623499893e+03
5.933809868999999626e-01 2.270740958061699985e+03
5.761249305000000209e-01 2.235562769376299912e+03
5.494596635999999812e-01 2.181483130976700068e+03
5.335641984000000226e-01 2.149568261381799857e+03
5.197976122999999893e-01 2.122364010559099825e+03
5.114318947999999532e-01 2.106142269003300044e+03
5.148535365999999946e-01 2.113554226045199812e+03
5.103140859999999446e-01 2.104460895391599934e+03
5.468267015000000120e-01 2.178253501542199956e+03
4.973585416999999897e-01 2.078305390993099991e+03
5.652766435999999617e-01 2.216025985314900026e+03
5.370273688000000156e-01 2.160337025967899990e+03
5.473347937000000440e-01 2.183048684575199786e+03
5.142597222000000468e-01 2.118160986606700135e+03
5.272902951000000282e-01 2.147442218323500128e+03
4.546381970000000217e-01 2.002553660987299963e+03
4.590764788999999735e-01 2.014119677779799986e+03
2.190154733000000131e-01 1.529938096125599941e+03
8.904234048000000401e-01 2.917793048771599842e+03
9.944910245000000426e-01 3.162926682441599951e+03
6.544398015000000290e-01 2.448738238694400025e+03
2.534793000000000246e-04 0.000000000000000000e+00
2.858135000000000038e-04 0.000000000000000000e+00
2.575675999999999834e-04 0.000000000000000000e+00
2.820038000000000189e-04 0.000000000000000000e+00
2.801373999999999921e-04 0.000000000000000000e+00
2.815391999999999895e-04 0.000000000000000000e+00
2.918512999999999750e-04 0.000000000000000000e+00
2.964760999999999785e-04 0.000000000000000000e+00
2.993256000000000128e-04 0.000000000000000000e+00
3.026977000000000140e-04 0.000000000000000000e+00
3.054498999999999908e-04 0.000000000000000000e+00
3.076800000000000086e-04 0.000000000000000000e+00
4.048529999999999946e-04 0.000000000000000000e+00
3.136975999999999762e-04 0.000000000000000000e+00
8.296959999999999925e-05 0.000000000000000000e+00
3.167878000000000165e-04 0.000000000000000000e+00
3.172415000000000152e-04 0.000000000000000000e+00
3.171068999999999776e-04 0.000000000000000000e+00
3.166385000000000076e-04 0.000000000000000000e+00
3.158176999999999968e-04 0.000000000000000000e+00
3.158171000000000090e-04 0.000000000000000000e+00
3.137778000000000030e-04 0.000000000000000000e+00
3.130248000000000188e-04 0.000000000000000000e+00
3.099914999999999745e-04 0.000000000000000000e+00
3.060550999999999897e-04 0.000000000000000000e+00
2.997904000000000020e-04 0.000000000000000000e+00
3.014356999999999844e-04 0.000000000000000000e+00
2.996111000000000087e-04 0.000000000000000000e+00
2.947291000000000103e-04 0.000000000000000000e+00
2.877482000000000108e-04 0.000000000000000000e+00
2.798435999999999849e-04 0.000000000000000000e+00
2.791456999999999793e-04 0.000000000000000000e+00
2.803587999999999762e-04 0.000000000000000000e+00
2.778074999999999859e-04 0.000000000000000000e+00
2.767243999999999759e-04 0.000000000000000000e+00
2.759155999999999913e-04 0.000000000000000000e+00
2.751548000000000036e-04 0.000000000000000000e+00
2.745671000000000092e-04 0.000000000000000000e+00
2.750706000000000223e-04 0.000000000000000000e+00
2.760915999999999978e-04 0.000000000000000000e+00
2.754556000000000127e-04 0.000000000000000000e+00
2.755486000000000133e-04 0.000000000000000000e+00
2.774181999999999928e-04 0.000000000000000000e+00
2.776389000000000092e-04 0.000000000000000000e+00
2.895225999999999984e-04 0.000000000000000000e+00
2.809843000000000128e-04 0.000000000000000000e+00
9.999977937999999789e-01 3.175732054418600001e+03
9.999982054999999592e-01 3.188428168937999999e+03
9.999984571000000155e-01 3.208601101325300078e+03
9.999990233000000117e-01 3.229303478962599911e+03
9.999992629999999716e-01 3.251198555953600135e+03
9.999988289000000252e-01 3.271598512341900005e+03
9.999984339999999916e-01 3.290897471002499969e+03
9.999991486000000540e-01 3.309417172873399977e+03
9.999988268999999708e-01 3.327168636128700200e+03
9.999989057999999487e-01 3.344013428442499844e+03
9.999994051999999689e-01 3.360035696429799827e+03
9.999981570999999514e-01 3.375289739492900026e+03
9.999993430000000405e-01 3.389825506324400067e+03
7.009612063000000282e-01 2.692954892747499798e+03
1.241619470000000086e-02 1.122312477182100110e+03
1.823779399999999901e-03 0.000000000000000000e+00
9.222123000000000473e-04 0.000000000000000000e+00
1.757672985000000021e-01 1.476304394094900090e+03
5.818497773999999900e-01 2.373645080691499970e+03
5.119506025000000182e-01 2.222907202812999913e+03
4.359573185000000239e-01 2.054998442614500163e+03
1.578105270000000060e-01 1.438666697026299971e+03
1.574415368000000037e-01 1.435967960784799970e+03
3.744763822000000131e-01 1.909007262153500051e+03
5.404721301999999561e-01 2.277106372802400074e+03
4.920876900000000220e-01 2.170725323937499979e+03
3.609461935000000121e-01 1.879256843216300013e+03
2.005755667999999936e-01 1.526393847520600048e+03
3.920690388999999998e-01 1.939471995488399898e+03
4.243554018999999844e-01 2.008118402893800067e+03
4.749227842000000033e-01 2.117266606048000085e+03
4.427535522000000112e-01 2.046195545425099908e+03
3.706272389999999972e-01 1.888412480142299955e+03
3.024210811999999970e-01 1.739790908767899964e+03
2.769202192999999923e-01 1.683657534133300032e+03
2.986464365000000010e-01 1.729017918287800057e+03
3.567406586999999907e-01 1.852774991871900056e+03
4.129011436000000201e-01 1.973434046235400046e+03
4.037542808999999844e-01 1.953673348146299986e+03
3.056883093000000162e-01 1.742197904313999970e+03
3.848393607999999744e-01 1.911745502936699950e+03
2.987924258999999916e-01 1.728361614795700007e+03
3.051358424999999763e-01 1.742561808207100057e+03
2.783629673999999943e-01 1.685006396983100103e+03
2.308285099000000062e-01 1.581652115871800106e+03
5.155119357999999874e-01 2.188480797856199842e+03
4.325286382999999901e-01 2.008742264692300068e+03
8.688735361999999629e-01 2.964479728201400121e+03
9.946477579000000402e-01 3.264834975744499843e+03
4.228445581999999980e-01 2.001282775412099909e+03
2.343168999999999927e-04 0.000000000000000000e+00
2.655021000000000139e-04 0.000000000000000000e+00
2.519566999999999792e-04 0.000000000000000000e+00
2.768091000000000193e-04 0.000000000000000000e+00
2.831746000000000111e-04 0.000000000000000000e+00
2.844155999999999811e-04 0.000000000000000000e+00
2.924316999999999737e-04 0.000000000000000000e+00
2.966209000000000250e-04 0.000000000000000000e+00
2.998047999999999794e-04 0.000000000000000000e+00
3.025605999999999912e-04 0.000000000000000000e+00
3.053708999999999937e-04 0.000000000000000000e+00
3.124835999999999976e-04 0.000000000000000000e+00
3.111198999999999822e-04 0.000000000000000000e+00
3.141632000000000213e-04 0.000000000000000000e+00
3.157529000000000173e-04 0.000000000000000000e+00
3.166625000000000060e-04 0.000000000000000000e+00
3.195467000000000012e-04 0.000000000000000000e+00
3.189251999999999734e-04 0.000000000000000000e+00
3.206829000000000125e-04 0.000000000000000000e+00
3.214639000000000038e-04 0.000000000000000000e+00
3.219149999999999833e-04 0.000000000000000000e+00
3.212148000000000065e-04 0.000000000000000000e+00
3.211809999999999730e-04 0.000000000000000000e+00
3.185214000000000231e-04 0.000000000000000000e+00
3.132764000000000013e-04 0.000000000000000000e+00
3.078997000000000092e-04 0.000000000000000000e+00
3.012121000000000091e-04 0.000000000000000000e+00
2.957176000000000162e-04 0.000000000000000000e+00
2.908076999999999906e-04 0.000000000000000000e+00
2.862109999999999741e-04 0.000000000000000000e+00
2.809425000000000160e-04 0.000000000000000000e+00
2.821634000000000165e-04 0.000000000000000000e+00
2.838906999999999889e-04 0.000000000000000000e+00
2.846982000000000180e-04 0.000000000000000000e+00
2.857339000000000189e-04 0.000000000000000000e+00
2.870161999999999779e-04 0.000000000000000000e+00
2.897212999999999937e-04 0.000000000000000000e+00
1.070946000000000029e-04 0.000000000000000000e+00
2.939282999999999891e-04 0.000000000000000000e+00
2.954564999999999926e-04 0.000000000000000000e+00
2.950510000000000047e-04 0.000000000000000000e+00
2.973227000000000053e-04 0.000000000000000000e+00
3.001499000000000246e-04 0.000000000000000000e+00
3.034843999999999975e-04 0.000000000000000000e+00
3.034302000000000006e-04 0.000000000000000000e+00
3.037444000000000255e-04 0.000000000000000000e+00
9.999982299999999880e-01 2.935188102320199960e+03
9.999989468000000103e-01 2.946909911485300199e+03
9.999986937999999492e-01 2.969314552850500149e+03
9.999989920999999837e-01 2.989496836149200135e+03
9.999988520000000491e-01 3.006107532124899990e+03
9.999988919000000198e-01 3.019388855820800018e+03
9.999994238999999618e-01 3.030797281076000218e+03
9.999989899000000237e-01 3.041804117635600051e+03
9.999992019000000232e-01 3.053378025332200195e+03
9.999978430999999501e-01 3.064980210593099855e+03
9.999995465000000028e-01 3.075788244012100222e+03
9.999987294000000082e-01 3.084906576995399973e+03
9.999988123999999923e-01 3.091580614151000191e+03
9.999982436000000030e-01 3.096077117290099977e+03
9.999989307000000105e-01 3.099071508493399961e+03
9.999989245999999499e-01 3.101268742961799944e+03
9.999985595999999477e-01 3.101816791689399906e+03
9.999986272999999981e-01 3.100121589005700116e+03
9.999994348999999838e-01 3.098084259694100183e+03
9.999980086999999962e-01 3.097681433660599851e+03
9.999981931000000435e-01 3.102688144267200187e+03
9.999991324000000459e-01 3.113450271720500041e+03
9.999992999000000271e-01 3.125407636010900205e+03
9.999990225999999538e-01 3.133595306002000143e+03
9.999975383000000440e-01 3.137170738309399894e+03
9.999983664999999577e-01 3.140037139430599836e+03
9.999991400000000086e-01 3.142683712079300221e+03
9.999992804999999763e-01 3.145566885574799926e+03
9.999981565000000128e-01 3.148764568938299817e+03
9.999992503000000310e-01 3.151915271270900121e+03
9.999983504999999662e-01 3.154935130068200124e+03
9.999978865999999966e-01 3.157738021641399882e+03
9.999987540000000452e-01 3.159959406308400048e+03
9.999990695999999568e-01 3.161498218129800080e+03
9.999987260999999572e-01 3.162842822600599902e+03
9.999989918999999672e-01 3.164515367318999779e+03
9.999979647000000194e-01 3.168501797340600206e+03
9.999991931999999695e-01 3.175315093489200081e+03
9.999983296000000133e-01 3.182314309801000036e+03
9.999990079999999670e-01 3.186650688559700029e+03
9.999982469999999513e-01 3.188217881080699954e+03
9.999976444000000519e-01 3.189591456656899936e+03
9.999989390000000311e-01 3.190832220380800209e+03
6.651369028000000405e-01 2.469071494993800115e+03
5.004137855000000412e-01 2.116154194132900102e+03
6.612974406999999610e-01 2.447067214826699910e+03
9.898273065999999565e-01 3.146061570512899834e+03
9.941771657000000317e-01 3.161183486319199801e+03
9.946264719999999837e-01 3.169892843261000053e+03
9.985418589000000233e-01 3.190979858459199932e+03
2.795803346999999883e-01 1.665456712386300069e+03
2.759080000000000018e-04 0.000000000000000000e+00
2.717811999999999789e-04 0.000000000000000000e+00
2.763617000000000005e-04 0.000000000000000000e+00
2.948769999999999755e-04 0.000000000000000000e+00
2.961740000000000141e-04 0.000000000000000000e+00
3.036461999999999863e-04 0.000000000000000000e+00
3.034054999999999803e-04 0.000000000000000000e+00
3.063874000000000068e-04 0.000000000000000000e+00
3.099420000000000083e-04 0.000000000000000000e+00
3.139888999999999983e-04 0.000000000000000000e+00
3.165784999999999845e-04 0.000000000000000000e+00
3.198799000000000000e-04 0.000000000000000000e+00
3.203327999999999970e-04 0.000000000000000000e+00
3.229838999999999757e-04 0.000000000000000000e+00
3.249400999999999960e-04 0.000000000000000000e+00
3.266620000000000244e-04 0.000000000000000000e+00
3.283086999999999963e-04 0.000000000000000000e+00
3.295152999999999993e-04 0.000000000000000000e+00
3.288815999999999853e-04 0.000000000000000000e+00
3.279280000000000085e-04 0.000000000000000000e+00
3.253067999999999802e-04 0.000000000000000000e+00
3.218788999999999787e-04 0.000000000000000000e+00
3.152116000000000163e-04 0.000000000000000000e+00
3.078655000000000020e-04 0.000000000000000000e+00
3.011967999999999959e-04 0.000000000000000000e+00
2.905383000000000097e-04 0.000000000000000000e+00
2.966681000000000201e-04 0.000000000000000000e+00
2.949108000000000090e-04 0.000000000000000000e+00
2.895676999999999821e-04 0.000000000000000000e+00
2.842893000000000091e-04 0.000000000000000000e+00
2.844556000000000146e-04 0.000000000000000000e+00
2.837011000000000068e-04 0.000000000000000000e+00
2.833849999999999846e-04 0.000000000000000000e+00
2.842477000000000263e-04 0.000000000000000000e+00
2.848848000000000070e-04 0.000000000000000000e+00
2.837494999999999774e-04 0.000000000000000000e+00
2.775726999999999860e-04 0.000000000000000000e+00
2.749917000000000051e-04 0.000000000000000000e+00
2.729039999999999743e-04 0.000000000000000000e+00
2.718821000000000172e-04 0.000000000000000000e+00
2.713020999999999922e-04 0.000000000000000000e+00
2.716446999999999981e-04 0.000000000000000000e+00
2.769121999999999946e-04 0.000000000000000000e+00
2.760815000000000231e-04 0.000000000000000000e+00
2.787755999999999741e-04 0.000000000000000000e+00
9.999993307000000220e-01 2.993361731551899993e+03
9.999982036000000241e-01 3.000001538245499887e+03
9.999990326000000040e-01 3.018364956745399923e+03
9.999976852999999943e-01 3.037135862283900224e+03
9.999990966999999786e-01 3.055988930772599815e+03
9.999991290999999949e-01 3.074287731422300112e+03
9.999992668999999612e-01 3.091498643173600158e+03
9.999987962999999924e-01 3.106965334687999984e+03
9.999988713999999890e-01 3.120684316868900169e+03
9.999994288000000342e-01 3.133477625256899955e+03
9.999987224999999924e-01 3.145618840302599892e+03
9.999989608999999557e-01 3.157371283775799839e+03
9.999993006999999823e-01 3.169197917242900076e+03
9.999991919999999812e-01 3.181127701149900076e+03
9.999983610999999550e-01 3.192595990230200186e+03
9.999985088999999716e-01 3.202988100823200057e+03
9.999986102000000265e-01 3.211414508204600224e+03
9.999977893000000506e-01 3.217892856598899925e+03
9.999994233000000232e-01 3.223404702919200190e+03
9.640764778000000534e-01 3.150990886619600133e+03
1.609998417999999876e-01 1.426196701813199979e+03
2.267677305999999948e-01 1.558496044907399892e+03
2.295207039000000115e-01 1.561433984763300032e+03
5.892130198999999680e-01 2.306850277762299811e+03
7.950915343000000135e-01 2.745145821304200126e+03
8.716738192999999857e-01 2.908430229554499874e+03
6.995031879999999980e-01 2.535954353132300184e+03
6.100573524000000303e-01 2.342389789391999784e+03
4.708323138000000130e-01 2.049785346118700090e+03
4.650607923999999782e-01 2.035392138851899972e+03
5.515422442999999841e-01 2.212611687579500085e+03
6.253514028000000113e-01 2.365180568419899828e+03
6.679720158999999935e-01 2.453155557250299807e+03
6.610024637000000425e-01 2.437585732274999827e+03
6.340975648000000131e-01 2.379839481255200099e+03
6.392519902000000087e-01 2.388513064207400021e+03
5.957161372999999482e-01 2.296032470768299845e+03
6.055204790999999531e-01 2.313522941661999994e+03
6.119323692999999453e-01 2.324738173134900080e+03
6.306728698000000355e-01 2.362621193710000171e+03
6.291679004000000353e-01 2.360549580875800075e+03
5.836956663000000267e-01 2.268618949442300163e+03
5.342008047999999842e-01 2.168114907030900213e+03
4.207930609000000155e-01 1.936214498947399989e+03
6.059236036999999797e-01 2.315331675338500190e+03
4.130319579999999768e-01 1.921104040645800069e+03
7.321385883000000039e-01 2.579603692111099917e+03
9.942624151000000188e-01 3.144067841324399978e+03
9.947869961999999955e-01 3.158668266845800190e+03
8.605684793000000221e-01 2.877497998434299916e+03
6.582010920000000431e-02 1.226364604131799979e+03
2.855579999999999924e-04 0.000000000000000000e+00
2.470656000000000219e-04 0.000000000000000000e+00
2.780476000000000041e-04 0.000000000000000000e+00
2.819313999999999956e-04 0.000000000000000000e+00
2.912301999999999751e-04 0.000000000000000000e+00
2.957292000000000145e-04 0.000000000000000000e+00
2.989746000000000157e-04 0.000000000000000000e+00
3.021658999999999999e-04 0.000000000000000000e+00
3.046786999999999803e-04 0.000000000000000000e+00
3.077488999999999767e-04 0.000000000000000000e+00
3.108960999999999929e-04 0.000000000000000000e+00
3.143975999999999932e-04 0.000000000000000000e+00
3.159489999999999933e-04 0.000000000000000000e+00
3.182824000000000005e-04 0.000000000000000000e+00
3.176728999999999989e-04 0.000000000000000000e+00
3.189964000000000211e-04 0.000000000000000000e+00
3.358071999999999923e-04 0.000000000000000000e+00
3.211676999999999913e-04 0.000000000000000000e+00
3.232328999999999931e-04 0.000000000000000000e+00
3.287348999999999957e-04 0.000000000000000000e+00
3.229498000000000026e-04 0.000000000000000000e+00
3.251783999999999968e-04 0.000000000000000000e+00
3.221035000000000239e-04 0.000000000000000000e+00
3.184176000000000259e-04 0.000000000000000000e+00
3.134343999999999954e-04 0.000000000000000000e+00
3.065849000000000265e-04 0.000000000000000000e+00
3.008886999999999911e-04 0.000000000000000000e+00
2.937656000000000186e-04 0.000000000000000000e+00
2.878924999999999952e-04 0.000000000000000000e+00
2.830374000000000084e-04 0.000000000000000000e+00
2.833007000000000233e-04 0.000000000000000000e+00
2.839062999999999960e-04 0.000000000000000000e+00
2.855092999999999737e-04 0.000000000000000000e+00
2.873775999999999978e-04 0.000000000000000000e+00
2.938764000000000176e-04 0.000000000000000000e+00
2.925995000000000028e-04 0.000000000000000000e+00
2.910872000000000004e-04 0.000000000000000000e+00
2.922913999999999981e-04 0.000000000000000000e+00
2.930707000000000060e-04 0.000000000000000000e+00
2.940867000000000112e-04 0.000000000000000000e+00
2.957859999999999765e-04 0.000000000000000000e+00
3.007269000000000023e-04 0.000000000000000000e+00
2.061098000000000032e-04 0.000000000000000000e+00
3.038628000000000141e-04 0.000000000000000000e+00
3.042302000000000201e-04 0.000000000000000000e+00
9.999982415000000513e-01 2.960535586907899869e+03
9.999989259999999547e-01 2.972376750443299898e+03
9.999990250000000414e-01 2.995540544828199927e+03
9.999993394999999730e-01 3.017275449461300013e+03
9.999989342999999753e-01 3.037349900369600164e+03
9.999991005999999683e-01 3.056058945994299847e+03
9.999989460000000552e-01 3.073617676812600166e+03
9.999990254999999717e-01 3.090176085418199818e+03
9.999982012000000475e-01 3.104428748697000174e+03
9.999983444000000166e-01 3.115497638041899791e+03
9.999980646999999667e-01 3.124899441342300179e+03
9.999984215999999648e-01 3.134250060890799887e+03
9.999985819000000165e-01 3.144519206369399853e+03
9.999988405999999941e-01 3.155019428117299867e+03
9.999990579999999962e-01 3.165011981850399934e+03
9.999979534999999808e-01 3.173710240557999896e+03
9.999986752999999728e-01 3.179614826028000152e+03
9.999990652000000368e-01 3.182669014876799793e+03
9.999984817999999498e-01 3.184765873134099820e+03
9.999991460999999582e-01 3.187891115895899929e+03
9.999988240999999611e-01 3.193658902700500221e+03
9.999989253000000078e-01 3.201105004073399869e+03
9.999985472000000319e-01 3.208195126673499999e+03
9.999993351999999502e-01 3.212770065331199930e+03
9.999988758000000200e-01 3.214711119162900104e+03
9.999984380999999978e-01 3.215906269348899968e+03
9.999976298999999624e-01 3.216403254510899842e+03
9.999984981999999745e-01 3.216221472688199810e+03
9.999987804000000091e-01 3.215452044926800227e+03
9.999975034000000429e-01 3.214279104674500104e+03
9.999991383999999872e-01 3.212837775441999838e+03
9.999985463999999658e-01 3.211262042864199884e+03
9.999975424000000501e-01 3.209615784197399989e+03
9.999992919000000313e-01 3.208030797386799804e+03
5.939798683000000468e-01 2.326450059806700210e+03
5.118105692000000095e-01 2.145310400787599974e+03
4.718699496000000049e-01 2.056105537633000040e+03
6.788988118000000016e-01 2.485576095424899904e+03
8.670034413999999634e-01 2.887102615991000221e+03
9.408648511999999631e-01 3.052319016970699977e+03
7.769731053999999748e-01 2.704302562896899872e+03
6.612812077999999927e-01 2.458010534495700085e+03
5.191038625999999656e-01 2.156928790627499893e+03
4.476070046999999774e-01 2.005480534434799893e+03
6.781118576000000342e-01 2.487564927191800052e+03
5.979636982999999573e-01 2.323700659094200091e+03
9.021528309999999884e-01 2.981193507034599861e+03
9.941109389000000185e-01 3.195754769683800077e+03
9.954566622999999614e-01 3.207657338998600153e+03
7.952868867000000286e-01 2.769563436027499847e+03
1.586237119999999931e-02 1.126919541552000055e+03
2.892750000000000247e-04 0.000000000000000000e+00
2.569873000000000188e-04 0.000000000000000000e+00
2.913796000000000181e-04 0.000000000000000000e+00
2.925752999999999904e-04 0.000000000000000000e+00
2.977882000000000163e-04 0.000000000000000000e+00
3.013034000000000263e-04 0.000000000000000000e+00
3.043936000000000124e-04 0.000000000000000000e+00
3.078215000000000139e-04 0.000000000000000000e+00
3.106561000000000088e-04 0.000000000000000000e+00
3.133405999999999930e-04 0.000000000000000000e+00
3.162050000000000125e-04 0.000000000000000000e+00
3.173661999999999837e-04 0.000000000000000000e+00
3.189369999999999857e-04 0.000000000000000000e+00
3.241337000000000168e-04 0.000000000000000000e+00
3.227357000000000142e-04 0.000000000000000000e+00
3.237313999999999817e-04 0.000000000000000000e+00
3.253735999999999911e-04 0.000000000000000000e+00
3.256813000000000221e-04 0.000000000000000000e+00
3.289111000000000161e-04 0.000000000000000000e+00
3.288370999999999894e-04 0.000000000000000000e+00
3.399712999999999954e-04 0.000000000000000000e+00
3.941505000000000204e-04 0.000000000000000000e+00
3.278086000000000042e-04 0.000000000000000000e+00
3.234366000000000129e-04 0.000000000000000000e+00
3.283378999999999790e-04 0.000000000000000000e+00
3.193169000000000259e-04 0.000000000000000000e+00
3.066915999999999826e-04 0.000000000000000000e+00
3.057886000000000219e-04 0.000000000000000000e+00
2.964646000000000143e-04 0.000000000000000000e+00
2.927105999999999957e-04 0.000000000000000000e+00
2.905240999999999922e-04 0.000000000000000000e+00
2.927083000000000245e-04 0.000000000000000000e+00
2.941010000000000087e-04 0.000000000000000000e+00
2.952583999999999851e-04 0.000000000000000000e+00
2.941145999999999843e-04 0.000000000000000000e+00
2.952179999999999778e-04 0.000000000000000000e+00
2.986765999999999857e-04 0.000000000000000000e+00
3.058956000000000262e-04 0.000000000000000000e+00
3.011445999999999763e-04 0.000000000000000000e+00
3.014038999999999824e-04 0.000000000000000000e+00
3.025381999999999963e-04 0.000000000000000000e+00
3.042669999999999923e-04 0.000000000000000000e+00
3.054207999999999880e-04 0.000000000000000000e+00
3.052425000000000103e-04 0.000000000000000000e+00
3.042464999999999948e-04 0.000000000000000000e+00
9.999979673000000124e-01 2.958280865246600115e+03
9.999988164999999984e-01 2.970395645225799854e+03
9.999993030999999588e-01 2.995317688112999804e+03
9.999992575999999689e-01 3.015995102137700087e+03
9.999986323999999760e-01 3.031264968386300097e+03
9.999987438999999867e-01 3.043940552105400002e+03
9.999993972999999814e-01 3.055302167700000155e+03
9.999980894000000120e-01 3.066592462709800202e+03
9.999991587000000015e-01 3.077956799629299894e+03
9.999993326999999654e-01 3.088538861172799898e+03
9.999983585999999702e-01 3.098390186608699878e+03
9.999980162999999589e-01 3.107551552748900122e+03
9.999982889999999847e-01 3.116353039455800172e+03
9.999986176999999810e-01 3.124827693199099940e+03
9.999987794000000374e-01 3.132382330146099775e+03
9.999987999999999655e-01 3.138383011191100195e+03
9.999990280999999648e-01 3.142708156391599914e+03
9.999992502000000227e-01 3.145990986895099923e+03
9.999985930000000467e-01 3.148555531718499878e+03
9.999988750999999620e-01 3.150725403305500095e+03
9.999991285999999535e-01 3.152623606493099942e+03
9.999976586000000056e-01 3.154130352210599995e+03
9.999985923999999970e-01 3.155273442491200058e+03
9.999987542999999590e-01 3.156082026931199835e+03
9.999991902000000543e-01 3.158193103708700164e+03
9.999978728999999733e-01 3.162553300243000194e+03
9.999988204999999963e-01 3.167251475723299791e+03
9.999987931999999580e-01 3.170233177839299969e+03
9.999993297000000503e-01 3.171084930723399793e+03
9.999978819000000518e-01 3.171160974205699858e+03
9.999980098999999845e-01 3.170403175135099900e+03
9.999986072000000004e-01 3.168734304576099930e+03
9.999991903999999598e-01 3.166251224088399795e+03
9.999987140999999635e-01 3.163287107810900125e+03
9.999982660999999773e-01 3.160067672533200039e+03
9.999983367000000456e-01 3.156819628312399800e+03
9.999991260999999687e-01 3.153629617449099896e+03
9.999983570999999571e-01 3.150509431012800178e+03
9.999981579000000176e-01 3.147633195486199838e+03
9.999981157999999759e-01 3.145179530022299787e+03
9.999990822000000001e-01 3.144520862484099780e+03
9.999988344000000362e-01 3.146137351853400105e+03
9.999988209000000294e-01 3.148137649297500047e+03
9.999985715000000441e-01 3.148499635770900113e+03
9.999989959999999733e-01 3.147047240612399946e+03
9.999993242000000393e-01 3.145467825816599998e+03
9.999993366999999633e-01 3.143802539272499871e+03
9.999991662999999642e-01 3.142067682065900044e+03
9.999993357999999999e-01 3.140274379020000197e+03
9.999985432000000340e-01 3.138430370061899794e+03
9.594060573999999564e-01 3.051990943009199782e+03
8.378741463000000111e-01 2.791820213853599853e+03
8.909354846000000494e-01 2.899274163120199773e+03
9.999974573000000033e-01 3.127271264666900151e+03
9.999987580000000431e-01 3.129691365288500037e+03
9.999990485999999956e-01 3.130650646835800217e+03
9.999976599000000022e-01 3.126543191411999942e+03
9.999973130999999515e-01 3.117057774929300194e+03
9.999971462000000200e-01 3.107580357900299987e+03
9.999967855000000405e-01 3.103631178449099934e+03
9.999974362000000339e-01 3.105484843737000119e+03
9.999942817000000428e-01 3.108219738886699815e+03
9.188073635000000294e-01 2.942767651724800089e+03
7.368946457999999700e-01 2.565459086294899862e+03
5.766329142999999657e-01 2.235410006237700145e+03
4.879532529999999757e-01 2.053335830804800025e+03
4.054353777999999964e-01 1.885861248940499991e+03
2.827326103999999729e-01 1.641645885481799951e+03
4.996612699999999907e-03 0.000000000000000000e+00
1.822732600000000073e-03 0.000000000000000000e+00
7.174099199999999822e-03 0.000000000000000000e+00
9.668121199999999207e-03 0.000000000000000000e+00
5.389782465000000355e-01 2.139791050155599805e+03
9.999978214000000420e-01 3.076016546776999803e+03
9.999988885999999688e-01 3.093303840427399791e+03
9.900146490000000243e-01 3.089323050149800110e+03
1.199723099999999987e-01 1.328558604301500054e+03
5.724802360000000312e-02 1.205336938327500093e+03
1.466850559999999942e-02 1.122928129542500074e+03
2.512238383000000019e-01 1.579283082970499891e+03
6.739433323000000309e-01 2.419193859989500197e+03
9.999943411999999698e-01 3.099213211699299791e+03
8.799960964999999913e-01 2.866628222243599794e+03
5.608342504000000117e-01 2.213265669730199988e+03
3.095039546000000197e-01 1.705019464724399995e+03
2.217836938999999952e-01 1.529158170856300103e+03
2.900066061000000084e-01 1.662583783771400022e+03
3.997984991999999904e-01 1.879103498109800057e+03
5.805558811000000041e-01 2.240625315291999868e+03
6.587291908000000307e-01 2.400194855166199886e+03
7.720864714999999823e-01 2.634339837485800217e+03
5.280600603999999754e-01 2.137793169976499939e+03
8.760870488999999983e-01 2.848603282440500152e+03
9.725704785000000019e-01 3.055476376885199898e+03
9.903869044999999982e-01 3.099073683341599917e+03
6.775148666000000430e-01 2.449589148597000076e+03
6.562352421999999574e-01 2.403276258153100116e+03
4.720377343000000114e-01 2.026736909755200031e+03
6.048140937000000550e-01 2.292301591922800071e+03
6.119487486000000365e-01 2.306032025524799792e+03
7.859137462999999935e-01 2.662063789854700190e+03
7.380922576999999762e-01 2.566182446298700143e+03
7.522399494000000519e-01 2.596331147030799912e+03
6.005741444000000095e-01 2.285812297401199885e+03
6.248983630000000122e-01 2.333269729870300125e+03
6.880732199999999715e-03 1.108032486305000020e+03
5.850176915999999450e-01 2.238206193451299896e+03
5.172617629000000328e-01 2.103393276528599927e+03
9.943334368999999784e-01 3.075617976852799984e+03
7.480099255000000058e-01 2.576881402020199857e+03
8.594264563000000301e-01 2.808184863640899948e+03
4.851397439999999839e-01 2.047346150959599981e+03
5.518738275000000248e-01 2.177972249859200019e+03
4.559699468999999783e-01 1.984444862420999925e+03
6.279067645000000475e-01 2.326898651692600197e+03
6.515729148000000137e-01 2.375731383797799936e+03
7.423712343999999685e-01 2.561962306158899992e+03
6.059585388999999545e-01 2.287565221051800108e+03
6.204493745000000393e-01 2.316860884656399776e+03
4.988836757999999816e-01 2.071895146166500126e+03
5.655373343999999802e-01 2.203530417191199831e+03
5.891787085999999896e-01 2.249972704924100071e+03
6.765996439999999446e-01 2.425960453558800054e+03
6.846762628000000461e-01 2.443547610643200187e+03
6.736290234999999793e-01 2.422388700708900160e+03
6.244799282999999868e-01 2.323433270441500099e+03
5.568929124999999480e-01 2.186739492412199979e+03
6.011933092000000256e-01 2.274718340573600017e+03
5.717224547000000490e-01 2.215101590965400192e+03
6.739943836999999771e-01 2.421049541781299922e+03
5.953538992000000363e-01 2.263184586000299987e+03
6.403131802000000539e-01 2.353567808682400027e+03
5.546105781000000290e-01 2.181263432720899800e+03
6.253992731999999943e-01 2.323295214327200028e+03
5.759819697000000405e-01 2.224529188039499786e+03
6.302870108000000471e-01 2.334161681075900105e+03
5.920746662000000438e-01 2.257888225598900135e+03
6.155311978999999933e-01 2.305475173504300074e+03
5.627354548999999873e-01 2.199509042035499988e+03
5.811370444000000246e-01 2.236314708734199939e+03
5.611927998000000306e-01 2.196604404516599971e+03
5.779042358999999518e-01 2.230961640086400166e+03
6.072978378000000177e-01 2.291451523734199782e+03
5.560316551999999746e-01 2.188709674055100095e+03
6.045012887999999807e-01 2.285305709635899802e+03
5.607092004000000518e-01 2.195084397007599819e+03
6.306283783999999670e-01 2.333088308031999986e+03
6.759805507999999685e-01 2.423684364531200117e+03
6.661371138999999664e-01 2.403962288331700165e+03
9.999984548000000473e-01 3.088411679546600226e+03
9.999985321000000038e-01 3.097361392829000124e+03
8.237963168999999919e-01 2.738364909944799820e+03
6.199660131999999990e-01 2.320293402779800090e+03
4.987235642000000246e-01 2.072526189395900019e+03
5.246765842999999707e-01 2.121015577625899823e+03
6.648885744000000431e-01 2.401025668096499885e+03
7.693531993000000124e-01 2.614474494969999796e+03
7.442231375000000204e-01 2.566095308644999932e+03
7.355706292000000479e-01 2.550479494892999810e+03
5.186281520000000089e-01 2.112050696330799838e+03
5.035036100999999986e-01 2.079860354558699783e+03
4.466900705999999888e-01 1.965128150980099917e+03
6.485856673000000017e-01 2.368259550533599850e+03
7.255070835000000384e-01 2.526933827308399941e+03
7.548005554000000172e-01 2.590618301072000122e+03
5.753356337999999681e-01 2.228274705827599973e+03
4.892512204999999725e-01 2.054335651347899784e+03
4.316568217000000263e-01 1.937902010457200049e+03
4.604945021999999888e-01 1.993408325524200109e+03
5.437923086999999489e-01 2.157872829432600156e+03
6.186994764000000036e-01 2.307509294326700001e+03
6.268897342999999456e-01 2.324524446618800084e+03
5.716294320000000484e-01 2.213887240640200162e+03
5.106316563999999669e-01 2.091247390826899846e+03
4.636861005999999841e-01 1.996632621623100022e+03
4.864532570999999805e-01 2.040562342852199890e+03
4.774825171000000035e-01 2.022387967626900036e+03
5.513649039000000363e-01 2.169709838549099914e+03
6.388672026999999698e-01 2.347154159554700072e+03
6.261288732999999995e-01 2.324177718990899848e+03
5.652840098000000424e-01 2.202821105669499957e+03
5.229992712000000044e-01 2.117715610616799950e+03
5.097178632000000098e-01 2.090323863140400135e+03
5.497577499000000367e-01 2.169815221634300087e+03
5.863767479999999477e-01 2.243917765635800151e+03
5.866308692999999685e-01 2.245858843308999894e+03
5.787568470999999715e-01 2.231118379483099943e+03
5.167478290000000474e-01 2.106717370309399939e+03
6.331448670999999528e-01 2.340017377288600073e+03
7.607746007000000255e-01 2.601184881758199936e+03
7.310950133000000406e-01 2.543877299572300217e+03
6.688534510000000433e-01 2.418415310257199963e+03
5.429268643000000338e-01 2.162978473740400204e+03
5.719391133000000238e-01 2.219564340046999860e+03
5.649812642999999523e-01 2.204437792314300168e+03
6.306917972000000150e-01 2.336152551558399864e+03
6.457098610000000516e-01 2.366711708746599925e+03
6.536170854999999724e-01 2.382879071537399795e+03
6.572839668000000080e-01 2.390515568598199934e+03
6.027762326000000170e-01 2.280396036499299953e+03
5.988203222000000325e-01 2.271942030301299837e+03
6.988684999999999689e-03 1.108158717242800094e+03
5.541130426000000497e-01 2.170691701755300073e+03
4.519926709000000042e-01 1.969349849691800046e+03
8.897724514999999501e-01 2.850387364347399853e+03
6.172542546000000518e-01 2.304190630472499834e+03
8.238814121999999962e-01 2.725205696193199856e+03
4.404265895000000208e-01 1.953710280860899957e+03
5.546054579000000428e-01 2.179220375333799893e+03
4.297418147000000022e-01 1.930323238867800001e+03
6.335294305999999986e-01 2.336314332832399941e+03
5.931318717000000351e-01 2.256635645870700046e+03
7.391652301000000147e-01 2.552604740987399964e+03
4.984425003999999881e-01 2.068792964520199803e+03
5.828353915999999746e-01 2.235808158438099781e+03
4.803983752000000051e-01 2.030384599681799955e+03
5.988102744000000088e-01 2.265197780277499987e+03
5.582994618000000075e-01 2.184139578809600152e+03
6.694390006999999532e-01 2.407002068190599857e+03
5.863172389999999901e-01 2.240827679610300038e+03
6.301203398000000400e-01 2.328562515114199869e+03
5.493766946000000484e-01 2.167104942325699994e+03
5.838685281000000060e-01 2.235597120570600055e+03
5.554300812000000365e-01 2.178545472159200017e+03
6.203125097999999671e-01 2.307923542668099799e+03
6.053334857000000069e-01 2.277980173760799971e+03
5.871189391000000146e-01 2.241112500995699975e+03
5.633593814999999783e-01 2.193011114963599994e+03
5.372629273000000261e-01 2.140302865874899908e+03
5.805321146999999904e-01 2.226052483474300061e+03
5.846473159999999725e-01 2.234472244152900203e+03
6.227097740000000492e-01 2.310886041551099879e+03
5.963351140999999522e-01 2.258276115499700154e+03
6.005091818000000137e-01 2.266121100708900030e+03
5.776620024999999936e-01 2.219928480383200167e+03
6.340804787999999581e-01 2.332490945550100150e+03
5.319471451999999712e-01 2.128837887478399807e+03
6.344224751999999468e-01 2.332720501684700139e+03
9.861172459000000501e-01 3.052215773024499867e+03
9.944512055999999989e-01 3.080713953977300207e+03
9.960790518000000038e-01 3.093191347830199902e+03
8.951681579000000388e-01 2.889105966046100093e+03
7.443397429999999704e-02 1.238554866427100023e+03
2.758249000000000161e-04 0.000000000000000000e+00
2.714525999999999766e-04 0.000000000000000000e+00
2.907101999999999733e-04 0.000000000000000000e+00
2.917183999999999749e-04 0.000000000000000000e+00
2.959708000000000022e-04 0.000000000000000000e+00
2.993954999999999967e-04 0.000000000000000000e+00
3.026697999999999867e-04 0.000000000000000000e+00
3.056078999999999849e-04 0.000000000000000000e+00
1.312731000000000087e-04 0.000000000000000000e+00
3.118889999999999814e-04 0.000000000000000000e+00
3.136645999999999987e-04 0.000000000000000000e+00
3.150447000000000230e-04 0.000000000000000000e+00
3.166824000000000158e-04 0.000000000000000000e+00
3.205826999999999961e-04 0.000000000000000000e+00
3.214873000000000145e-04 0.000000000000000000e+00
3.227392000000000151e-04 0.000000000000000000e+00
3.242669000000000107e-04 0.000000000000000000e+00
3.267084999999999976e-04 0.000000000000000000e+00
3.299819999999999858e-04 0.000000000000000000e+00
3.331176000000000037e-04 0.000000000000000000e+00
3.320803999999999792e-04 0.000000000000000000e+00
3.313001000000000097e-04 0.000000000000000000e+00
3.278261999999999886e-04 0.000000000000000000e+00
3.239512999999999963e-04 0.000000000000000000e+00
3.167139000000000239e-04 0.000000000000000000e+00
3.106866999999999810e-04 0.000000000000000000e+00
3.044386999999999961e-04 0.000000000000000000e+00
2.986377999999999819e-04 0.000000000000000000e+00
2.926191999999999986e-04 0.000000000000000000e+00
3.328806000000000126e-04 0.000000000000000000e+00
2.872311000000000222e-04 0.000000000000000000e+00
2.916835999999999800e-04 0.000000000000000000e+00
2.910966000000000074e-04 0.000000000000000000e+00
2.921390000000000163e-04 0.000000000000000000e+00
2.931249999999999828e-04 0.000000000000000000e+00
2.936333000000000064e-04 0.000000000000000000e+00
2.951443999999999791e-04 0.000000000000000000e+00
2.980478000000000164e-04 0.000000000000000000e+00
2.973682000000000170e-04 0.000000000000000000e+00
3.028730999999999784e-04 0.000000000000000000e+00
3.020761999999999861e-04 0.000000000000000000e+00
3.036634999999999768e-04 0.000000000000000000e+00
3.083917000000000038e-04 0.000000000000000000e+00
3.050241000000000193e-04 0.000000000000000000e+00
3.012447999999999927e-04 0.000000000000000000e+00
9.999992044000000080e-01 2.854243107540500205e+03
9.999987502999999611e-01 2.860241938665500129e+03
9.999991762000000062e-01 2.877823853604199940e+03
9.999992279999999623e-01 2.894337029882200113e+03
9.999984264000000289e-01 2.909418638000499868e+03
9.999988895000000433e-01 2.923285915141600071e+03
9.999984028999999719e-01 2.936115246790800029e+03
9.999994021000000455e-01 2.948037935075699806e+03
9.999992666000000474e-01 2.958049322468400078e+03
9.999976557999999960e-01 2.965634569139199812e+03
9.999993455000000253e-01 2.972193043593500079e+03
9.999989580000000489e-01 2.979190489907699884e+03
9.999990390999999867e-01 2.987773785926300206e+03
9.999982245999999853e-01 2.997261374662300113e+03
9.999982631999999594e-01 3.006314284707500065e+03
9.999979313000000314e-01 3.013504414903200086e+03
9.999981677000000513e-01 3.018850003356700199e+03
9.999980594999999806e-01 3.023750827378999929e+03
9.999979472000000147e-01 3.028265854017599850e+03
9.999987119000000035e-01 3.032431114048400104e+03
9.999987020999999698e-01 3.036275995363099810e+03
9.999977061000000500e-01 3.039825985450800090e+03
9.999979927000000046e-01 3.043104304975399828e+03
9.999976234999999880e-01 3.046132540865899955e+03
9.999986851000000065e-01 3.047453009759100041e+03
9.999989858000000176e-01 3.046457079823399908e+03
9.999991151999999550e-01 3.045294671029999790e+03
9.999976289999999990e-01 3.046230467685300027e+03
9.999976344000000017e-01 3.050411974644499878e+03
9.999991637999999794e-01 3.056407998726800088e+03
9.999992632999999964e-01 3.062859584959900076e+03
9.999984256999999710e-01 3.068324271289200169e+03
9.999985640999999870e-01 3.072405289253299998e+03
9.999988147999999688e-01 3.076165617975399982e+03
9.999988407000000024e-01 3.079971618513799967e+03
9.999991150999999467e-01 3.084198278119999941e+03
9.999990437000000343e-01 3.088816714148199935e+03
9.999989995000000409e-01 3.093436189681200176e+03
9.999974455000000262e-01 3.098048978493200138e+03
9.999981379000000281e-01 3.102653192795300129e+03
9.999978054000000505e-01 3.107249277493299815e+03
9.999983155999999651e-01 3.111838513626300028e+03
9.999988719000000303e-01 3.116422068239699911e+03
9.999985727000000324e-01 3.121001091231999908e+03
9.999980364999999649e-01 3.126391366578599900e+03
9.999992679000000440e-01 3.133288868877300047e+03
9.999991027000000310e-01 3.141087556809200123e+03
9.999983231000000305e-01 3.149116389424600129e+03
9.999986717000000080e-01 3.157981566641999962e+03
9.999992530000000324e-01 3.168196632249199865e+03
9.999979053999999978e-01 3.178205717539100078e+03
9.999985431000000258e-01 3.186311994784599847e+03
2.940004000000000185e-04 0.000000000000000000e+00
2.997766000000000124e-04 0.000000000000000000e+00
2.989949999999999791e-04 0.000000000000000000e+00
3.038181999999999840e-04 0.000000000000000000e+00
3.080191000000000135e-04 0.000000000000000000e+00
3.176715000000000094e-04 0.000000000000000000e+00
3.150378999999999810e-04 0.000000000000000000e+00
3.171094000000000170e-04 0.000000000000000000e+00
3.193933999999999836e-04 0.000000000000000000e+00
3.217483999999999839e-04 0.000000000000000000e+00
3.224090000000000094e-04 0.000000000000000000e+00
3.245844000000000225e-04 0.000000000000000000e+00
3.298913000000000106e-04 0.000000000000000000e+00
3.273044000000000235e-04 0.000000000000000000e+00
3.336125999999999914e-04 0.000000000000000000e+00
3.313580000000000214e-04 0.000000000000000000e+00
3.354219000000000081e-04 0.000000000000000000e+00
3.412690999999999815e-04 0.000000000000000000e+00
3.399519999999999734e-04 0.000000000000000000e+00
3.395806000000000128e-04 0.000000000000000000e+00
3.496656000000000221e-04 0.000000000000000000e+00
3.403918999999999825e-04 0.000000000000000000e+00
3.354224000000000159e-04 0.000000000000000000e+00
3.291670000000000013e-04 0.000000000000000000e+00
3.243686999999999764e-04 0.000000000000000000e+00
3.188493000000000035e-04 0.000000000000000000e+00
3.142299999999999781e-04 0.000000000000000000e+00
3.091325999999999818e-04 0.000000000000000000e+00
2.945264999999999862e-04 0.000000000000000000e+00
2.963336999999999916e-04 0.000000000000000000e+00
2.957438000000000059e-04 0.000000000000000000e+00
3.138840999999999853e-04 0.000000000000000000e+00
3.010752000000000003e-04 0.000000000000000000e+00
3.030328000000000101e-04 0.000000000000000000e+00
3.030595999999999876e-04 0.000000000000000000e+00
3.045548999999999934e-04 0.000000000000000000e+00
3.039836999999999878e-04 0.000000000000000000e+00
3.028735999999999863e-04 0.000000000000000000e+00
3.051921999999999881e-04 0.000000000000000000e+00
3.038658999999999870e-04 0.000000000000000000e+00
3.038278000000000051e-04 0.000000000000000000e+00
3.084248999999999953e-04 0.000000000000000000e+00
2.986042999999999966e-04 0.000000000000000000e+00
2.958665999999999770e-04 0.000000000000000000e+00
9.999993157000000021e-01 3.074611041351699896e+03
9.999987569999999604e-01 3.086400946233899958e+03
9.999988405999999941e-01 3.113355652547500085e+03
9.999979085000000323e-01 3.139456240016900210e+03
9.999992625000000412e-01 3.164228245392499957e+03
9.999980254000000457e-01 3.187861856597899987e+03
9.999986170000000341e-01 3.210974888849700164e+03
9.999991423999999851e-01 3.234169965054899876e+03
9.999979759999999551e-01 3.258017867510300221e+03
9.999976079000000295e-01 3.282491558007699950e+03
9.999983634000000343e-01 3.307134703480200187e+03
9.999988990999999494e-01 3.331411443850599881e+03
9.999978766999999547e-01 3.355903116699999828e+03
9.999988799000000261e-01 3.381023080114000095e+03
9.999986005000000011e-01 3.405313287512100032e+03
9.999987743999999568e-01 3.427169821657600096e+03
9.999980891999999955e-01 3.445345498686599967e+03
9.999991203000000439e-01 3.460613841587200113e+03
9.999988734000000434e-01 3.474429642045100081e+03
9.999992048000000411e-01 3.488344103025799996e+03
9.999983138000000382e-01 3.503406757024400122e+03
9.999992845999999824e-01 3.518899363956700199e+03
9.058534668000000067e-01 3.296939197350100130e+03
3.435757300000000236e-02 1.175600189039399993e+03
8.704723899999999154e-03 1.114980668842400064e+03
2.122644879999999873e-02 1.143407999200599988e+03
4.222709300000000374e-03 0.000000000000000000e+00
7.362059734000000466e-01 2.788841142485900036e+03
9.925005339000000371e-01 3.414342466608200084e+03
6.025011753000000247e-01 2.488322335665799983e+03
2.201991034000000125e-01 1.594769295150000062e+03
1.101052181999999935e-01 1.341344165604899899e+03
3.811034171000000081e-01 1.948573042617500050e+03
5.847220200999999618e-01 2.412026893291500073e+03
6.330456153000000308e-01 2.525326505036499839e+03
4.388249972000000110e-01 2.079601317973500045e+03
3.065042693000000207e-01 1.777768344457500007e+03
3.178682357000000014e-01 1.801738777448500059e+03
2.886853594000000078e-01 1.735309088406700084e+03
3.563083992000000144e-01 1.885547268067200093e+03
4.030931992999999824e-01 1.989274689855800034e+03
4.604502803000000144e-01 2.117604037153199897e+03
3.933553096999999887e-01 1.965734611104900068e+03
3.766731999999999858e-01 1.926637930371100083e+03
2.265354913000000026e-01 1.591076317368499986e+03
5.395971225000000260e-01 2.286565237562600032e+03
2.803167798999999794e-01 1.708657715336599949e+03
8.082910066999999810e-01 2.899147152184500101e+03
9.125979580999999952e-01 3.158007023079800092e+03
3.616827631000000265e-01 1.900401885984100090e+03
2.296494999999999906e-04 0.000000000000000000e+00
2.646413000000000237e-04 0.000000000000000000e+00
1.750540999999999881e-04 0.000000000000000000e+00
2.629538999999999965e-04 0.000000000000000000e+00
2.692640999999999958e-04 0.000000000000000000e+00
2.799399000000000266e-04 0.000000000000000000e+00
2.870269999999999744e-04 0.000000000000000000e+00
2.936327999999999985e-04 0.000000000000000000e+00
2.981880000000000121e-04 0.000000000000000000e+00
3.014870000000000223e-04 0.000000000000000000e+00
3.045966000000000103e-04 0.000000000000000000e+00
3.071565999999999858e-04 0.000000000000000000e+00
3.097660000000000018e-04 0.000000000000000000e+00
3.116018000000000021e-04 0.000000000000000000e+00
3.129753999999999783e-04 0.000000000000000000e+00
8.316610000000000322e-05 0.000000000000000000e+00
3.155965000000000267e-04 0.000000000000000000e+00
3.171113999999999942e-04 0.000000000000000000e+00
3.179268999999999867e-04 0.000000000000000000e+00
3.190514000000000197e-04 0.000000000000000000e+00
3.198500999999999753e-04 0.000000000000000000e+00
3.190860999999999806e-04 0.000000000000000000e+00
3.183257000000000209e-04 0.000000000000000000e+00
3.169552000000000177e-04 0.000000000000000000e+00
3.122371000000000196e-04 0.000000000000000000e+00
3.072702999999999979e-04 0.000000000000000000e+00
3.026967999999999781e-04 0.000000000000000000e+00
3.067230000000000108e-04 0.000000000000000000e+00
3.074236999999999955e-04 0.000000000000000000e+00
3.058474999999999952e-04 0.000000000000000000e+00
3.018992999999999980e-04 0.000000000000000000e+00
2.994025999999999784e-04 0.000000000000000000e+00
2.957508000000000077e-04 0.000000000000000000e+00
2.930547000000000252e-04 0.000000000000000000e+00
2.902830000000000124e-04 0.000000000000000000e+00
2.878662000000000256e-04 0.000000000000000000e+00
2.862833999999999973e-04 0.000000000000000000e+00
2.842302000000000218e-04 0.000000000000000000e+00
2.830854000000000053e-04 0.000000000000000000e+00
2.801061999999999779e-04 0.000000000000000000e+00
2.775375999999999971e-04 0.000000000000000000e+00
2.767614999999999962e-04 0.000000000000000000e+00
2.763053000000000124e-04 0.000000000000000000e+00
2.746811999999999952e-04 0.000000000000000000e+00
2.727176999999999791e-04 0.000000000000000000e+00
2.745523999999999838e-04 0.000000000000000000e+00
9.999983820000000190e-01 3.208855522508699778e+03
9.999984954999999731e-01 3.220069666537699959e+03
9.999980711000000522e-01 3.238779916872500053e+03
9.999987183999999862e-01 3.258396866155000225e+03
9.999988248000000191e-01 3.280390160049400038e+03
9.999986430999999731e-01 3.302870994186399912e+03
9.999987289999999751e-01 3.324858640830399963e+03
9.999987951000000042e-01 3.345161778667300041e+03
9.999991282000000314e-01 3.363395923237399984e+03
9.999986924000000554e-01 3.380312351499399938e+03
9.999990066999999705e-01 3.395990776077099781e+03
3.824467119000000137e-01 1.957271160067700066e+03
3.464520400000000149e-03 0.000000000000000000e+00
5.114712700000000230e-03 0.000000000000000000e+00
4.189534477999999895e-01 1.985338559810099923e+03
9.999944560000000315e-01 3.256485273502400105e+03
8.660205759000000336e-01 2.980272769557100219e+03
2.994298807999999923e-01 1.737398696818300095e+03
8.516210779999999758e-02 1.276118795995500022e+03
4.878140100000000028e-03 0.000000000000000000e+00
2.183392248999999896e-01 1.556892720448500086e+03
7.983179983000000535e-01 2.823620299604200227e+03
5.941606065000000214e-01 2.381258464410199849e+03
4.909533075999999996e-01 2.154996877286399922e+03
1.095842684000000039e-01 1.327159738104099915e+03
3.050375386999999994e-01 1.740126765953800032e+03
3.989259146999999950e-01 1.937975288521500033e+03
6.382961436999999849e-01 2.455576208084100017e+03
5.348101355000000057e-01 2.233595692715300174e+03
4.228856554000000045e-01 1.991657885750500100e+03
3.082653190999999904e-01 1.744452389300400000e+03
3.052410795000000121e-01 1.735716827447500009e+03
3.811791896000000235e-01 1.894801408067299917e+03
4.932330851999999766e-01 2.132603669235099915e+03
5.200060539999999953e-01 2.189976128530299775e+03
4.694004699000000058e-01 2.081725068515299881e+03
3.695628832999999780e-01 1.868378889482700060e+03
3.247709308000000239e-01 1.772049885088699966e+03
2.509232679000000243e-01 1.615192008090599984e+03
4.736635164999999925e-01 2.083512608274700142e+03
4.488101990000000208e-01 2.031853179170899921e+03
4.955365984999999807e-01 2.131946953814499921e+03
3.827998548000000056e-01 1.892773443663000080e+03
4.022052394999999780e-01 1.932827291341000091e+03
2.847494499000000068e-01 1.684919608433499889e+03
4.647594483999999970e-01 2.064104052271000000e+03
3.253072593999999929e-01 1.770613920766699948e+03
9.089870632000000006e-01 3.030428953442899910e+03
9.945574522000000250e-01 3.237582962256300107e+03
5.900927906999999806e-01 2.350633525362400178e+03
2.376742999999999955e-04 0.000000000000000000e+00
2.654539999999999829e-04 0.000000000000000000e+00
2.906048000000000268e-04 0.000000000000000000e+00
2.721134999999999960e-04 0.000000000000000000e+00
2.781557999999999839e-04 0.000000000000000000e+00
2.868254000000000203e-04 0.000000000000000000e+00
2.932963999999999927e-04 0.000000000000000000e+00
2.964692999999999907e-04 0.000000000000000000e+00
2.995747999999999901e-04 0.000000000000000000e+00
3.022783999999999823e-04 0.000000000000000000e+00
3.048667999999999929e-04 0.000000000000000000e+00
3.062235999999999864e-04 0.000000000000000000e+00
3.065454999999999808e-04 0.000000000000000000e+00
7.979609999999999991e-05 0.000000000000000000e+00
3.079555000000000096e-04 0.000000000000000000e+00
3.047352999999999824e-04 0.000000000000000000e+00
3.037885999999999733e-04 0.000000000000000000e+00
2.941633000000000030e-04 0.000000000000000000e+00
2.905610999999999784e-04 0.000000000000000000e+00
2.886745999999999822e-04 0.000000000000000000e+00
2.907229000000000215e-04 0.000000000000000000e+00
2.951728999999999941e-04 0.000000000000000000e+00
2.966277000000000128e-04 0.000000000000000000e+00
2.964409999999999897e-04 0.000000000000000000e+00
2.946194000000000070e-04 0.000000000000000000e+00
2.928610999999999801e-04 0.000000000000000000e+00
2.890991999999999781e-04 0.000000000000000000e+00
2.778004999999999841e-04 0.000000000000000000e+00
2.691195999999999974e-04 0.000000000000000000e+00
2.598181000000000188e-04 0.000000000000000000e+00
2.541929000000000172e-04 0.000000000000000000e+00
2.691575999999999995e-04 0.000000000000000000e+00
2.758998000000000245e-04 0.000000000000000000e+00
2.788162999999999753e-04 0.000000000000000000e+00
2.811569999999999781e-04 0.000000000000000000e+00
2.833612000000000001e-04 0.000000000000000000e+00
2.849762000000000042e-04 0.000000000000000000e+00
2.839011999999999916e-04 0.000000000000000000e+00
2.834372000000000042e-04 0.000000000000000000e+00
2.836952000000000007e-04 0.000000000000000000e+00
2.833283999999999824e-04 0.000000000000000000e+00
2.834372000000000042e-04 0.000000000000000000e+00
2.830611999999999929e-04 0.000000000000000000e+00
2.821537000000000155e-04 0.000000000000000000e+00
2.792601999999999932e-04 0.000000000000000000e+00
2.777763000000000259e-04 0.000000000000000000e+00
9.998312780000000455e-01 3.174895522884699858e+03
9.999983891000000513e-01 3.195128777848300160e+03
9.999983910999999948e-01 3.222103050694599915e+03
9.999977840999999534e-01 3.246127645132699854e+03
9.999976128999999991e-01 3.266047462518300108e+03
9.999993324000000516e-01 3.281656173903700164e+03
9.999975655999999713e-01 3.295369474103600169e+03
9.999992926999999865e-01 3.309596272922499793e+03
9.999988593999999953e-01 3.324614323824599978e+03
9.999977383999999470e-01 3.338659444489299858e+03
8.848910526000000054e-01 3.083553368118999970e+03
4.854619600000000326e-03 0.000000000000000000e+00
2.179191440000000091e-02 1.141564838868999914e+03
4.116143299999999727e-03 0.000000000000000000e+00
8.966822600000000365e-02 1.284388821553500065e+03
6.537369064000000396e-01 2.502722614678199989e+03
3.533346647000000229e-01 1.851645290958000032e+03
5.176107898999999790e-01 2.211572079191099874e+03
1.457952200000000031e-01 1.405621531759800064e+03
2.652557104000000110e-01 1.660411725849500044e+03
2.427899743999999971e-01 1.611234252437300029e+03
5.331172870999999480e-01 2.240098885020000125e+03
4.378480479999999897e-01 2.034912001714500093e+03
4.124259746999999754e-01 1.979957900641099968e+03
1.705652960000000051e-01 1.457172365180100087e+03
3.517059377000000264e-01 1.843632933644000104e+03
3.060421094999999925e-01 1.744723895230300059e+03
3.981716028999999768e-01 1.942396005340500096e+03
3.323917639000000257e-01 1.801205965108699957e+03
3.355094469000000079e-01 1.808084068234999904e+03
2.840067384000000139e-01 1.697638872517899927e+03
2.883757288000000085e-01 1.706565354333899904e+03
2.893956289999999876e-01 1.708195897583500027e+03
3.376892522000000119e-01 1.811273135551200085e+03
3.551589380999999879e-01 1.848720519159800006e+03
3.007620154999999795e-01 1.731629915771600054e+03
3.878778706000000076e-01 1.917383034433300054e+03
2.647006178999999904e-01 1.652840877536800008e+03
4.357889140999999800e-01 2.016775765711699933e+03
3.409660981000000035e-01 1.813435475362399984e+03
3.978715282999999991e-01 1.934037983082700066e+03
3.036053014000000272e-01 1.732624401233099888e+03
3.268579683999999763e-01 1.781229883537800106e+03
3.210453540000000050e-01 1.769049700485300036e+03
1.942811355000000073e-01 1.501387710435800045e+03
4.651882050999999740e-01 2.080213364452200040e+03
1.019006368999999940e-01 1.309176694162400054e+03
7.280424317000000478e-01 2.667902346342400051e+03
5.748697769999999707e-01 2.346539350152499992e+03
2.050145117999999933e-01 1.539085863793399994e+03
2.286970000000000094e-04 0.000000000000000000e+00
2.658528000000000171e-04 0.000000000000000000e+00
2.900638000000000196e-04 0.000000000000000000e+00
2.025647999999999956e-04 0.000000000000000000e+00
1.775295999999999884e-04 0.000000000000000000e+00
1.793048000000000048e-04 0.000000000000000000e+00
2.310060999999999972e-04 0.000000000000000000e+00
2.746956000000000267e-04 0.000000000000000000e+00
2.801595999999999731e-04 0.000000000000000000e+00
2.907966000000000001e-04 0.000000000000000000e+00
2.894149000000000266e-04 0.000000000000000000e+00
2.939222000000000232e-04 0.000000000000000000e+00
2.976855000000000148e-04 0.000000000000000000e+00
3.004856999999999884e-04 0.000000000000000000e+00
3.026176000000000213e-04 0.000000000000000000e+00
3.044804999999999929e-04 0.000000000000000000e+00
3.067184999999999942e-04 0.000000000000000000e+00
3.079860000000000020e-04 0.000000000000000000e+00
3.100037999999999947e-04 0.000000000000000000e+00
1.192539000000000001e-04 0.000000000000000000e+00
3.294401999999999769e-04 0.000000000000000000e+00
3.156624999999999817e-04 0.000000000000000000e+00
3.145073999999999765e-04 0.000000000000000000e+00
3.139948000000000045e-04 0.000000000000000000e+00
3.084588999999999886e-04 0.000000000000000000e+00
3.013145000000000168e-04 0.000000000000000000e+00
3.012399000000000023e-04 0.000000000000000000e+00
2.990108000000000002e-04 0.000000000000000000e+00
2.948866999999999764e-04 0.000000000000000000e+00
2.876571000000000076e-04 0.000000000000000000e+00
2.815067999999999997e-04 0.000000000000000000e+00
2.808266000000000126e-04 0.000000000000000000e+00
2.802125000000000145e-04 0.000000000000000000e+00
2.793434999999999929e-04 0.000000000000000000e+00
2.789126000000000170e-04 0.000000000000000000e+00
2.774556999999999870e-04 0.000000000000000000e+00
2.762560000000000059e-04 0.000000000000000000e+00
2.753799000000000025e-04 0.000000000000000000e+00
2.760263999999999903e-04 0.000000000000000000e+00
2.773914000000000154e-04 0.000000000000000000e+00
2.767965000000000052e-04 0.000000000000000000e+00
2.772761999999999796e-04 0.000000000000000000e+00
2.774901000000000082e-04 0.000000000000000000e+00
2.774733000000000256e-04 0.000000000000000000e+00
2.779163999999999875e-04 0.000000000000000000e+00
2.785654000000000147e-04 0.000000000000000000e+00
9.999988204999999963e-01 3.270742202474199985e+03
9.999991638999999877e-01 3.299272515961200043e+03
9.999991457000000361e-01 3.333423344178700063e+03
9.999988748000000482e-01 3.363922989688399866e+03
9.999989186000000085e-01 3.391751750960800109e+03
9.999990430999999846e-01 3.418012767091499882e+03
9.999992013999999818e-01 3.442514742953000223e+03
9.999990157999999463e-01 3.464855837511399841e+03
9.999992989000000554e-01 3.478145226460800131e+03
9.999987849999999456e-01 3.479757556253699931e+03
9.999989964000000064e-01 3.479096462802800033e+03
4.554130214000000065e-01 2.159323684087799847e+03
3.673734000000000114e-03 0.000000000000000000e+00
6.892184899999999857e-03 0.000000000000000000e+00
3.412685830000000003e-02 1.171744917638500056e+03
2.213464283000000088e-01 1.593354000040500068e+03
1.457214999999999986e-03 0.000000000000000000e+00
4.360082257999999822e-01 2.077399325004500042e+03
5.437834419000000530e-01 2.330490267788799883e+03
2.975896163999999788e-01 1.768554976102200044e+03
5.630162379999999883e-02 1.221198628208300079e+03
1.665063048000000046e-01 1.467960146843099892e+03
2.486510406999999923e-01 1.652676639460599972e+03
3.674617919000000010e-01 1.922991333307699961e+03
3.296675366999999857e-01 1.839149768365399950e+03
1.956042347999999986e-01 1.535626999627799933e+03
1.278015731999999904e-01 1.382314302170100063e+03
1.233622790999999996e-01 1.372204029434599988e+03
2.086572681999999956e-01 1.565549413347800055e+03
2.742818450999999769e-01 1.717148321218599904e+03
2.185698937999999980e-01 1.592337348714700056e+03
1.362492899999999951e-01 1.405059085838599913e+03
1.062059323000000000e-01 1.336464241670099909e+03
1.240279103000000022e-01 1.376956715741700009e+03
2.909118822999999798e-01 1.759570729578699911e+03
2.364961731000000122e-01 1.636249047580500019e+03
1.622708305999999989e-01 1.466192209552800023e+03
9.893827980000000077e-02 1.320826608377999946e+03
1.716150462999999904e-01 1.486841486841700089e+03
2.394813426000000078e-01 1.642557458043700080e+03
2.341472240999999954e-01 1.629308873639299918e+03
1.976680120000000040e-01 1.543136019213299960e+03
3.254360371999999724e-01 1.830789824894600088e+03
2.850658198000000088e-01 1.737469878680100010e+03
2.236278755999999979e-01 1.597492036938700039e+03
8.938155450000000168e-02 1.294444583483500082e+03
2.044357625999999872e-01 1.550643305850599972e+03
2.705326503000000105e-01 1.698120704296600024e+03
2.931984971000000106e-01 1.748746606192399895e+03
1.944999431999999973e-01 1.526994835561999935e+03
2.085540375000000113e-01 1.557094281961200068e+03
2.472634434000000048e-01 1.642300922803100093e+03
2.448553452999999991e-01 1.635657533510800022e+03
9.999991721000000000e-01 3.358831027989100221e+03
1.369168165000000104e-01 1.397948826742700021e+03
2.347950980000000076e-01 1.612374943444199971e+03
4.830641499999999838e-03 0.000000000000000000e+00
4.182962317000000207e-01 2.013180971628399902e+03
5.187057510999999455e-01 2.241182596362300046e+03
2.864466802999999784e-01 1.724964304677800101e+03
1.803093729999999950e-01 1.489492342203300041e+03
1.143574071999999969e-01 1.343842490810000072e+03
2.587270224000000063e-01 1.659006774722799946e+03
3.143854903000000145e-01 1.781682908185000088e+03
3.222984546000000061e-01 1.799017430539500083e+03
2.385141489000000004e-01 1.613507288075599945e+03
2.414200069000000115e-01 1.618127492674399946e+03
2.056281685999999942e-01 1.539311360393099903e+03
2.119317776000000098e-01 1.552953954270300073e+03
1.449267364000000058e-01 1.407626058313599970e+03
1.716900238000000078e-01 1.465643659416899936e+03
1.480465046999999978e-01 1.414437747887800015e+03
2.229523831000000123e-01 1.577198626957100032e+03
1.447346794000000103e-01 1.407530791929599900e+03
1.185945439999999962e-01 1.350720596391799972e+03
7.847055679999999367e-02 1.263828974170799938e+03
1.875800468000000110e-01 1.499916101345200104e+03
1.750570785999999990e-01 1.473463925593400063e+03
1.154985354999999991e-01 1.344553296900699934e+03
4.578109290000000053e-02 1.193616330108900002e+03
1.023918899999999924e-02 1.116865972491400044e+03
4.015328900000000173e-03 0.000000000000000000e+00
8.265109499999999387e-03 0.000000000000000000e+00
2.681978900000000100e-03 0.000000000000000000e+00
5.072451684000000016e-01 2.194091768238799887e+03
6.507247578000000532e-01 2.523084010101300009e+03
2.316758882999999936e-01 1.599757426505600051e+03
2.336299749999999967e-02 1.145295992363699952e+03
5.262771200000000357e-03 1.106106850619200031e+03
1.359511289999999935e-02 1.123862562326999978e+03
1.961041105000000118e-01 1.514585190610300060e+03
3.809107621999999749e-01 1.915624140108599931e+03
1.867336531000000077e-01 1.494817790802999980e+03
7.429153332000000276e-01 2.707542564318699988e+03
5.809213826000000358e-01 2.350453008347799823e+03
5.259589892999999572e-01 2.228354537610900024e+03
1.516725945999999881e-01 1.417192536545999928e+03
1.160591160000000038e-01 1.340040444044300102e+03
1.762858666999999879e-01 1.466738479635499971e+03
4.416605844000000003e-01 2.033692036502400015e+03
4.438024083000000064e-01 2.038152790171300012e+03
4.628043754000000232e-01 2.076253463996200026e+03
3.514581090000000185e-01 1.834418193125500011e+03
3.636084522999999957e-01 1.858288676855700032e+03
2.942320122000000038e-01 1.711865615850500035e+03
8.391914999999999791e-03 1.112254074282499914e+03
1.815340829999999989e-02 1.132483587031500065e+03
1.556253965000000128e-01 1.418703727977899916e+03
4.577918904000000122e-01 2.058531272475599962e+03
4.730970018000000277e-01 2.096631167221300075e+03
2.959583326999999930e-01 1.719674426297299988e+03
1.616829204000000131e-01 1.434427619509900069e+03
1.047259801999999990e-01 1.313821022439600029e+03
2.935894511000000096e-01 1.711559463643699928e+03
3.563412136999999924e-01 1.846496335098999907e+03
3.608670941000000076e-01 1.858073524195400068e+03
2.512467439000000136e-01 1.624929759525600048e+03
2.012502891000000071e-01 1.518296158139299905e+03
2.084395595000000101e-01 1.532819866239200110e+03
2.887514012999999879e-01 1.702737679734899984e+03
3.211625297999999851e-01 1.771807771630999923e+03
3.224273312000000002e-01 1.774240206855999986e+03
3.015715699000000027e-01 1.729481793472800064e+03
2.708262584000000195e-01 1.664166685204899977e+03
2.485282966000000038e-01 1.617141072457000064e+03
2.254095523000000101e-01 1.568265619136599980e+03
2.731377656999999792e-01 1.669594446104000099e+03
2.811730633000000257e-01 1.687364571449000096e+03
2.843189923000000174e-01 1.694802794351800003e+03
2.403075674000000050e-01 1.601670978646400044e+03
2.352354926999999929e-01 1.591029931294599919e+03
2.469411518000000083e-01 1.616147684219299890e+03
2.596271028000000092e-01 1.643525300783099965e+03
2.694261926000000029e-01 1.664808261022699980e+03
2.653421326000000025e-01 1.656401538487400103e+03
2.653937265999999906e-01 1.656657395640499999e+03
2.477541034999999892e-01 1.618796971330900078e+03
2.682329133999999948e-01 1.661689259477700034e+03
2.972594752000000118e-01 1.722720679397900085e+03
3.376889813000000240e-01 1.808285351945100047e+03
2.935382643000000180e-01 1.713040236875800019e+03
3.101577898000000277e-01 1.746236894006900002e+03
3.274330426000000016e-01 1.780790337597399912e+03
3.931808403000000007e-01 1.918908280441700072e+03
3.053984403000000181e-01 1.732645437027900016e+03
3.077744566999999765e-01 1.737188755940899910e+03
2.592876604000000085e-01 1.635149264750700013e+03
3.024968545000000231e-01 1.726592682516600007e+03
2.611413022999999889e-01 1.641126026715799981e+03
9.999989455000000138e-01 3.261118720138299977e+03
4.715133039999999665e-02 1.194789657539100062e+03
2.235429894000000028e-01 1.570053790509999999e+03
3.973785300000000180e-03 0.000000000000000000e+00
3.331396234999999817e-01 1.800857424221899919e+03
5.291028566000000044e-01 2.226694497417799994e+03
3.492608757999999813e-01 1.839744925739800010e+03
3.023450844000000193e-01 1.737988761553099948e+03
1.632386097999999897e-01 1.439472729450099905e+03
3.116995270999999845e-01 1.753807031933399912e+03
3.061499220000000188e-01 1.741671193628299989e+03
4.332830891000000184e-01 2.014949603489099900e+03
2.529159646999999955e-01 1.629293072306699969e+03
2.041302285000000105e-01 1.524827474410300056e+03
1.687307500000000127e-01 1.449223702911700002e+03
2.134624377999999878e-01 1.543362485774800007e+03
2.138513667999999979e-01 1.544356322331700085e+03
2.077218184999999884e-01 1.531539452902999983e+03
1.783719710999999986e-01 1.469326452065500007e+03
1.706114387999999871e-01 1.452483388715500041e+03
1.853259754000000092e-01 1.483083869762800077e+03
1.896214186000000079e-01 1.491865499350300070e+03
1.934064981999999988e-01 1.499627536817700047e+03
2.367209475000000007e-01 1.590895103686699940e+03
1.722810868000000106e-01 1.455144096032599919e+03
8.813554120000000047e-02 1.278407444026599933e+03
1.241684683000000011e-01 1.353173442733000002e+03
2.251604653000000011e-01 1.564346547808600008e+03
2.751807264999999725e-01 1.669815064967400076e+03
2.007684549000000040e-01 1.513318864484999949e+03
8.041263760000000316e-02 1.261427266969599941e+03
5.169141900000000234e-03 1.105436469854699908e+03
5.779581899999999654e-03 1.106610116935700034e+03
1.965083529999999898e-02 1.134714260689700041e+03
1.593042135999999942e-01 1.418593395258199962e+03
2.765643702999999731e-01 1.660055414718500060e+03
9.235351510000000541e-02 1.283114385221399971e+03
8.122774929999999893e-02 1.260431475627000054e+03
1.163596446000000062e-01 1.332168268555900113e+03
3.254695442000000161e-01 1.763120085780800082e+03
9.999986978999999554e-01 3.210385345923799832e+03
9.999980365999999732e-01 3.239008043861099850e+03
5.534000170999999746e-01 2.270858939233899946e+03
6.130638249999999928e-02 1.222378877725599978e+03
2.722991779999999959e-02 1.150843370492799977e+03
1.453935819999999934e-01 1.392913456502200006e+03
6.202482939000000250e-01 2.386830694781199782e+03
6.484533001000000185e-01 2.455151629799100192e+03
4.994408625999999796e-01 2.140827969660700091e+03
2.276210861999999890e-01 1.566544515194699898e+03
1.373397614999999905e-01 1.377191173747299899e+03
1.653782541999999911e-01 1.433387749249500075e+03
1.394276700000000001e-02 1.123057043219700063e+03
2.903544102000000238e-01 1.685879316789099903e+03
5.675695810999999980e-01 2.264329039571200155e+03
5.768330243000000523e-01 2.290163755344599849e+03
3.313828857000000183e-01 1.776932612351700072e+03
2.484527957000000065e-01 1.603774186240400013e+03
1.863198587999999878e-01 1.474573202416800086e+03
2.870137428000000268e-01 1.680503154788199936e+03
4.445539035000000139e-01 2.007604088378599954e+03
3.985480116999999822e-01 1.913323446607500046e+03
3.556190940000000245e-01 1.824344153568800039e+03
2.449906685999999889e-01 1.595035546791800016e+03
2.751783577999999952e-01 1.656593729759799999e+03
3.655988237000000196e-01 1.844001798839499997e+03
3.634313120000000064e-01 1.840814923982399932e+03
3.517011246000000257e-01 1.817686596134800084e+03
3.050689028999999941e-01 1.721850669414500089e+03
2.754666865000000020e-01 1.660924588414399977e+03
2.641527381000000063e-01 1.637484715048600037e+03
2.943823490999999959e-01 1.699825931823600058e+03
3.432563220000000026e-01 1.801063282408099894e+03
3.362675506000000203e-01 1.786102167329700023e+03
3.351770412999999782e-01 1.783115447338100012e+03
3.648159212000000040e-01 1.843639780547699957e+03
3.726638197000000097e-01 1.858438076416900003e+03
3.995335453000000148e-01 1.912870038223300071e+03
3.934532248000000010e-01 1.899799106685800098e+03
3.875073211999999767e-01 1.888451714347299912e+03
3.299087741999999768e-01 1.770677689198000053e+03
3.040557985999999824e-01 1.718304112983599907e+03
2.770611124999999841e-01 1.662699109652600100e+03
2.959862810000000177e-01 1.701511989810599971e+03
3.345338569999999900e-01 1.781431224902099984e+03
3.506420170999999808e-01 1.815152914679800006e+03
3.617637839999999771e-01 1.838424766011100019e+03
2.449697661000000137e-01 1.595774419410299970e+03
4.657072150000000077e-01 2.053849363803100005e+03
1.996376665000000050e-01 1.501928258955299953e+03
8.734110532000000093e-01 2.922390593717299907e+03
9.955553971999999696e-01 3.206935830416699901e+03
5.497983646999999863e-01 2.246394815307300178e+03
2.360410999999999922e-04 0.000000000000000000e+00
2.632371000000000212e-04 0.000000000000000000e+00
2.237777000000000039e-04 0.000000000000000000e+00
2.763466000000000013e-04 0.000000000000000000e+00
2.774690000000000229e-04 0.000000000000000000e+00
2.889699999999999929e-04 0.000000000000000000e+00
2.948327999999999735e-04 0.000000000000000000e+00
2.997632999999999765e-04 0.000000000000000000e+00
3.010380999999999799e-04 0.000000000000000000e+00
3.044308000000000127e-04 0.000000000000000000e+00
3.067316999999999960e-04 0.000000000000000000e+00
3.093370000000000234e-04 0.000000000000000000e+00
3.122579999999999909e-04 0.000000000000000000e+00
3.160330999999999948e-04 0.000000000000000000e+00
3.185668999999999806e-04 0.000000000000000000e+00
3.175839999999999870e-04 0.000000000000000000e+00
3.129826999999999739e-04 0.000000000000000000e+00
3.078240999999999790e-04 0.000000000000000000e+00
3.038407000000000130e-04 0.000000000000000000e+00
3.033045000000000164e-04 0.000000000000000000e+00
3.047098000000000146e-04 0.000000000000000000e+00
3.057243999999999760e-04 0.000000000000000000e+00
3.055212999999999983e-04 0.000000000000000000e+00
3.049808999999999788e-04 0.000000000000000000e+00
3.020225999999999770e-04 0.000000000000000000e+00
3.008926999999999999e-04 0.000000000000000000e+00
3.029001000000000241e-04 0.000000000000000000e+00
3.009927000000000023e-04 0.000000000000000000e+00
2.971410000000000067e-04 0.000000000000000000e+00
2.908602000000000041e-04 0.000000000000000000e+00
2.829194999999999735e-04 0.000000000000000000e+00
2.825543000000000130e-04 0.000000000000000000e+00
2.823236999999999817e-04 0.000000000000000000e+00
2.820923999999999827e-04 0.000000000000000000e+00
2.813708000000000268e-04 0.000000000000000000e+00
2.800389999999999932e-04 0.000000000000000000e+00
2.788655000000000018e-04 0.000000000000000000e+00
2.770561999999999851e-04 0.000000000000000000e+00
2.765465000000000262e-04 0.000000000000000000e+00
2.762516000000000234e-04 0.000000000000000000e+00
2.774365999999999790e-04 0.000000000000000000e+00
2.774661999999999897e-04 0.000000000000000000e+00
2.753246000000000100e-04 0.000000000000000000e+00
2.748172000000000223e-04 0.000000000000000000e+00
2.762616999999999981e-04 0.000000000000000000e+00
2.773998999999999866e-04 0.000000000000000000e+00
9.999991079000000171e-01 3.083491468029999851e+03
9.999978533000000169e-01 3.099346257498899831e+03
9.999986924000000554e-01 3.119691148768699804e+03
9.999985551000000195e-01 3.134711907486499967e+03
9.999982438000000196e-01 3.145112662769000053e+03
9.999989057000000514e-01 3.152816430919100185e+03
9.999992890000000134e-01 3.158821953028099870e+03
9.999983105999999955e-01 3.164005602158899819e+03
9.999982961000000170e-01 3.168381341929400151e+03
9.999990720000000444e-01 3.171802096151699971e+03
9.999983569999999489e-01 3.175131218993899893e+03
9.999992930000000113e-01 3.179232437357300114e+03
9.999976301999999873e-01 3.184302214883100078e+03
9.999993131000000091e-01 3.189618540234399916e+03
9.999990799000000319e-01 3.194875212000200008e+03
9.999987130999999918e-01 3.199753239500800191e+03
9.999992751999999818e-01 3.204016256778500065e+03
9.999970136000000398e-01 3.207901883287199780e+03
3.137294766000000013e-01 1.738309964203300069e+03
3.080616958999999877e-01 1.721109992731400098e+03
2.298545703000000051e-01 1.557781173404599940e+03
4.559710734999999904e-01 2.018710754889900045e+03
6.524604265000000236e-01 2.429792814082600216e+03
8.517492160999999840e-01 2.859410306146899984e+03
6.355494369999999948e-01 2.404638131977700141e+03
5.372246820999999617e-01 2.197380914639600178e+03
3.564969577000000056e-01 1.819486203501099908e+03
3.810960163000000067e-01 1.867455176713300034e+03
4.602764842000000023e-01 2.029033265795299940e+03
5.830084160999999821e-01 2.283888085888399928e+03
6.619668882000000476e-01 2.451321792040399941e+03
6.119853010000000371e-01 2.348175727050399928e+03
5.305629346000000357e-01 2.177371714048400008e+03
4.538868802000000091e-01 2.015839149581499896e+03
4.779924327000000250e-01 2.062607250955600193e+03
5.528288555999999465e-01 2.215001448870999866e+03
6.526383157999999796e-01 2.420674633166700005e+03
6.984028699000000007e-01 2.514471625211199807e+03
6.953302049999999790e-01 2.506579249278100178e+03
6.237144596000000485e-01 2.356908949742999994e+03
5.549813570999999612e-01 2.214180635979600083e+03
4.952860438000000198e-01 2.089998956039799850e+03
5.129462739000000271e-01 2.124642457828299939e+03
4.927152169999999831e-01 2.082107902983099848e+03
6.622307201999999560e-01 2.430849178165000012e+03
5.170664341999999802e-01 2.132691109807100020e+03
8.674075664000000518e-01 2.862928770826500113e+03
9.937408175999999926e-01 3.141880340713700207e+03
9.953918015999999591e-01 3.156671727151399864e+03
7.406652082000000359e-01 2.617502264534899950e+03
2.482380999999999976e-04 0.000000000000000000e+00
2.882009999999999737e-04 0.000000000000000000e+00
2.675368000000000234e-04 0.000000000000000000e+00
2.905768999999999995e-04 0.000000000000000000e+00
2.909950000000000015e-04 0.000000000000000000e+00
2.963325000000000160e-04 0.000000000000000000e+00
2.997063000000000006e-04 0.000000000000000000e+00
3.029883999999999941e-04 0.000000000000000000e+00
3.056263000000000252e-04 0.000000000000000000e+00
3.087275000000000219e-04 0.000000000000000000e+00
3.116796000000000236e-04 0.000000000000000000e+00
3.141622999999999855e-04 0.000000000000000000e+00
3.188080999999999944e-04 0.000000000000000000e+00
3.201866999999999951e-04 0.000000000000000000e+00
3.226800999999999736e-04 0.000000000000000000e+00
3.225476999999999815e-04 0.000000000000000000e+00
3.280131000000000257e-04 0.000000000000000000e+00
3.139608999999999911e-04 0.000000000000000000e+00
3.132389000000000072e-04 0.000000000000000000e+00
3.120002000000000083e-04 0.000000000000000000e+00
3.154472000000000179e-04 0.000000000000000000e+00
3.165360000000000200e-04 0.000000000000000000e+00
3.175450000000000234e-04 0.000000000000000000e+00
3.161834999999999993e-04 0.000000000000000000e+00
3.121085000000000222e-04 0.000000000000000000e+00
3.072958000000000200e-04 0.000000000000000000e+00
3.016952999999999844e-04 0.000000000000000000e+00
2.958351000000000231e-04 0.000000000000000000e+00
2.908367000000000135e-04 0.000000000000000000e+00
2.857194000000000075e-04 0.000000000000000000e+00
2.805435000000000220e-04 0.000000000000000000e+00
2.805126999999999816e-04 0.000000000000000000e+00
2.810342000000000070e-04 0.000000000000000000e+00
2.824289000000000226e-04 0.000000000000000000e+00
2.820181999999999962e-04 0.000000000000000000e+00
2.829616000000000184e-04 0.000000000000000000e+00
2.833522000000000211e-04 0.000000000000000000e+00
2.835598000000000155e-04 0.000000000000000000e+00
1.965738999999999985e-04 0.000000000000000000e+00
2.873557999999999907e-04 0.000000000000000000e+00
2.845284000000000116e-04 0.000000000000000000e+00
2.858789000000000252e-04 0.000000000000000000e+00
2.894675999999999998e-04 0.000000000000000000e+00
2.920949999999999740e-04 0.000000000000000000e+00
2.941013000000000026e-04 0.000000000000000000e+00
2.939492000000000146e-04 0.000000000000000000e+00
9.999985323000000204e-01 3.004138355789600155e+03
9.999992546000000537e-01 3.014957856405999792e+03
9.999991212000000074e-01 3.037596718486699956e+03
9.999994574999999664e-01 3.058516680033199918e+03
9.999991201000000274e-01 3.076516813088800063e+03
9.999988649000000063e-01 3.090961629474199981e+03
9.999982642000000421e-01 3.102447254949800026e+03
9.999981074999999553e-01 3.111557097698099824e+03
9.999981459000000239e-01 3.116781199942100102e+03
9.999989850999999597e-01 3.117822253765999903e+03
9.999990859999999815e-01 3.118163599775300099e+03
9.999990052999999657e-01 3.121368319269100084e+03
9.999992161999999851e-01 3.127392358641900046e+03
9.999988140000000136e-01 3.132896041786500064e+03
9.999990718000000278e-01 3.137857189709900013e+03
9.999974724000000315e-01 3.142300941570099894e+03
9.999985751000000089e-01 3.146258451210099793e+03
9.999988439000000451e-01 3.149761349378799878e+03
9.999983462000000545e-01 3.152840235663899875e+03
9.999987187000000111e-01 3.155524189103400204e+03
9.999989127999999727e-01 3.158508006630299860e+03
9.999988785000000213e-01 3.162532346133799820e+03
9.999975644999999913e-01 3.167377509931300210e+03
9.999987041000000243e-01 3.172792279029300062e+03
9.999988211000000460e-01 3.180328378068500115e+03
9.999981139000000407e-01 3.190645950873300080e+03
9.999989403000000276e-01 3.201057792309699835e+03
9.999990734999999464e-01 3.208643020744600108e+03
9.999986362999999656e-01 3.212961977744600063e+03
9.999980461999999903e-01 3.216485977283100056e+03
9.999980939999999485e-01 3.219698275669300074e+03
9.999976704999999910e-01 3.223070740254599968e+03
9.999978429000000446e-01 3.226703099597500113e+03
6.783975798000000390e-01 2.523007000052500189e+03
4.184608067000000209e-01 1.962288028963999977e+03
3.527188660999999725e-01 1.819435532559700050e+03
4.038506472999999763e-01 1.922840643895299991e+03
6.023025618999999775e-01 2.340114912025199828e+03
7.482459300999999563e-01 2.657134189823399993e+03
6.887199079000000390e-01 2.534347301278799932e+03
6.083754510000000115e-01 2.362822550682500150e+03
5.012877471000000140e-01 2.133580635593199986e+03
4.743000108000000048e-01 2.074178042471699882e+03
5.036201605000000248e-01 2.134159183930799827e+03
6.425062461999999641e-01 2.428502304337199803e+03
5.853964684000000362e-01 2.308838298680299886e+03
6.372977880000000317e-01 2.420380930124899805e+03
9.938060422000000171e-01 3.199653592642000149e+03
9.942098495000000202e-01 3.214873211456800163e+03
7.224850480000000186e-01 2.624249043285799871e+03
2.511185999999999779e-04 0.000000000000000000e+00
2.923997999999999918e-04 0.000000000000000000e+00
2.557230999999999979e-04 0.000000000000000000e+00
2.781538000000000066e-04 0.000000000000000000e+00
2.831441999999999987e-04 0.000000000000000000e+00
2.918458999999999767e-04 0.000000000000000000e+00
2.971043000000000143e-04 0.000000000000000000e+00
3.002292000000000155e-04 0.000000000000000000e+00
3.031724000000000181e-04 0.000000000000000000e+00
3.051374999999999834e-04 0.000000000000000000e+00
3.076469999999999769e-04 0.000000000000000000e+00
3.109721999999999769e-04 0.000000000000000000e+00
3.125979999999999774e-04 0.000000000000000000e+00
3.154442000000000248e-04 0.000000000000000000e+00
3.164625999999999811e-04 0.000000000000000000e+00
3.181907000000000095e-04 0.000000000000000000e+00
3.203128999999999872e-04 0.000000000000000000e+00
3.203643000000000051e-04 0.000000000000000000e+00
3.283362999999999755e-04 0.000000000000000000e+00
2.192530000000000097e-04 0.000000000000000000e+00
3.225754999999999747e-04 0.000000000000000000e+00
3.217192999999999811e-04 0.000000000000000000e+00
3.212604999999999779e-04 0.000000000000000000e+00
3.186740000000000189e-04 0.000000000000000000e+00
3.133435000000000061e-04 0.000000000000000000e+00
3.086246999999999862e-04 0.000000000000000000e+00
3.019564000000000080e-04 0.000000000000000000e+00
2.952391000000000173e-04 0.000000000000000000e+00
2.902879000000000028e-04 0.000000000000000000e+00
2.842605000000000002e-04 0.000000000000000000e+00
2.792377000000000184e-04 0.000000000000000000e+00
2.787236000000000227e-04 0.000000000000000000e+00
2.794086000000000204e-04 0.000000000000000000e+00
2.788903999999999819e-04 0.000000000000000000e+00
2.788496000000000009e-04 0.000000000000000000e+00
2.795564000000000057e-04 0.000000000000000000e+00
2.789770000000000227e-04 0.000000000000000000e+00
2.797790999999999993e-04 0.000000000000000000e+00
2.801554999999999844e-04 0.000000000000000000e+00
2.779373999999999929e-04 0.000000000000000000e+00
2.799829999999999789e-04 0.000000000000000000e+00
2.797081000000000198e-04 0.000000000000000000e+00
2.800211000000000150e-04 0.000000000000000000e+00
2.806055000000000224e-04 0.000000000000000000e+00
2.808431000000000013e-04 0.000000000000000000e+00
2.809118000000000097e-04 0.000000000000000000e+00
9.999993520000000080e-01 3.279354219683999872e+03
9.999990991999999634e-01 3.299100893624499804e+03
9.999981865999999497e-01 3.330163598826699854e+03
9.999985623999999573e-01 3.359525822470000094e+03
9.999985101999999682e-01 3.388323716192699976e+03
9.999983772999999632e-01 3.416718671983499917e+03
9.999991945999999743e-01 3.443640256163199865e+03
9.999991837999999689e-01 3.467799393329099985e+03
9.999991887000000412e-01 3.488711966655299875e+03
9.999981803999999919e-01 3.507229452430599849e+03
9.999977745999999446e-01 3.523684923657100171e+03
9.999986743000000011e-01 3.538409158915299940e+03
9.999992529000000241e-01 3.550713145670600170e+03
4.871394499999999982e-03 0.000000000000000000e+00
7.599790799999999770e-03 0.000000000000000000e+00
1.963352800000000078e-03 0.000000000000000000e+00
3.351551199999999991e-03 0.000000000000000000e+00
8.864476839999999580e-01 3.188134610754099867e+03
1.838398746000000084e-01 1.521364387366199935e+03
1.240885141000000053e-01 1.380896458676100110e+03
1.259814989999999933e-02 1.123608298213099943e+03
2.934276298999999866e-01 1.766871550108000065e+03
4.313884825000000034e-01 2.087955427283699919e+03
3.838801366999999853e-01 1.979325346610999986e+03
1.569990058000000077e-01 1.453996338461899995e+03
1.471887162999999943e-01 1.429882537192399923e+03
2.388336550000000058e-01 1.637862297031700109e+03
3.471346838000000101e-01 1.885866266495100035e+03
3.267361313000000100e-01 1.839694101620000083e+03
2.297024984999999908e-01 1.617096630890400093e+03
1.862209894000000088e-01 1.517122391564000054e+03
2.173858573000000127e-01 1.587527815675500051e+03
2.713170591999999881e-01 1.710986064974900046e+03
2.498507822000000100e-01 1.663139570962300013e+03
1.824905692000000079e-01 1.509728443141699927e+03
1.669375493999999960e-01 1.473922201322799992e+03
2.194047057000000078e-01 1.593046716878199959e+03
2.878369154000000041e-01 1.749685824980299913e+03
2.305737093000000126e-01 1.619052931919999992e+03
1.700975544999999978e-01 1.480704005107199919e+03
1.616670104000000052e-01 1.460911687204999907e+03
2.289115814999999887e-01 1.613482924200699927e+03
2.452136709999999942e-01 1.650833696658000008e+03
2.497983676999999958e-01 1.661565709121400005e+03
1.210755322000000023e-01 1.368516628932000003e+03
3.197647558000000223e-01 1.819831581133699956e+03
9.548476679999999550e-02 1.310197422541300057e+03
6.260095374999999907e-01 2.526823355891299798e+03
5.415531212999999955e-01 2.340917992042299829e+03
1.322453913999999953e-01 1.396870961008999984e+03
2.308367999999999987e-04 0.000000000000000000e+00
2.636722999999999996e-04 0.000000000000000000e+00
2.294991000000000132e-04 0.000000000000000000e+00
1.923223000000000001e-04 0.000000000000000000e+00
2.027208999999999923e-04 0.000000000000000000e+00
1.798516000000000112e-04 0.000000000000000000e+00
2.873396999999999757e-04 0.000000000000000000e+00
2.696508000000000238e-04 0.000000000000000000e+00
2.804398000000000047e-04 0.000000000000000000e+00
2.905960999999999874e-04 0.000000000000000000e+00
2.876962000000000052e-04 0.000000000000000000e+00
2.911634999999999983e-04 0.000000000000000000e+00
2.953066999999999758e-04 0.000000000000000000e+00
2.982428999999999766e-04 0.000000000000000000e+00
3.011212999999999997e-04 0.000000000000000000e+00
3.020578000000000000e-04 0.000000000000000000e+00
3.034391999999999797e-04 0.000000000000000000e+00
3.048271000000000075e-04 0.000000000000000000e+00
3.064693999999999969e-04 0.000000000000000000e+00
3.070721999999999905e-04 0.000000000000000000e+00
3.083666999999999897e-04 0.000000000000000000e+00
3.089157999999999943e-04 0.000000000000000000e+00
3.094546000000000102e-04 0.000000000000000000e+00
3.092996999999999891e-04 0.000000000000000000e+00
3.061041000000000022e-04 0.000000000000000000e+00
3.024866999999999985e-04 0.000000000000000000e+00
3.058458000000000118e-04 0.000000000000000000e+00
3.038647000000000114e-04 0.000000000000000000e+00
2.993448000000000007e-04 0.000000000000000000e+00
2.938716999999999870e-04 0.000000000000000000e+00
2.856973999999999863e-04 0.000000000000000000e+00
2.854180999999999906e-04 0.000000000000000000e+00
2.843427999999999841e-04 0.000000000000000000e+00
2.835256000000000083e-04 0.000000000000000000e+00
2.831175000000000011e-04 0.000000000000000000e+00
2.826271000000000100e-04 0.000000000000000000e+00
2.819211999999999868e-04 0.000000000000000000e+00
2.817415999999999996e-04 0.000000000000000000e+00
2.808724000000000181e-04 0.000000000000000000e+00
2.805660999999999767e-04 0.000000000000000000e+00
2.798721999999999798e-04 0.000000000000000000e+00
2.793194999999999944e-04 0.000000000000000000e+00
2.803204000000000004e-04 0.000000000000000000e+00
2.776251000000000196e-04 0.000000000000000000e+00
2.757840000000000009e-04 0.000000000000000000e+00
2.759568999999999802e-04 0.000000000000000000e+00
9.999982779999999627e-01 3.320973107194300155e+03
9.999988270999999873e-01 3.352706583129299815e+03
9.999979354000000376e-01 3.386409478170499824e+03
9.999989819000000280e-01 3.413451032906899854e+03
9.999985934999999770e-01 3.433931543223000062e+03
9.999990871999999698e-01 3.449114222296199841e+03
9.999990772000000305e-01 3.460491348724300224e+03
9.999992050999999549e-01 3.469413726113999928e+03
9.999993916999999621e-01 3.476609895908200087e+03
9.999973288000000293e-01 3.481992394119899927e+03
1.426060699999999980e-02 1.127590979941400064e+03
4.675295900000000192e-03 0.000000000000000000e+00
1.678363249999999945e-02 1.132109582834299999e+03
1.396739540000000064e-02 1.125374465452300001e+03
3.674614507000000252e-01 1.898829810990399892e+03
8.140040109999999718e-01 2.903495956838799884e+03
6.595148467000000458e-01 2.560010317740200207e+03
2.777199537999999746e-01 1.703947010529999943e+03
6.751112820000000625e-02 1.241167467719400065e+03
7.031631550000000397e-02 1.246327348653499939e+03
3.342620386999999860e-01 1.819237071682099895e+03
5.739997206000000407e-01 2.354120306236799934e+03
4.134209298000000032e-01 2.001587908873900005e+03
2.178880337999999917e-01 1.569605572211600020e+03
1.464445005999999994e-01 1.411906392535199984e+03
3.939079232000000097e-01 1.951926155025000071e+03
4.180264445999999912e-01 2.006110898120299908e+03
3.759583966000000221e-01 1.913578055812100047e+03
2.028830399000000062e-01 1.533376484757199933e+03
3.532631254999999970e-01 1.859702557487499917e+03
3.228345655000000036e-01 1.792447302640799990e+03
3.776881489000000203e-01 1.911379989320799950e+03
3.284124488999999869e-01 1.802246807358199931e+03
2.948028340000000136e-01 1.726372650627600024e+03
3.994263570000000096e-01 1.950106929302199887e+03
4.561140928999999899e-01 2.072509021231399856e+03
3.941941867000000044e-01 1.938180541995699969e+03
3.070008156999999849e-01 1.748859650010399946e+03
2.846795265000000019e-01 1.699493284727700029e+03
3.003814389000000196e-01 1.731954365674700057e+03
3.492674070999999825e-01 1.836235504284399894e+03
3.575938558000000267e-01 1.854199705475100018e+03
3.487381688999999785e-01 1.835099369245400112e+03
3.403555259000000111e-01 1.816534519358099942e+03
2.303223959000000043e-01 1.580221486057700076e+03
5.003688402000000535e-01 2.156850417993399788e+03
2.482415460999999879e-01 1.616773509841900022e+03
8.590766604999999778e-01 2.942254730936399937e+03
9.951749496999999778e-01 3.265319289242700052e+03
4.653946898999999915e-01 2.093925522439400083e+03
2.332210000000000088e-04 0.000000000000000000e+00
2.632259999999999765e-04 0.000000000000000000e+00
1.783637000000000080e-04 0.000000000000000000e+00
2.783908999999999776e-04 0.000000000000000000e+00
2.776651999999999788e-04 0.000000000000000000e+00
2.862928999999999843e-04 0.000000000000000000e+00
2.932124000000000254e-04 0.000000000000000000e+00
2.965016999999999805e-04 0.000000000000000000e+00
2.994502999999999813e-04 0.000000000000000000e+00
3.025023999999999855e-04 0.000000000000000000e+00
3.055547000000000037e-04 0.000000000000000000e+00
3.071368999999999900e-04 0.000000000000000000e+00
3.111225999999999814e-04 0.000000000000000000e+00
3.054325000000000204e-04 0.000000000000000000e+00
3.102574999999999886e-04 0.000000000000000000e+00
2.978685000000000230e-04 0.000000000000000000e+00
2.861922000000000142e-04 0.000000000000000000e+00
1.917614999999999901e-04 0.000000000000000000e+00
1.904356999999999968e-04 0.000000000000000000e+00
2.968991000000000251e-04 0.000000000000000000e+00
2.997559000000000009e-04 0.000000000000000000e+00
2.942000999999999753e-04 0.000000000000000000e+00
2.939220000000000092e-04 0.000000000000000000e+00
2.896676999999999846e-04 0.000000000000000000e+00
2.936316000000000230e-04 0.000000000000000000e+00
2.904464000000000047e-04 0.000000000000000000e+00
2.843465999999999789e-04 0.000000000000000000e+00
2.766794000000000263e-04 0.000000000000000000e+00
2.683453000000000140e-04 0.000000000000000000e+00
2.592168999999999745e-04 0.000000000000000000e+00
2.512438000000000084e-04 0.000000000000000000e+00
2.511286000000000269e-04 0.000000000000000000e+00
2.505246999999999834e-04 0.000000000000000000e+00
2.531519999999999777e-04 0.000000000000000000e+00
2.569540999999999731e-04 0.000000000000000000e+00
2.591307999999999958e-04 0.000000000000000000e+00
2.609852999999999761e-04 0.000000000000000000e+00
2.619640000000000011e-04 0.000000000000000000e+00
2.629188999999999875e-04 0.000000000000000000e+00
2.634903999999999870e-04 0.000000000000000000e+00
2.638531999999999965e-04 0.000000000000000000e+00
2.634482999999999964e-04 0.000000000000000000e+00
2.631892000000000042e-04 0.000000000000000000e+00
2.537436000000000010e-04 0.000000000000000000e+00
2.457889000000000211e-04 0.000000000000000000e+00
2.449824999999999876e-04 0.000000000000000000e+00
1.848650799999999915e-03 0.000000000000000000e+00
2.123598899999999852e-03 0.000000000000000000e+00
2.143788499999999941e-03 0.000000000000000000e+00
2.364065600000000034e-03 0.000000000000000000e+00
2.854039400000000191e-03 0.000000000000000000e+00
4.516624300000000002e-03 0.000000000000000000e+00
9.299792618000000122e-01 3.093300062830499883e+03
9.991147982000000427e-01 3.270376162830700196e+03
9.999988989000000439e-01 3.298194739241800107e+03
8.137921339000000476e-01 2.894157643243800067e+03
4.553230899999999998e-03 0.000000000000000000e+00
8.527793800000000798e-03 0.000000000000000000e+00
2.742706900000000010e-03 0.000000000000000000e+00
1.041000480000000075e-02 1.116868029719599917e+03
3.142747859000000199e-01 1.766089220076300080e+03
2.534727561999999823e-01 1.637188546109900017e+03
3.367802599999999806e-03 0.000000000000000000e+00
2.781794537000000234e-01 1.686526176158299904e+03
3.266747422999999872e-01 1.791455396081699973e+03
2.815458390999999727e-01 1.695103902416100027e+03
1.891949336000000037e-01 1.496832256236900093e+03
1.731355155000000035e-01 1.461713063679899960e+03
2.842093038999999877e-01 1.698185271022000052e+03
2.525401246000000266e-01 1.630448900580800000e+03
2.879221030999999931e-01 1.706093727702600063e+03
1.949853059999999971e-01 1.507679127781799934e+03
2.105500083999999883e-01 1.540229767771199931e+03
2.009412891000000034e-01 1.518976664316199958e+03
2.861543037000000012e-01 1.699124196904100017e+03
3.168749771000000104e-01 1.764148737159499888e+03
3.126832916999999767e-01 1.754736895583600017e+03
2.590501008000000160e-01 1.639795806112899982e+03
2.427021128000000083e-01 1.603871174916899918e+03
2.626869224000000225e-01 1.644778749529300057e+03
3.255075390000000124e-01 1.776558986366100044e+03
3.551383456000000161e-01 1.838821194919300069e+03
3.332350612000000156e-01 1.792112805060000028e+03
2.922297707000000022e-01 1.705036771519700096e+03
2.523993636999999901e-01 1.620443716221200020e+03
2.750587736999999811e-01 1.667046746375500106e+03
3.108952347000000227e-01 1.741398792747600055e+03
3.605702634999999878e-01 1.845218265475700036e+03
3.522752585000000214e-01 1.827290424770400023e+03
3.322447319999999871e-01 1.784604132995699956e+03
2.987571901000000141e-01 1.714064429664799945e+03
2.800820588999999861e-01 1.675101301523699931e+03
2.591498958999999824e-01 1.631798383969799943e+03
2.575845239999999814e-01 1.629192300887500096e+03
2.577150020999999791e-01 1.630525512292399981e+03
2.619772678999999771e-01 1.640941597945100057e+03
2.283403834999999937e-01 1.571514236955099932e+03
2.318169026000000132e-01 1.579560561584800098e+03
2.493493572999999908e-01 1.617094245624799896e+03
9.999987068000000257e-01 3.257215634498600139e+03
2.124640043000000089e-01 1.546041071095799907e+03
3.087254474000000193e-01 1.751408508513899960e+03
4.608964999999999590e-03 0.000000000000000000e+00
2.844242703000000039e-01 1.695696560965199978e+03
4.277872118000000112e-01 2.004758091153099940e+03
3.417970476000000146e-01 1.822181811582800037e+03
3.119805522999999914e-01 1.757941282450799918e+03
1.966942240000000008e-01 1.509832092317499928e+03
3.458741002999999870e-01 1.825260494188700022e+03
3.296732388999999985e-01 1.790903768065800023e+03
3.789459327999999960e-01 1.898258184620799966e+03
1.588439519000000022e-01 1.429848484436199897e+03
1.972526951999999945e-01 1.511289811365099922e+03
1.544045280999999936e-01 1.420746996703700006e+03
2.200188567999999956e-01 1.560927379580700062e+03
1.784601851000000017e-01 1.473450181251899949e+03
1.559355098999999911e-01 1.426136007407099896e+03
9.208185369999999370e-02 1.290391776559200025e+03
2.041310279999999922e-02 1.138089339197699928e+03
1.342737180000000072e-02 1.123249646080399998e+03
1.074562169999999928e-02 1.117543838075900112e+03
9.752211699999999150e-03 1.115403928791399949e+03
1.820773927000000070e-01 1.480213252683500059e+03
8.320445292999999465e-01 2.898647774892900088e+03
5.619910596999999619e-01 2.312451424020900049e+03
1.925880819999999938e-01 1.507329980708600033e+03
4.040030800000000283e-03 0.000000000000000000e+00
7.739623959999999969e-02 1.257973474026199938e+03
4.256729537000000230e-01 2.000300796167699900e+03
3.423363750999999788e-01 1.824076406934199895e+03
2.930927299000000152e-01 1.720720880389100103e+03
6.929517690000000507e-02 1.242499982936200013e+03
4.205650589999999911e-02 1.184521656287699898e+03
5.068920479999999840e-02 1.202867445101999920e+03
2.551050945000000181e-01 1.640591012978100025e+03
4.572490774999999896e-01 2.081423279050499787e+03
2.785882302000000088e-01 1.694485918766800069e+03
1.654655754000000090e-01 1.449471208827199916e+03
8.532379910000000012e-02 1.276777863053499914e+03
2.766396280999999790e-01 1.686703273199700106e+03
5.418952692999999821e-01 2.267535955986500085e+03
3.457979449999999955e-01 1.842026872010100078e+03
2.132750615000000016e-01 1.554425420104199929e+03
8.755459120000000373e-02 1.282876057436099927e+03
1.445391571000000097e-01 1.405628083616900085e+03
2.455137595999999922e-01 1.624530732781900042e+03
3.322361161999999868e-01 1.814491127416300060e+03
3.186656050000000184e-01 1.786315334040499920e+03
2.092259633999999924e-01 1.547696403927699976e+03
1.582564625000000003e-01 1.436419061945400017e+03
1.801537138000000038e-01 1.483302118434899967e+03
6.238905500000000055e-03 1.108170857051700068e+03
1.538337650000000043e-02 1.127629671723299907e+03
2.080760611999999954e-01 1.540098269413899970e+03
4.685442692999999825e-01 2.107723803551600213e+03
3.392764166000000192e-01 1.827919174169800044e+03
2.290479364000000129e-01 1.587804842398800020e+03
1.216093917999999940e-01 1.355032571326400102e+03
1.687752361000000034e-01 1.455289280596500021e+03
3.479978073000000172e-01 1.841578924983300112e+03
3.324357671000000014e-01 1.809166933359399991e+03
2.960864936000000003e-01 1.730755903164900019e+03
1.748576920999999895e-01 1.468522235961200067e+03
1.968885958999999908e-01 1.514552038917099935e+03
2.372329314999999939e-01 1.600092139135700108e+03
3.232217068000000082e-01 1.784714779406999924e+03
2.879960779999999887e-01 1.709468902510499902e+03
2.492684928999999994e-01 1.626467488988100058e+03
1.813732992000000044e-01 1.480738929843799951e+03
2.038234485000000040e-01 1.528257299702300088e+03
2.454383397000000078e-01 1.616974574531300050e+03
3.012934890999999782e-01 1.736831983454500005e+03
2.807744200000000245e-01 1.692759308361200056e+03
2.640809525000000213e-01 1.656425779616999989e+03
2.393195445999999893e-01 1.602013847225799964e+03
2.845251348999999763e-01 1.696006365693900079e+03
3.551243642999999950e-01 1.844290526649200046e+03
3.686022709999999813e-01 1.872012621645500076e+03
3.250348048000000212e-01 1.779562464380300071e+03
2.123688656000000119e-01 1.540924757221900109e+03
1.929264568999999874e-01 1.499656705262500054e+03
2.252053015999999908e-01 1.567236039745800099e+03
3.175943304000000134e-01 1.761391116503900093e+03
4.037556357000000040e-01 1.942812982451700009e+03
4.017517943999999730e-01 1.937287971102299935e+03
3.601108887000000203e-01 1.848328943085100036e+03
2.679592776999999981e-01 1.653898512540100000e+03
2.050833700999999953e-01 1.521833213168499924e+03
2.640448615000000054e-01 1.645716542108099929e+03
2.372596922999999913e-01 1.589283553601399944e+03
3.544560357000000050e-01 1.835705828000300016e+03
3.478184237999999984e-01 1.821871419888700075e+03
3.493336711999999733e-01 1.824775050763099898e+03
3.144029795000000127e-01 1.750250664524600097e+03
3.296025067999999725e-01 1.781032024827999976e+03
9.999990006000000209e-01 3.232581610752300094e+03
3.225344282000000007e-01 1.771073664570199981e+03
4.303299628000000210e-01 1.996856582028500043e+03
7.786814409999999465e-02 1.255133381550100012e+03
3.663144159999999760e-01 1.850259277450499894e+03
5.199242603999999490e-01 2.170248294516599799e+03
6.410623763999999669e-01 2.427289051576499787e+03
5.906742232999999676e-01 2.321980032508200111e+03
3.667792806999999877e-01 1.849852219275900097e+03
3.687147640999999809e-01 1.852202699643399910e+03
2.866210203999999817e-01 1.681319695482600082e+03
5.436757587999999641e-01 2.219885427230599817e+03
4.330976069999999817e-02 1.182965963607000049e+03
4.571600000000000208e-04 0.000000000000000000e+00
3.914798000000000258e-04 0.000000000000000000e+00
2.135233999999999960e-04 0.000000000000000000e+00
3.027648000000000188e-04 0.000000000000000000e+00
2.826743999999999850e-04 0.000000000000000000e+00
3.096587000000000037e-04 0.000000000000000000e+00
3.077606000000000092e-04 0.000000000000000000e+00
3.115475000000000254e-04 0.000000000000000000e+00
2.928539000000000185e-04 0.000000000000000000e+00
2.276285999999999978e-04 0.000000000000000000e+00
2.557910999999999844e-04 0.000000000000000000e+00
1.055692300000000104e-03 0.000000000000000000e+00
2.274035599999999976e-03 0.000000000000000000e+00
2.835678099999999931e-03 0.000000000000000000e+00
9.178100000000000234e-04 0.000000000000000000e+00
1.268828600000000044e-03 0.000000000000000000e+00
2.790361199999999951e-03 0.000000000000000000e+00
6.218219999999999997e-03 0.000000000000000000e+00
6.113515199999999990e-03 0.000000000000000000e+00
2.823646689000000043e-01 1.685452972925299946e+03
5.156246986000000421e-01 2.186374544057499861e+03
1.903848623999999934e-01 1.496702000243300063e+03
1.598590587000000007e-01 1.432256857021699943e+03
5.800245359999999656e-02 1.216867911643400021e+03
1.891063685999999910e-01 1.493648532108599966e+03
3.146149285000000018e-01 1.761684892178999917e+03
3.083523217999999955e-01 1.748321740475900015e+03
2.861079024000000026e-01 1.698106653309100011e+03
5.500792442999999921e-01 2.260627300283899785e+03
4.118073979999999912e-01 1.964689644108799939e+03
3.024913431999999847e-01 1.732160347635199969e+03
9.831671520000000164e-02 1.300421783943500031e+03
1.748494076999999869e-01 1.460306720487699977e+03
2.920731648000000069e-01 1.707172627140600071e+03
3.938491858000000012e-01 1.923895685023700025e+03
3.611466050000000094e-01 1.854883889041600014e+03
2.922527739999999929e-01 1.708188825146799900e+03
2.615468652999999866e-01 1.642673573919699948e+03
2.255130425999999910e-01 1.566431891322999945e+03
6.857877800000000343e-03 1.109027313623600094e+03
2.934027919999999956e-02 1.155471027241100046e+03
1.956407394000000133e-01 1.500954789565600095e+03
4.697206349999999975e-01 2.082429788271299913e+03
3.571152476000000187e-01 1.847578578880599935e+03
2.162695941999999982e-01 1.549968730149199928e+03
9.044620039999999583e-02 1.284519338426300010e+03
8.867139139999999364e-02 1.280756804336200048e+03
2.219184849999999987e-01 1.562935609422700054e+03
2.551131386000000112e-01 1.635944528366899931e+03
2.443867493999999918e-01 1.615186656849399924e+03
1.554908463999999935e-01 1.425882139170799974e+03
1.548663610000000079e-01 1.424883810421800035e+03
1.506353998000000138e-01 1.416248917585199933e+03
2.131158740000000107e-01 1.551311207570599890e+03
2.018406124000000079e-01 1.528456056556700105e+03
1.883178426000000072e-01 1.500485628449300066e+03
1.523705958000000082e-01 1.423593688996799983e+03
1.506533173999999864e-01 1.420548373627699902e+03
1.581406650999999941e-01 1.437549834921599995e+03
1.669944168999999978e-01 1.457673134230999949e+03
1.608043617000000092e-01 1.444951776980800105e+03
1.559982997999999899e-01 1.435032585628800007e+03
1.559140783999999891e-01 1.435247051148799983e+03
1.720120282000000000e-01 1.470876115425599892e+03
1.821002093999999905e-01 1.493408037221599898e+03
1.798826279000000083e-01 1.488900960974599911e+03
1.677648264000000111e-01 1.462519170066000015e+03
1.590949322999999915e-01 1.443585804611700041e+03
1.636025999000000064e-01 1.453583319372399956e+03
1.718190397000000091e-01 1.471756574628200042e+03
1.815489654000000119e-01 1.493255358954100075e+03
1.841865421999999974e-01 1.499050271944099904e+03
1.891347604999999987e-01 1.509806564296299939e+03
2.443803978000000099e-01 1.631597206615600044e+03
1.267964927000000130e-01 1.372342842368100037e+03
3.233379781999999869e-01 1.805022598286599987e+03
2.648920420000000150e-02 1.152537216724899963e+03
6.912716148999999977e-01 2.627800837803300055e+03
6.153764550000000444e-01 2.467551985467000122e+03
1.936219143000000031e-01 1.522091062915000066e+03
2.323185000000000018e-04 0.000000000000000000e+00
2.640308999999999864e-04 0.000000000000000000e+00
1.952539000000000043e-04 0.000000000000000000e+00
2.614841999999999926e-04 0.000000000000000000e+00
2.583381000000000262e-04 0.000000000000000000e+00
2.774472000000000158e-04 0.000000000000000000e+00
2.824109999999999902e-04 0.000000000000000000e+00
2.878711999999999959e-04 0.000000000000000000e+00
2.934880000000000063e-04 0.000000000000000000e+00
2.975302999999999997e-04 0.000000000000000000e+00
3.010301999999999965e-04 0.000000000000000000e+00
3.030945999999999966e-04 0.000000000000000000e+00
3.056299000000000060e-04 0.000000000000000000e+00
3.076897999999999894e-04 0.000000000000000000e+00
3.097811000000000011e-04 0.000000000000000000e+00
3.133159000000000269e-04 0.000000000000000000e+00
3.130892000000000245e-04 0.000000000000000000e+00
3.136815000000000154e-04 0.000000000000000000e+00
3.124989999999999908e-04 0.000000000000000000e+00
3.157750000000000183e-04 0.000000000000000000e+00
3.161142999999999831e-04 0.000000000000000000e+00
3.195501000000000222e-04 0.000000000000000000e+00
3.157993000000000106e-04 0.000000000000000000e+00
3.147544000000000166e-04 0.000000000000000000e+00
3.110311000000000044e-04 0.000000000000000000e+00
3.048567000000000182e-04 0.000000000000000000e+00
3.095961000000000156e-04 0.000000000000000000e+00
3.065963999999999907e-04 0.000000000000000000e+00
2.996774999999999916e-04 0.000000000000000000e+00
2.907152999999999777e-04 0.000000000000000000e+00
2.830369999999999804e-04 0.000000000000000000e+00
2.825575000000000200e-04 0.000000000000000000e+00
2.816648999999999737e-04 0.000000000000000000e+00
2.820799999999999827e-04 0.000000000000000000e+00
2.823230000000000140e-04 0.000000000000000000e+00
2.833646000000000212e-04 0.000000000000000000e+00
2.844249000000000083e-04 0.000000000000000000e+00
2.852711999999999869e-04 0.000000000000000000e+00
2.836811999999999971e-04 0.000000000000000000e+00
2.830115000000000126e-04 0.000000000000000000e+00
2.826980999999999895e-04 0.000000000000000000e+00
2.822802999999999814e-04 0.000000000000000000e+00
2.814763000000000074e-04 0.000000000000000000e+00
2.804721000000000145e-04 0.000000000000000000e+00
2.785145999999999846e-04 0.000000000000000000e+00
2.765495000000000193e-04 0.000000000000000000e+00
9.999733880000000186e-01 3.214540949306599941e+03
9.999987948999999876e-01 3.238128863338999963e+03
9.999987646000000341e-01 3.263387484712300193e+03
9.999988395000000141e-01 3.284842400219699812e+03
9.999989109000000376e-01 3.303648825341999782e+03
9.999982160000000508e-01 3.320331363879300170e+03
9.999981933999999573e-01 3.335376913704099934e+03
9.999992940999999913e-01 3.349096595362299922e+03
9.999983333999999946e-01 3.362958067968900195e+03
9.999985258000000377e-01 3.377713546915900224e+03
6.295643650000000147e-01 2.518430515750999803e+03
5.952381100000000112e-03 1.107901522621800041e+03
7.412976600000000145e-03 1.110900227864500039e+03
2.836486400000000178e-03 0.000000000000000000e+00
5.078683199999999703e-03 0.000000000000000000e+00
8.074318416000000331e-01 2.850688452974200118e+03
7.027674860000000523e-01 2.624580985741999939e+03
5.968315849999999978e-01 2.389470105388299999e+03
1.519884143999999937e-01 1.417708364569800096e+03
1.722800975000000068e-01 1.457779555093200088e+03
2.917538505999999754e-01 1.709106519265299994e+03
6.083107917000000198e-01 2.391136554470600004e+03
5.248118310999999592e-01 2.214449107341799845e+03
4.073081919000000051e-01 1.961296513975999915e+03
1.688389499999999877e-01 1.450444979989400053e+03
2.965589296000000208e-01 1.720528167637899969e+03
2.698247591999999861e-01 1.663274970103399937e+03
3.869555753999999737e-01 1.912543350423399943e+03
3.820772199999999952e-01 1.901499708105900027e+03
4.404151331999999752e-01 2.025429678902399928e+03
3.947133190000000069e-01 1.926303685144599967e+03
3.971891032000000044e-01 1.929652221326799918e+03
3.826613421999999765e-01 1.896625580127300054e+03
4.184131452000000029e-01 1.970256810835800025e+03
4.426990769999999964e-01 2.019982323973499888e+03
4.408398527999999872e-01 2.014651242167200053e+03
4.197704976000000143e-01 1.969120890210600010e+03
3.750254761999999853e-01 1.874001364531699892e+03
3.504366541999999751e-01 1.821595362784099962e+03
3.435585825999999954e-01 1.806575833090400010e+03
3.556737792999999925e-01 1.831659963207499914e+03
3.719361529999999916e-01 1.865908077202399909e+03
3.705195059999999985e-01 1.863243095313300046e+03
3.673669728000000245e-01 1.856816563570600010e+03
3.894222997999999825e-01 1.903288055590900058e+03
3.609404280999999881e-01 1.843187847950099922e+03
3.083018931000000018e-01 1.731957439001299917e+03
9.312801257999999693e-01 3.069373187456300002e+03
9.942933482000000378e-01 3.222603259141199942e+03
6.898257544000000463e-01 2.552608266259700031e+03
2.435084000000000012e-04 0.000000000000000000e+00
2.881394999999999811e-04 0.000000000000000000e+00
2.609913000000000163e-04 0.000000000000000000e+00
2.882194000000000140e-04 0.000000000000000000e+00
2.884672000000000017e-04 0.000000000000000000e+00
2.953291000000000249e-04 0.000000000000000000e+00
3.002063999999999926e-04 0.000000000000000000e+00
3.333739999999999967e-04 0.000000000000000000e+00
3.054741999999999831e-04 0.000000000000000000e+00
3.078962000000000083e-04 0.000000000000000000e+00
3.108472999999999944e-04 0.000000000000000000e+00
3.114909000000000232e-04 0.000000000000000000e+00
3.140169999999999854e-04 0.000000000000000000e+00
3.166398000000000173e-04 0.000000000000000000e+00
3.183562000000000132e-04 0.000000000000000000e+00
3.753712999999999885e-04 0.000000000000000000e+00
3.176475000000000110e-04 0.000000000000000000e+00
3.139810999999999947e-04 0.000000000000000000e+00
3.112799000000000078e-04 0.000000000000000000e+00
3.121660999999999859e-04 0.000000000000000000e+00
3.130704000000000104e-04 0.000000000000000000e+00
3.183001000000000190e-04 0.000000000000000000e+00
3.236561999999999794e-04 0.000000000000000000e+00
3.150470999999999740e-04 0.000000000000000000e+00
3.097244000000000191e-04 0.000000000000000000e+00
3.032465000000000247e-04 0.000000000000000000e+00
2.979025999999999961e-04 0.000000000000000000e+00
2.971537999999999805e-04 0.000000000000000000e+00
2.927820000000000032e-04 0.000000000000000000e+00
2.854782999999999735e-04 0.000000000000000000e+00
2.765029000000000120e-04 0.000000000000000000e+00
2.750757000000000267e-04 0.000000000000000000e+00
2.734866999999999984e-04 0.000000000000000000e+00
2.727043000000000175e-04 0.000000000000000000e+00
2.735370000000000206e-04 0.000000000000000000e+00
2.749456999999999856e-04 0.000000000000000000e+00
2.758192000000000239e-04 0.000000000000000000e+00
2.764242000000000088e-04 0.000000000000000000e+00
2.773467999999999854e-04 0.000000000000000000e+00
2.779346999999999937e-04 0.000000000000000000e+00
2.782037999999999807e-04 0.000000000000000000e+00
3.216682000000000113e-04 0.000000000000000000e+00
2.797235999999999928e-04 0.000000000000000000e+00
2.808280999999999820e-04 0.000000000000000000e+00
2.918226999999999800e-04 0.000000000000000000e+00
2.836768999999999944e-04 0.000000000000000000e+00
9.999989752000000287e-01 2.987309458220499891e+03
9.999983337000000194e-01 2.989826696296000136e+03
9.999986734000000377e-01 3.001097040357699825e+03
9.999982451000000161e-01 3.010190453662599793e+03
9.999984021000000167e-01 3.020420183582400114e+03
9.999975782000000146e-01 3.034692882068400195e+03
9.999978582999999865e-01 3.050462951505399815e+03
9.999983610999999550e-01 3.064867108002099940e+03
9.999989475999999655e-01 3.077074668912699963e+03
9.999992299000000084e-01 3.088731994631600173e+03
9.999986683999999570e-01 3.099704401395799778e+03
9.999991736000000131e-01 3.109798400823599877e+03
9.999989044999999521e-01 3.117210200829500081e+03
9.999982240000000466e-01 3.121432205935499951e+03
9.999980266000000340e-01 3.125187704653600122e+03
9.999992040999999832e-01 3.131344483470700197e+03
9.999990064999999539e-01 3.140431046368700208e+03
9.999989256000000326e-01 3.150120805156199822e+03
9.999979870999999854e-01 3.159844716429699929e+03
9.999980741999999756e-01 3.169024009709200072e+03
9.999975730000000285e-01 3.177295432984400122e+03
9.999993068000000429e-01 3.184971944825999799e+03
9.999990243999999917e-01 3.192454461375400115e+03
9.999989649999999619e-01 3.200165304925300006e+03
9.999994706999999483e-01 3.210423489877200154e+03
9.999978293000000296e-01 3.224389119440800187e+03
3.621766491999999782e-01 1.849202116493399899e+03
2.139966251000000041e-01 1.535940953117800063e+03
1.120001439000000015e-01 1.323354673709299959e+03
3.620275956999999822e-01 1.837085828520700034e+03
6.516265770000000401e-01 2.446287680461100081e+03
8.921632275999999973e-01 2.969734780953100199e+03
7.830909160000000258e-01 2.734088160301399967e+03
6.403968830999999806e-01 2.417887037464100104e+03
6.017741591999999917e-01 2.324218832596200173e+03
6.522647820000000429e-01 2.422933342096100205e+03
7.427900369000000058e-01 2.615066586523500064e+03
5.720147375999999895e-01 2.261482899901399833e+03
5.275911220000000235e-01 2.170734598204399845e+03
4.032731489999999974e-01 1.912272341808600004e+03
4.675384405999999937e-01 2.041813174379200063e+03
5.272752424000000104e-01 2.163326276436299850e+03
6.415630380000000299e-01 2.400067372563099980e+03
6.786272053999999887e-01 2.477921137528800045e+03
6.509218902000000195e-01 2.418817980718799845e+03
5.360545830999999817e-01 2.176620590116499898e+03
8.060683366999999988e-01 2.735228991090099953e+03
9.939611724000000370e-01 3.138053698601299857e+03
9.947617642999999621e-01 3.152757530749399848e+03
8.391607269999999952e-01 2.832720701335500053e+03
7.964532000000000556e-02 1.254894374056799961e+03
2.768784000000000154e-04 0.000000000000000000e+00
2.469831000000000240e-04 0.000000000000000000e+00
2.777066000000000018e-04 0.000000000000000000e+00
2.800443000000000116e-04 0.000000000000000000e+00
2.900364000000000002e-04 0.000000000000000000e+00
2.954332999999999959e-04 0.000000000000000000e+00
2.989250999999999952e-04 0.000000000000000000e+00
3.026393999999999742e-04 0.000000000000000000e+00
3.050748999999999952e-04 0.000000000000000000e+00
3.080951999999999974e-04 0.000000000000000000e+00
3.097093000000000198e-04 0.000000000000000000e+00
3.124779000000000055e-04 0.000000000000000000e+00
3.177400000000000038e-04 0.000000000000000000e+00
3.194850999999999746e-04 0.000000000000000000e+00
3.221179999999999812e-04 0.000000000000000000e+00
3.228583000000000256e-04 0.000000000000000000e+00
3.231926999999999999e-04 0.000000000000000000e+00
3.228788000000000231e-04 0.000000000000000000e+00
3.205988999999999909e-04 0.000000000000000000e+00
3.167700000000000181e-04 0.000000000000000000e+00
3.097552999999999852e-04 0.000000000000000000e+00
3.033690000000000019e-04 0.000000000000000000e+00
2.991479000000000230e-04 0.000000000000000000e+00
2.999756999999999814e-04 0.000000000000000000e+00
3.038564000000000000e-04 0.000000000000000000e+00
3.063790999999999954e-04 0.000000000000000000e+00
3.028096000000000086e-04 0.000000000000000000e+00
2.952739999999999922e-04 0.000000000000000000e+00
2.876584999999999971e-04 0.000000000000000000e+00
2.821728000000000235e-04 0.000000000000000000e+00
2.809163000000000263e-04 0.000000000000000000e+00
2.783347999999999834e-04 0.000000000000000000e+00
2.779184999999999989e-04 0.000000000000000000e+00
2.775093999999999760e-04 0.000000000000000000e+00
2.785442999999999752e-04 0.000000000000000000e+00
2.805921999999999865e-04 0.000000000000000000e+00
2.809140000000000009e-04 0.000000000000000000e+00
2.807514999999999902e-04 0.000000000000000000e+00
2.800974000000000129e-04 0.000000000000000000e+00
2.795706000000000233e-04 0.000000000000000000e+00
2.798321000000000207e-04 0.000000000000000000e+00
2.784710000000000245e-04 0.000000000000000000e+00
2.776793999999999964e-04 0.000000000000000000e+00
2.756726000000000142e-04 0.000000000000000000e+00
2.736165000000000255e-04 0.000000000000000000e+00
9.999987914000000311e-01 3.047648597930599863e+03
9.999987585999999817e-01 3.059797916242000156e+03
9.999979437999999554e-01 3.078122515622299943e+03
9.999988060000000178e-01 3.094898367629600216e+03
9.999990582000000128e-01 3.113636063442800150e+03
9.999993115999999960e-01 3.134882768012399993e+03
9.999988663000000111e-01 3.154822259093100001e+03
9.999978813000000022e-01 3.169181759573400086e+03
9.999983260000000485e-01 3.175708754020499782e+03
9.999990958000000152e-01 3.177355290912799774e+03
9.999982608999999911e-01 3.177075976000000082e+03
9.999978391999999605e-01 3.177862613198400140e+03
9.999994093999999833e-01 3.180334031914900152e+03
9.999987782000000491e-01 3.182794120781300080e+03
9.999989805000000231e-01 3.185609410303999994e+03
9.999975973000000407e-01 3.189178015100399989e+03
4.101160175999999935e-01 1.933400566738200041e+03
3.088758314000000227e-01 1.720533274223100079e+03
2.125252861999999965e-01 1.521611885509300009e+03
4.271126532000000253e-01 1.956297851323199893e+03
5.392439191000000243e-01 2.184781555227300032e+03
7.837594669999999875e-01 2.692915190959799929e+03
7.645759990999999589e-01 2.653250475729899790e+03
7.602985941000000025e-01 2.644651574978699955e+03
5.332704525999999445e-01 2.172054090034800083e+03
4.618888492000000068e-01 2.023965036294900074e+03
4.499927282000000250e-01 1.998479057151500001e+03
4.943037357000000243e-01 2.087838473670799885e+03
5.620131442000000366e-01 2.224062102202000005e+03
6.579980073000000207e-01 2.417676988309599892e+03
7.037846312000000104e-01 2.508658265186600147e+03
7.151310035000000287e-01 2.530638557674700223e+03
6.339061986999999787e-01 2.366169595288100027e+03
4.916202228000000063e-01 2.078973702621000029e+03
3.918155076000000014e-01 1.877814018843600024e+03
3.609244998999999732e-01 1.813929260261799982e+03
4.617722342999999730e-01 2.013544131700700063e+03
6.796375551000000126e-01 2.452679564176699841e+03
7.881682304999999555e-01 2.672938201985699834e+03
8.551051255999999601e-01 2.811227708126099969e+03
7.394561678000000082e-01 2.572778062337200026e+03
6.544781361000000519e-01 2.396756583912700080e+03
5.768215126000000303e-01 2.236492168413200034e+03
5.676244918999999722e-01 2.216156683431499914e+03
6.127594441000000502e-01 2.309333476941199933e+03
6.005806323000000280e-01 2.290095711607799785e+03
9.476213299000000312e-01 3.019987329689100079e+03
9.936442575999999693e-01 3.131132593185800033e+03
9.989178852000000219e-01 3.148673880442000154e+03
6.723336186999999686e-01 2.458546282746599900e+03
2.381073999999999897e-04 0.000000000000000000e+00
2.677326000000000055e-04 0.000000000000000000e+00
2.714716000000000047e-04 0.000000000000000000e+00
2.853749999999999841e-04 0.000000000000000000e+00
2.926172000000000213e-04 0.000000000000000000e+00
2.974658000000000141e-04 0.000000000000000000e+00
3.002085000000000040e-04 0.000000000000000000e+00
3.031784000000000041e-04 0.000000000000000000e+00
3.058534999999999813e-04 0.000000000000000000e+00
3.091670999999999829e-04 0.000000000000000000e+00
3.126862000000000218e-04 0.000000000000000000e+00
3.146935000000000118e-04 0.000000000000000000e+00
3.151903000000000170e-04 0.000000000000000000e+00
3.133769000000000116e-04 0.000000000000000000e+00
3.127502999999999794e-04 0.000000000000000000e+00
3.129917999999999871e-04 0.000000000000000000e+00
3.140940999999999850e-04 0.000000000000000000e+00
3.146193000000000253e-04 0.000000000000000000e+00
3.146805000000000240e-04 0.000000000000000000e+00
3.123493000000000081e-04 0.000000000000000000e+00
3.104609000000000145e-04 0.000000000000000000e+00
2.998588999999999964e-04 0.000000000000000000e+00
2.889953999999999809e-04 0.000000000000000000e+00
2.846225000000000079e-04 0.000000000000000000e+00
2.071939000000000018e-04 0.000000000000000000e+00
1.875635000000000008e-04 0.000000000000000000e+00
2.323697000000000056e-04 0.000000000000000000e+00
2.712014000000000221e-04 0.000000000000000000e+00
2.554672000000000128e-04 0.000000000000000000e+00
2.483550999999999966e-04 0.000000000000000000e+00
2.350487999999999915e-04 0.000000000000000000e+00
2.294479000000000093e-04 0.000000000000000000e+00
2.397630999999999948e-04 0.000000000000000000e+00
2.541010000000000122e-04 0.000000000000000000e+00
2.565259999999999763e-04 0.000000000000000000e+00
2.665966999999999881e-04 0.000000000000000000e+00
2.712996000000000071e-04 0.000000000000000000e+00
2.750609000000000214e-04 0.000000000000000000e+00
2.767288999999999925e-04 0.000000000000000000e+00
2.772672999999999804e-04 0.000000000000000000e+00
2.771083000000000248e-04 0.000000000000000000e+00
2.775882999999999931e-04 0.000000000000000000e+00
2.786247000000000159e-04 0.000000000000000000e+00
2.804700000000000032e-04 0.000000000000000000e+00
2.792930000000000109e-04 0.000000000000000000e+00
2.762687999999999798e-04 0.000000000000000000e+00
9.999980706000000108e-01 3.027698778098900220e+03
9.999987875000000415e-01 3.031977597144600168e+03
9.999991357999999941e-01 3.043876296645300044e+03
9.999985480999999954e-01 3.054473738222000065e+03
9.999982612000000159e-01 3.065281151888199929e+03
9.999980383000000028e-01 3.076803844205699988e+03
9.999985914000000253e-01 3.087733193224600200e+03
9.999987482000000094e-01 3.096554573619700022e+03
9.999986557000000165e-01 3.102862829235400113e+03
9.999988112000000040e-01 3.107645021073500175e+03
9.999977136000000044e-01 3.110957415795399811e+03
9.999986768999999942e-01 3.112830610240000169e+03
9.999991538000000402e-01 3.110649158401300156e+03
9.999979607000000215e-01 3.103759401833900029e+03
9.999992352000000029e-01 3.096638796263299810e+03
9.603419448000000136e-01 3.013062228336500084e+03
4.805141018999999902e-01 2.033353388473399946e+03
5.514748803000000255e-01 2.168512139720499817e+03
5.155036386000000359e-01 2.092647957699499784e+03
8.858336415999999991e-01 2.832503899640400050e+03
8.177225187000000117e-01 2.696592713143099900e+03
9.379963692999999658e-01 2.942383481366300202e+03
6.534644273999999919e-01 2.366596941764600160e+03
6.949086074000000446e-01 2.445588495287599926e+03
5.916622125999999593e-01 2.236589258265700209e+03
7.951178718000000423e-01 2.637422072484700038e+03
8.183301734000000272e-01 2.682353275939300147e+03
9.858384447000000383e-01 3.019998095025299790e+03
9.080626378999999693e-01 2.863553349424500084e+03
8.858934046999999978e-01 2.817572132873399823e+03
7.136586964000000144e-01 2.470407622414799789e+03
7.709026761999999700e-01 2.580440231357600169e+03
7.430983404000000014e-01 2.525345452350999949e+03
8.215952516000000205e-01 2.686265416141499827e+03
6.945406167000000019e-01 2.438238424402100009e+03
6.658356033000000229e-01 2.382732171605000076e+03
5.710761345999999516e-01 2.194184304379500190e+03
6.605052514999999458e-01 2.369813708749500165e+03
6.615452010000000271e-01 2.372107328729100118e+03
7.704655450999999822e-01 2.590166240351099987e+03
7.346720045000000310e-01 2.520699224238199804e+03
7.407184374999999932e-01 2.534123593165600141e+03
6.529793353999999717e-01 2.359322354614700089e+03
7.287089005000000341e-01 2.509535954249100087e+03
5.540374502999999562e-01 2.161214242237900180e+03
8.900427853000000278e-01 2.828925364463199912e+03
9.909172844000000424e-01 3.037306190777299889e+03
9.945844485999999485e-01 3.049178308224400098e+03
9.997598586999999482e-01 3.061604498900700037e+03
9.990859277000000427e-01 3.064181745324599888e+03
5.102339216000000288e-01 2.079123520781300158e+03
2.518310999999999748e-04 0.000000000000000000e+00
2.824570999999999896e-04 0.000000000000000000e+00
2.942088999999999946e-04 0.000000000000000000e+00
2.961401000000000007e-04 0.000000000000000000e+00
2.987193000000000183e-04 0.000000000000000000e+00
3.027934000000000138e-04 0.000000000000000000e+00
3.061068000000000014e-04 0.000000000000000000e+00
3.093683999999999974e-04 0.000000000000000000e+00
3.122938000000000016e-04 0.000000000000000000e+00
3.144881000000000087e-04 0.000000000000000000e+00
3.159293999999999774e-04 0.000000000000000000e+00
3.189113000000000039e-04 0.000000000000000000e+00
3.197917999999999898e-04 0.000000000000000000e+00
3.228514999999999835e-04 0.000000000000000000e+00
3.233713000000000256e-04 0.000000000000000000e+00
3.253058999999999985e-04 0.000000000000000000e+00
3.261426000000000104e-04 0.000000000000000000e+00
3.293063000000000153e-04 0.000000000000000000e+00
3.296088999999999877e-04 0.000000000000000000e+00
3.367819999999999885e-04 0.000000000000000000e+00
3.310149000000000077e-04 0.000000000000000000e+00
3.250104000000000079e-04 0.000000000000000000e+00
3.200158999999999729e-04 0.000000000000000000e+00
3.130046000000000152e-04 0.000000000000000000e+00
3.090599999999999988e-04 0.000000000000000000e+00
2.986808000000000084e-04 0.000000000000000000e+00
2.945873000000000111e-04 0.000000000000000000e+00
2.897811999999999827e-04 0.000000000000000000e+00
2.840736000000000172e-04 0.000000000000000000e+00
2.773896999999999778e-04 0.000000000000000000e+00
2.785673000000000120e-04 0.000000000000000000e+00
2.800068000000000175e-04 0.000000000000000000e+00
2.808302999999999733e-04 0.000000000000000000e+00
2.818928999999999858e-04 0.000000000000000000e+00
2.830916000000000053e-04 0.000000000000000000e+00
2.841761000000000048e-04 0.000000000000000000e+00
2.841461000000000204e-04 0.000000000000000000e+00
2.850160000000000237e-04 0.000000000000000000e+00
2.872355000000000047e-04 0.000000000000000000e+00
2.876813999999999999e-04 0.000000000000000000e+00
2.902165999999999752e-04 0.000000000000000000e+00
2.915357999999999947e-04 0.000000000000000000e+00
2.948164000000000188e-04 0.000000000000000000e+00
2.959641999999999742e-04 0.000000000000000000e+00
3.014099000000000227e-04 0.000000000000000000e+00
9.999985488999999506e-01 2.892970287122399895e+03
9.999990686999999934e-01 2.898187211000400112e+03
9.999991364000000438e-01 2.915673995423000179e+03
9.999992538999999958e-01 2.932052753851300167e+03
9.999988238999999446e-01 2.946708218540300095e+03
9.999988874999999888e-01 2.960202476584200213e+03
9.999978910000000276e-01 2.973112274398899899e+03
9.999984152999999987e-01 2.985985121227599848e+03
9.999993550000000342e-01 2.999426988852199884e+03
9.999977331999999608e-01 3.013394975257700025e+03
9.999978808999999691e-01 3.027244370081699799e+03
9.999981976999999800e-01 3.040251550793900151e+03
9.999985367999999486e-01 3.052288558977700177e+03
9.999985434999999478e-01 3.063797150386799785e+03
9.999985126999999530e-01 3.074641647771099997e+03
9.999987358999999909e-01 3.084668396563799888e+03
9.999988860999999840e-01 3.093297521596799925e+03
9.999978993999999455e-01 3.100406460591199902e+03
9.999989391000000394e-01 3.106801536093800223e+03
9.999991862999999537e-01 3.113342042507700171e+03
9.999981554000000328e-01 3.120755441968300147e+03
9.999988450000000251e-01 3.128760348603900184e+03
9.999983319999999898e-01 3.136651469212600205e+03
9.999977316000000505e-01 3.143673041618099887e+03
9.999981178000000304e-01 3.147954891383300037e+03
9.999975172999999717e-01 3.149337790511399817e+03
9.999994010999999627e-01 3.150402001746800124e+03
9.999990774000000471e-01 3.153867009728699941e+03
9.999990998000000131e-01 3.160010670777499854e+03
9.999994271000000046e-01 3.166596892452900192e+03
9.999976456000000402e-01 3.173530196687900116e+03
9.999991298999999501e-01 3.180741378300299857e+03
9.999981816999999884e-01 3.188252851762600130e+03
9.999989754000000453e-01 3.195991808496400154e+03
9.999990356000000302e-01 3.203682421306799824e+03
9.999992433000000069e-01 3.211030448107000211e+03
9.999991582999999684e-01 3.217736719737600197e+03
9.999973022000000489e-01 3.223775410144499801e+03
6.276130167000000259e-01 2.412231451043499874e+03
4.476903139000000253e-01 2.023587909176100084e+03
3.449203708999999951e-01 1.803257721553200099e+03
4.851865233000000055e-01 2.092188505925400023e+03
6.253207395000000002e-01 2.385684464472799846e+03
7.926659293000000162e-01 2.744631220079600098e+03
7.439452426999999535e-01 2.644975533902500047e+03
6.366397476999999805e-01 2.418435487525399822e+03
4.727538640999999764e-01 2.071114725661399916e+03
4.551102646999999890e-01 2.031898066671200013e+03
4.940865045000000233e-01 2.110659176616799868e+03
6.507485146000000498e-01 2.438093552383700171e+03
7.154468148000000527e-01 2.574838661153699832e+03
7.429907286000000388e-01 2.634651148710399866e+03
6.078324338999999688e-01 2.348379785095500210e+03
9.999991579000000463e-01 3.191769942077599808e+03
7.025941654999999786e-01 2.557495491788200070e+03
6.346112792000000447e-01 2.412396222750800007e+03
4.056393448999999762e-01 1.928144217280700104e+03
4.473239776999999862e-01 2.013185936122900102e+03
4.325319222999999824e-01 1.981461061382700109e+03
6.503919943000000536e-01 2.440456226890300059e+03
6.921977752000000317e-01 2.533294261506399835e+03
5.926523205000000516e-01 2.323431421439699989e+03
5.666309202999999517e-01 2.267954962736099787e+03
3.678902911999999970e-01 1.848976686097900028e+03
8.457600909000000389e-01 2.859586889411500124e+03
6.888607076999999634e-01 2.525850272196799779e+03
1.943050912000000019e-01 1.488966578753600061e+03
3.680814000000000026e-04 0.000000000000000000e+00
2.589876000000000070e-04 0.000000000000000000e+00
3.438806999999999888e-04 0.000000000000000000e+00
3.751129000000000182e-04 0.000000000000000000e+00
3.275112999999999961e-04 0.000000000000000000e+00
2.804203000000000229e-04 0.000000000000000000e+00
3.743174000000000154e-04 0.000000000000000000e+00
2.999643999999999770e-04 0.000000000000000000e+00
2.830393999999999857e-04 0.000000000000000000e+00
2.743908000000000089e-04 0.000000000000000000e+00
2.801103000000000208e-04 0.000000000000000000e+00
2.936001000000000149e-04 0.000000000000000000e+00
3.025467000000000217e-04 0.000000000000000000e+00
3.040736999999999954e-04 0.000000000000000000e+00
3.056220000000000226e-04 0.000000000000000000e+00
3.061051000000000180e-04 0.000000000000000000e+00
3.052942000000000221e-04 0.000000000000000000e+00
3.037485999999999940e-04 0.000000000000000000e+00
3.028196999999999833e-04 0.000000000000000000e+00
2.957721999999999869e-04 0.000000000000000000e+00
2.922801999999999735e-04 0.000000000000000000e+00
2.520571999999999895e-04 0.000000000000000000e+00
2.557675999999999938e-04 0.000000000000000000e+00
1.244391100000000108e-03 0.000000000000000000e+00
9.887851999999999059e-04 0.000000000000000000e+00
1.478730500000000102e-03 0.000000000000000000e+00
2.345406999999999874e-03 0.000000000000000000e+00
2.953393600000000108e-03 0.000000000000000000e+00
3.800677699999999940e-03 0.000000000000000000e+00
3.383973599999999960e-03 0.000000000000000000e+00
5.723014099999999826e-03 0.000000000000000000e+00
1.177765939999999949e-02 1.117835372485300013e+03
9.760702499999999310e-03 1.113748552590300051e+03
3.545901199999999809e-03 0.000000000000000000e+00
4.293958637999999994e-01 1.937411789636000094e+03
9.575264248999999506e-01 3.029527344236700173e+03
6.249853524999999799e-01 2.356475074000699806e+03
3.802178984999999845e-01 1.858247918495299928e+03
5.576214099999999944e-03 1.105829869106300066e+03
8.721381400000000408e-03 1.111946518927800071e+03
2.697177199999999889e-03 0.000000000000000000e+00
2.067360122999999938e-01 1.500368452775599962e+03
7.348834269999999780e-01 2.567685467351000170e+03
6.341774667999999782e-01 2.369941573162700024e+03
5.669846133000000510e-01 2.236481925014700209e+03
1.426952935999999950e-01 1.377751391477200059e+03
1.560199186000000016e-01 1.403085849357499910e+03
1.238477344000000063e-01 1.338681106095599944e+03
3.587666679000000025e-01 1.807356348766599922e+03
4.085093204999999950e-01 1.911287080215100104e+03
4.281960108999999792e-01 1.955814647986399905e+03
2.441601228999999984e-01 1.584253921993800077e+03
2.084942905000000124e-01 1.512249630980300026e+03
1.748524015000000043e-01 1.444084337812699914e+03
3.256480683999999903e-01 1.748588838573499970e+03
4.333195509000000167e-01 1.970281961374799948e+03
4.312795311000000020e-01 1.968894251037899949e+03
3.433890991999999920e-01 1.789864082369000016e+03
2.766112564000000051e-01 1.653336388362800108e+03
2.475160745999999967e-01 1.593506065429799946e+03
2.868142808999999960e-01 1.672784671792099971e+03
3.521702785999999974e-01 1.804495908151799995e+03
4.425100402000000099e-01 1.985873847270300075e+03
5.307707690999999839e-01 2.163588748201099861e+03
5.472181650999999869e-01 2.196359581943900139e+03
5.025801814999999451e-01 2.105359696284000165e+03
3.832243392999999942e-01 1.861270237658500037e+03
3.771115046999999887e-01 1.847202569166000103e+03
3.751682802999999899e-01 1.841413189827499991e+03
4.463113988999999893e-01 1.983325002639599916e+03
4.849323669000000225e-01 2.060318637038700217e+03
5.137696926000000497e-01 2.117833331663100125e+03
5.146476942000000054e-01 2.118660872453399861e+03
4.748420421999999808e-01 2.036563353228099913e+03
4.703796129000000215e-01 2.025521259742399934e+03
4.939827113999999963e-01 2.071443732823800019e+03
4.853260347000000197e-01 2.053178206967700135e+03
5.121356525000000381e-01 2.106883387417200083e+03
4.958074400999999964e-01 2.073788919079499919e+03
5.172131652000000468e-01 2.116576270203299828e+03
5.048623730000000309e-01 2.091426941931099918e+03
5.041937817999999627e-01 2.089580227502499838e+03
9.999993274999999793e-01 3.110442965832100072e+03
6.530453698999999501e-01 2.400415973533300075e+03
6.591349779999999825e-01 2.413048277106900059e+03
3.873989962000000120e-01 1.860344566461099930e+03
4.085198178000000180e-01 1.900707221054600041e+03
3.472835491999999857e-01 1.777106894698400083e+03
5.944099094000000472e-01 2.273546297190800033e+03
6.396095663999999958e-01 2.367161722990399994e+03
6.983595935999999949e-01 2.488085509145800188e+03
5.836430250999999902e-01 2.253770804264700018e+03
4.393373360999999755e-01 1.961044067777000009e+03
2.436687986999999944e-01 1.570308668770700024e+03
9.202042339999999543e-02 1.272504422433999935e+03
5.845134190000000202e-02 1.206978520942999921e+03
2.237265702000000023e-01 1.525743214238600103e+03
6.607126259000000168e-01 2.393266298343899962e+03
7.830353398999999603e-01 2.653488803373199971e+03
6.603194076999999718e-01 2.411683247961500001e+03
2.635934938999999755e-01 1.613211570058100051e+03
1.476162964999999938e-01 1.382941032288699944e+03
6.790889999999999427e-02 1.226492983511400098e+03
1.812786909999999918e-01 1.447018899334899970e+03
4.274128859999999919e-01 1.934486535890900086e+03
6.610103667000000183e-01 2.413390998893400138e+03
6.390220277999999476e-01 2.378424106182999822e+03
4.228209667000000227e-01 1.941184881030699898e+03
1.960547135000000052e-01 1.484063777663300016e+03
1.547301135999999966e-01 1.400845109864500046e+03
2.433747700999999986e-01 1.576978130997599919e+03
4.466001981000000121e-01 1.987696955011000000e+03
4.613362812999999840e-01 2.021585113296300051e+03
4.005108307999999950e-01 1.901372071337099896e+03
2.427892741000000076e-01 1.582894249364999951e+03
2.184615957000000108e-01 1.534583064463000028e+03
2.692924319000000177e-01 1.638573771050600044e+03
3.501331574000000058e-01 1.804662483907299929e+03
4.283761119999999756e-01 1.967816322283500085e+03
3.452389260000000015e-01 1.797712432218999993e+03
2.838420559000000010e-01 1.671501287118800064e+03
2.828694374999999872e-01 1.669199057120400084e+03
3.750153831999999965e-01 1.859165332374499940e+03
5.055101215999999731e-01 2.132588040909599840e+03
6.154749127999999958e-01 2.368688308075199984e+03
4.471530591000000276e-01 2.017294060187200103e+03
3.441610841000000143e-01 1.801947557523900059e+03
2.576133098000000232e-01 1.621462184067700036e+03
3.553740242000000271e-01 1.822661043917900088e+03
4.247580311999999969e-01 1.967372980962200018e+03
4.837607870000000254e-01 2.092326442913699793e+03
4.298078569000000071e-01 1.980631348550499979e+03
3.818270173000000156e-01 1.880502382335499988e+03
3.285252235000000187e-01 1.771047542767300001e+03
1.141749050000000036e-02 1.118144598857499886e+03
3.851628289999999705e-02 1.173714841680199925e+03
9.393597110000000139e-02 1.287439366738700073e+03
3.970798205000000136e-01 1.916037667740100005e+03
6.068657350999999700e-01 2.363461013312400155e+03
4.434142777000000257e-01 2.018941329456499943e+03
3.141504853000000042e-01 1.745471780647100104e+03
1.926264423999999864e-01 1.490291527991900011e+03
3.093422914000000246e-01 1.729380124970600036e+03
4.305268118999999727e-01 1.980112247154700071e+03
5.044871301000000141e-01 2.135244874631900075e+03
5.284202772999999631e-01 2.186850111868800013e+03
3.984693374000000121e-01 1.914573607200399920e+03
3.353908843999999778e-01 1.782044032000600055e+03
3.009720079000000048e-01 1.709338059537800063e+03
3.393390788999999796e-01 1.787667949385800057e+03
3.761981415999999800e-01 1.864288671891599961e+03
3.917177908000000208e-01 1.897212265137799932e+03
3.617190470000000158e-01 1.834750917504700055e+03
3.504836854999999751e-01 1.809898483428600002e+03
3.722162683999999944e-01 1.852548206116699930e+03
4.202006388000000259e-01 1.949195597175099920e+03
4.893790297000000233e-01 2.090096777067099993e+03
5.470404014999999953e-01 2.207681519940299950e+03
5.545670124999999562e-01 2.220813005115299802e+03
5.299569710999999517e-01 2.166859662865099835e+03
4.992583152999999774e-01 2.100619730426999922e+03
4.904846244000000133e-01 2.080116083545100082e+03
4.711538243999999764e-01 2.038517486322700051e+03
4.786628631000000023e-01 2.052046659359999921e+03
4.774219498000000228e-01 2.048103375992699966e+03
4.844876168000000205e-01 2.061485847348400057e+03
4.893681146000000148e-01 2.070976908677600022e+03
4.898952239000000097e-01 2.071680360819099860e+03
4.599311650999999834e-01 2.009912668833999987e+03
5.899405838000000291e-01 2.272633031429099901e+03
4.027938620000000025e-01 1.890689783931300099e+03
8.710731991000000285e-01 2.844772622188299920e+03
9.939020696000000488e-01 3.110282443976800096e+03
9.949109624999999957e-01 3.124522003726900039e+03
8.517840852000000407e-01 2.831382109946800028e+03
5.210472709999999785e-02 1.197440440718999980e+03
2.699288000000000100e-04 0.000000000000000000e+00
2.665208999999999981e-04 0.000000000000000000e+00
2.894341999999999943e-04 0.000000000000000000e+00
2.901237000000000087e-04 0.000000000000000000e+00
2.954025999999999896e-04 0.000000000000000000e+00
2.993065999999999847e-04 0.000000000000000000e+00
3.029258999999999858e-04 0.000000000000000000e+00
3.090093999999999827e-04 0.000000000000000000e+00
3.102623999999999790e-04 0.000000000000000000e+00
3.134165999999999970e-04 0.000000000000000000e+00
3.153114000000000047e-04 0.000000000000000000e+00
3.174092999999999901e-04 0.000000000000000000e+00
3.198321000000000172e-04 0.000000000000000000e+00
3.222545999999999961e-04 0.000000000000000000e+00
3.233935999999999864e-04 0.000000000000000000e+00
3.232528000000000029e-04 0.000000000000000000e+00
3.218114000000000001e-04 0.000000000000000000e+00
3.225770999999999782e-04 0.000000000000000000e+00
3.202271000000000024e-04 0.000000000000000000e+00
3.200971999999999954e-04 0.000000000000000000e+00
3.249193999999999845e-04 0.000000000000000000e+00
3.227300000000000221e-04 0.000000000000000000e+00
3.200419999999999827e-04 0.000000000000000000e+00
3.155531000000000265e-04 0.000000000000000000e+00
3.114519999999999854e-04 0.000000000000000000e+00
3.093360000000000077e-04 0.000000000000000000e+00
2.970143999999999866e-04 0.000000000000000000e+00
2.917010999999999844e-04 0.000000000000000000e+00
2.862095000000000047e-04 0.000000000000000000e+00
2.800543999999999863e-04 0.000000000000000000e+00
2.816749000000000227e-04 0.000000000000000000e+00
2.811466999999999894e-04 0.000000000000000000e+00
2.817138999999999863e-04 0.000000000000000000e+00
2.821580999999999981e-04 0.000000000000000000e+00
2.820473999999999789e-04 0.000000000000000000e+00
2.827443000000000230e-04 0.000000000000000000e+00
2.825104000000000048e-04 0.000000000000000000e+00
2.832040000000000078e-04 0.000000000000000000e+00
2.835568000000000225e-04 0.000000000000000000e+00
2.828371000000000097e-04 0.000000000000000000e+00
2.839877999999999782e-04 0.000000000000000000e+00
2.827032999999999738e-04 0.000000000000000000e+00
2.847471999999999764e-04 0.000000000000000000e+00
2.885486999999999839e-04 0.000000000000000000e+00
2.917296999999999794e-04 0.000000000000000000e+00
9.999986544000000199e-01 2.964785624676099815e+03
9.999993002999999492e-01 2.974824663291500201e+03
9.999992201999999830e-01 2.993819428091299869e+03
9.999976457999999457e-01 3.010686845202600125e+03
9.999980046999999983e-01 3.025231914982499802e+03
9.999992090999999528e-01 3.037722946152699933e+03
9.999981908999999725e-01 3.048893487276699943e+03
9.999978553999999686e-01 3.059418573059800110e+03
9.999987032999999581e-01 3.070643534353000177e+03
9.999988257999999908e-01 3.082941514511900095e+03
9.999985586999999843e-01 3.094939994692099845e+03
9.999989128999999810e-01 3.105134380855200106e+03
9.999990399999999502e-01 3.112949701625900161e+03
9.999982600000000277e-01 3.119450582012399991e+03
9.999974392999999573e-01 3.125293096888400214e+03
9.999977590999999943e-01 3.131148428513699855e+03
9.999987773999999829e-01 3.137676250591799999e+03
9.999991553999999505e-01 3.144594273943399912e+03
9.999984187999999552e-01 3.151036654868500136e+03
9.999988829000000523e-01 3.156083026222399894e+03
9.999989166999999624e-01 3.159416134084499845e+03
9.999982907000000143e-01 3.161762571438699979e+03
9.999992397000000421e-01 3.163582281958299973e+03
9.999990350999999889e-01 3.165346808926400172e+03
9.999977754000000107e-01 3.167242134737699871e+03
9.999991192999999612e-01 3.169105807516300047e+03
9.999985258000000377e-01 3.170988237837800170e+03
9.999986390999999752e-01 3.172941298997599915e+03
9.999984230999999779e-01 3.175723335137000049e+03
9.999979252999999790e-01 3.179973101632000180e+03
9.999991926000000309e-01 3.185195695443800105e+03
9.999981019000000471e-01 3.190847135581499970e+03
9.999974123000000548e-01 3.198607233048900071e+03
9.999974928000000540e-01 3.209296187525800178e+03
3.646115898999999771e-01 1.847189489831099991e+03
3.806845188999999907e-01 1.875887842241799945e+03
3.276447044999999947e-01 1.761021601198699955e+03
6.177728049999999804e-01 2.359364961463799773e+03
8.237288187000000317e-01 2.794637728518800031e+03
9.706820693000000055e-01 3.115086829818700153e+03
7.944452279999999478e-01 2.740266315516500072e+03
6.351232407000000357e-01 2.400237269947199820e+03
4.811416914000000156e-01 2.074149601953500223e+03
5.133015760000000371e-01 2.136955601331199887e+03
6.423622141999999480e-01 2.403665263357800086e+03
7.382092850999999456e-01 2.605663952993299972e+03
9.886432775000000284e-01 3.144719408182900224e+03
9.941523052999999832e-01 3.166070749134600192e+03
9.951280367999999488e-01 3.175691431548400033e+03
9.060406197000000494e-01 2.987090468524700100e+03
9.821182000000000523e-02 1.292405157945200017e+03
2.920283999999999771e-04 0.000000000000000000e+00
2.728156000000000244e-04 0.000000000000000000e+00
2.929450000000000218e-04 0.000000000000000000e+00
2.937573000000000072e-04 0.000000000000000000e+00
2.983603000000000036e-04 0.000000000000000000e+00
3.014161000000000227e-04 0.000000000000000000e+00
3.047998000000000222e-04 0.000000000000000000e+00
3.078205999999999781e-04 0.000000000000000000e+00
3.122372999999999794e-04 0.000000000000000000e+00
3.158535000000000075e-04 0.000000000000000000e+00
3.172652999999999997e-04 0.000000000000000000e+00
3.173159000000000157e-04 0.000000000000000000e+00
3.418688999999999821e-04 0.000000000000000000e+00
3.155704999999999968e-04 0.000000000000000000e+00
3.168188999999999966e-04 0.000000000000000000e+00
3.354898999999999945e-04 0.000000000000000000e+00
3.179845999999999845e-04 0.000000000000000000e+00
3.188907000000000265e-04 0.000000000000000000e+00
3.185678999999999963e-04 0.000000000000000000e+00
3.181061000000000001e-04 0.000000000000000000e+00
3.167806999999999806e-04 0.000000000000000000e+00
3.157915999999999870e-04 0.000000000000000000e+00
3.134802000000000009e-04 0.000000000000000000e+00
3.081350000000000170e-04 0.000000000000000000e+00
3.020349999999999771e-04 0.000000000000000000e+00
2.955739000000000196e-04 0.000000000000000000e+00
2.907354000000000015e-04 0.000000000000000000e+00
2.877609999999999847e-04 0.000000000000000000e+00
2.827325000000000107e-04 0.000000000000000000e+00
2.837292999999999738e-04 0.000000000000000000e+00
2.780060000000000213e-04 0.000000000000000000e+00
2.779271999999999841e-04 0.000000000000000000e+00
2.794315000000000232e-04 0.000000000000000000e+00
2.797351000000000113e-04 0.000000000000000000e+00
2.809892000000000032e-04 0.000000000000000000e+00
2.807962000000000001e-04 0.000000000000000000e+00
2.832442999999999810e-04 0.000000000000000000e+00
2.823325999999999809e-04 0.000000000000000000e+00
2.831385999999999864e-04 0.000000000000000000e+00
2.842820000000000134e-04 0.000000000000000000e+00
2.992577000000000063e-04 0.000000000000000000e+00
2.866874999999999957e-04 0.000000000000000000e+00
2.874600000000000159e-04 0.000000000000000000e+00
2.885833999999999990e-04 0.000000000000000000e+00
2.923107000000000201e-04 0.000000000000000000e+00
9.999986335999999643e-01 2.997426807573900078e+03
9.999992989999999526e-01 3.004399272770199786e+03
9.999992972000000258e-01 3.022583116823399905e+03
9.999993516999999832e-01 3.039025356720499985e+03
9.999991114999999819e-01 3.052220179050199931e+03
9.999992484999999931e-01 3.062073566110700085e+03
9.999978974000000020e-01 3.070942626924500019e+03
9.999979729000000317e-01 3.081217855240399786e+03
9.999985758999999641e-01 3.092906430430200089e+03
9.999986120999999617e-01 3.103895235964900166e+03
9.999988678000000242e-01 3.114209175274800145e+03
9.999988727999999938e-01 3.123879944869900100e+03
9.999990907000000373e-01 3.132944546097499824e+03
9.999980241999999464e-01 3.141442351255100220e+03
9.999988440000000534e-01 3.149412820462100171e+03
9.999993742999999657e-01 3.156894965524199961e+03
9.999978707000000133e-01 3.164292453403800209e+03
9.999975388999999826e-01 3.171879643359699912e+03
9.999993155999999939e-01 3.179298125746799997e+03
9.999994169999999460e-01 3.186156080939600088e+03
9.999982436000000030e-01 3.192045254712899805e+03
9.999987195999999745e-01 3.197127408759799891e+03
9.999985206999999487e-01 3.201933451992500068e+03
9.999990609000000141e-01 3.207022638917499989e+03

